Control-Tree Optimization: an approach to MPC under discrete Partial Observability

This paper presents a new approach to Model Predictive Control for environments where essential, discrete variables are partially observed. Under this assumption, the belief state is a probability distribution over a finite number of states. We optimize a \textit{control-tree} where each branch assumes a given state-hypothesis. The control-tree optimization uses the probabilistic belief state information. This leads to policies more optimized with respect to likely states than unlikely ones, while still guaranteeing robust constraint satisfaction at all times. We apply the method to both linear and non-linear MPC with constraints. The optimization of the \textit{control-tree} is decomposed into optimization subproblems that are solved in parallel leading to good scalability for high number of state-hypotheses. We demonstrate the real-time feasibility of the algorithm on two examples and show the benefits compared to a classical MPC scheme optimizing w.r.t. one single hypothesis.

==> final_version/Readme.txt <==
1) The video outlines the main points of the method (control tree optimization) and shows live execution of the 2 experiments described in the paper.
2) The video is in .mp4 format and is readable by usual players, e.g. VLC with version 2.2.2 or more recent.
3) Author contact information:
Camille Phiquepal (contact person, camille.phiquepal@gmail.com)
Marc Toussaint (toussaint@tu-berlin.de)


==> final_version/Summary.txt <==
The first part of the video outlines the objective and main points of the method. The second part shows live execution of the autonomous driving experiments described in the paper.


==> final_version/reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This paper presents an improved method for model predictive
control (MPC) based on control-tree to cope with the
environments including uncertain discrete variables. The
method allows parallel distribution computation and
adaptation to nonlinear and non-convex cases. Examples of
automated vehicles are provided to verify the effectiveness
of the proposed method.

The two expert reviewers evaluate the paper has solid
contribution, especially from the practical viewpoints,
broadening the scope of MPC to difficult cases so far. On
the other hand, they raised several important issues,
including comparison, especially on computational
efficiency with respect to existing centralized methods.
The authors are encouraged to revise the paper in order to
better situate the work to highlight its advantages.


----------------------------------------
Comments on Video Attachment:

The video explains the results well.
Comments to author (Editor)
================================

The authors must follow strictly the reviewers
suggestions.



----------------------------------------
Comments on Video Attachment:

accept


==> final_version/reviews/Review10775.txt <==
Reviewer 4 of ICRA 2021 submission 1741

Comments to the author
======================

The paper presents a new approach for the problem of
control-tree optimization. The authors' main contributions
with respect to the state of the art are: I)- proposing a
new parallel optimization algorithm, II)- the proposed
method can be applied to the general case of nonlinear and
non-convex MPC.

Style and organization: the paper is generally well written
and organized. The results are well presented and fairly
analyzed.

Technical comments to the authors: 

The authors can improve the paper by considering the
following points:

1- More details regarding the output of the simulated
prediction module in Eq (7) would be useful for the reader.
From the video, it seems that the crossing probability of
the pedestrian depends on his body orientation, a
clarification statement of one or two sentences would help
the reader to reproduce the results. 

2- It is clear from Fig. (7) that the computation time of
the proposed algorithm is much higher than a single large
QP. By analyzing the reported cases ( tree-2 and tree-5),
the proposed algorithm is an order of magnitude slower than
a standard off-the-shelf solver. Although the authors
provide a reasonable explanation, it is one of the paper
weaknesses.

3- The choice of 10Hz in the simulation results looks
reasonable as it is close to human average reaction time,
more details regarding the frequency choice would be
useful. 

Minor comments:

1)- In I -> In Table I
2)- linear system 6 -> linear system (6)

Comments on the Video Attachment
================================

The video nicely shows the algorithm performance and
complements the paper.	


==> final_version/reviews/Review14481.txt <==
Reviewer 5 of ICRA 2021 submission 1741

Comments to the author
======================

The paper presents a model predictive control (MPC)
algorithm that takes into account uncertain discrete
variables. An optimization problem is formulated where for
a short control horizon a control input must be computed
which minimizes the cost function over a sample of possible
futures. The optimization problem structure enables
distributed optimization. The proposed MPC is presented
over two automated vehicle examples: one where it is
uncertain whether a pedestrian is going to cross the street
and one where there are several false positives on
obstacles on the road. The experiments demonstrate that (1)
the computation is faster than a centralized problem
formulation and (2) that the controls computed are less
conservative than classical MPC (uncertain variables are
considered as certain if the probability is non-zero).

The contribution of the paper is in the development of an
MPC formulation which can handle uncertain discrete
variables resulting in a tree of prediction futures. One of
the benefits of the formulation is that the resulting
optimization problem is loosely coupled leading to
computational gains through parallelization. The results
are technically correct since they are largely based on
adaptations of existing MPC formulations. The paper is well
written and easy to follow. The experimental results are
preliminary: they convincingly make the point that proposed
approach is worth of further exploration, but they fall
short of comparing with other relevant MPC methods.
Overall, the paper makes a good contribution which should
be of interest to the ICRA attendees. 

Questions:
1)	It seems that the experimental comparison with the
standard MPC was made under a conservative assumption that
non-zero probability events should be considered as
certain. How would your results change if the probability
threshold would change to another value, e.g., 20%?
2)	Methods like Williams, G.; Wagener, N.; Goldfain,
B.; Drews, P.; Rehg, J. M.; Boots, B. & Theodorou, E. A.,
Information theoretic mpc for model-based reinforcement
learning, ICRA, 2017 also handle uncertainty. A theoretical
or experimental comparison is merited.
3)	Fig 7 and the outcomes of V.A.7 seem to imply that
a centralized solution is better for the first experiment
since only 2 branches need to be considered. Is this a
general observation? 

Minor:
1)	Throughout the paper: Equations are referenced
without parenthesis which is confusing. E.g., pp 3 top
right column: 3b and 3c are the terms -> (3b) and (3c)
are the terms
2)	(4d) it is a good idea to bring back the quantifier
t<L
3)	Pp 6 typos: Obsatcle detection is unperfect:
there Obsatcle -> Obstacle; unperfect -> imperfect ?


Comments on the Video Attachment
================================

The sound in the recording is very distant.


==> plots/1_branch.dat <==
# t u
  0 -5.04878
  0.25 -4.66299
  0.5 -4.30634
  0.75 -3.97661
  1 -3.67173
  1.25 -3.3898
  1.5 -3.12906
  1.75 -2.88787
  2 -2.66473
  2.25 -2.45825
  2.5 -2.26713
  2.75 -2.09018
  3 -1.92629
  3.25 -1.77444
  3.5 -1.63368
  3.75 -1.50314
  4 -1.38199
  4.25 -1.26947
  4.5 -1.16489
  4.75 -1.15342



# t x
  0 0
  0.25 3.3525
  0.5 6.38945
  0.75 9.13497
  1 11.6113
  1.25 13.8392
  1.5 15.8375
  1.75 17.624
  2 19.2149
  2.25 20.6253
  2.5 21.8692
  2.75 22.9595
  3 23.908
  3.25 24.7259
  3.5 25.4234
  3.75 26.01
  4 26.4945
  4.25 26.8851
  4.5 27.1893
  4.75 27.4141
  5 27.5662



# t v
  0 13.41
  0.25 12.1478
  0.5 10.9821
  0.75 9.90547
  1 8.91132
  1.25 7.99339
  1.5 7.14594
  1.75 6.36367
  2 5.64171
  2.25 4.97552
  2.5 4.36096
  2.75 3.79418
  3 3.27164
  3.25 2.79006
  3.5 2.34645
  3.75 1.93803
  4 1.56225
  4.25 1.21675
  4.5 0.899382
  4.75 0.60816
  5 0.319806





==> plots/1_branches.dat <==
# t u
  0 -5.324
  0.25 -4.92384
  0.5 -4.55446
  0.75 -4.21354
  1 -3.89896
  1.25 -3.60874
  1.5 -3.34109
  1.75 -3.09431
  2 -2.86687
  2.25 -2.65735
  2.5 -2.46444
  2.75 -2.28693
  3 -2.12372
  3.25 -1.97378
  3.5 -1.83617
  3.75 -1.71004
  4 -1.5946
  4.25 -1.48913
  4.5 -1.61281
  4.75 -1.96015



# t x
  0 0
  0.25 3.3525
  0.5 6.37225
  0.75 9.08426
  1 11.5116
  1.25 13.6756
  1.5 15.596
  1.75 17.2907
  2 18.7767
  2.25 20.0693
  2.5 21.1826
  2.75 22.13
  3 22.9232
  3.25 23.5736
  3.5 24.0912
  3.75 24.4854
  4 24.7649
  4.25 24.9375
  4.5 25.0105
  4.75 24.9904
  5 24.8694



# t v
  0 13.41
  0.25 12.079
  0.5 10.848
  0.75 9.70943
  1 8.65604
  1.25 7.6813
  1.5 6.77912
  1.75 5.94385
  2 5.17027
  2.25 4.45355
  2.5 3.78921
  2.75 3.1731
  3 2.60137
  3.25 2.07044
  3.5 1.577
  3.75 1.11795
  4 0.690442
  4.25 0.291792
  4.5 -0.08049
  4.75 -0.483691
  5 -0.973728





==> plots/4_branches.dat <==
# t common u
  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947


# t u
  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 -5.99247
  1.25 -5.99369
  1.5 -5.99493
  1.75 -5.984
  2 -5.24567
  2.25 -4.54014
  2.5 -3.863
  2.75 -3.21
  3 -2.57707
  3.25 -1.96026
  3.5 -1.3557
  3.75 -0.759625
  4 -0.22365
  4.25 0.164601
  4.5 0.364673
  4.75 0.33047


  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 -4.90299
  1.25 -4.43717
  1.5 -3.99913
  1.75 -3.58611
  2 -3.19552
  2.25 -2.82491
  2.5 -2.47197
  2.75 -2.13447
  3 -1.81032
  3.25 -1.49749
  3.5 -1.19402
  3.75 -0.898008
  4 -0.607612
  4.25 -0.321013
  4.5 -0.0364207
  4.75 0.247944


  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 -2.23987
  1.25 -2.0927
  1.5 -1.95867
  1.75 -1.8369
  2 -1.72662
  2.25 -1.62715
  2.5 -1.53785
  2.75 -1.45816
  3 -1.38759
  3.25 -1.32569
  3.5 -1.27208
  3.75 -1.22642
  4 -1.18842
  4.25 -1.15785
  4.5 -1.13452
  4.75 -1.11828


  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 0.390731
  1.25 0.355681
  1.5 0.322855
  1.75 0.292046
  2 0.263063
  2.25 0.235724
  2.5 0.209858
  2.75 0.185304
  3 0.161908
  3.25 0.139524
  3.5 0.118011
  3.75 0.097237
  4 0.0770702
  4.25 0.057385
  4.5 0.0380586
  4.75 0.01897



# t x
  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.3856
  1.75 20.6141
  2 22.4678
  2.25 23.9476
  2.5 25.0995
  2.75 25.9677
  3 26.5944
  3.25 27.0205
  3.5 27.2855
  3.75 27.428
  4 27.4858
  4.25 27.4961
  4.5 27.4924
  4.75 27.499
  5 27.5284


  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.4537
  1.75 20.8475
  2 22.9914
  2.25 24.9112
  2.5 26.6312
  2.75 28.1747
  3 29.5636
  3.25 30.8192
  3.5 31.9616
  3.75 33.0104
  4 33.9847
  4.25 34.9027
  4.5 35.7828
  4.75 36.6429
  5 37.5006


  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.6201
  1.75 21.3269
  2 23.9113
  2.25 26.3809
  2.5 28.7426
  2.75 31.0025
  3 33.1664
  3.25 35.2391
  3.5 37.2251
  3.75 39.1282
  4 40.9519
  4.25 42.6988
  4.5 44.3715
  4.75 45.9719
  5 47.5013


  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.7846
  1.75 21.8088
  2 24.8532
  2.25 27.9159
  2.5 30.995
  2.75 34.0888
  3 37.1958
  3.25 40.3143
  3.5 43.443
  3.75 46.5804
  4 49.7251
  4.25 52.876
  4.5 56.0316
  4.75 59.1908
  5 62.3525



# t v
  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 10.4122
  1.5 8.91381
  1.75 7.41508
  2 5.91908
  2.25 4.60766
  2.5 3.47262
  2.75 2.50687
  3 1.70437
  3.25 1.0601
  3.5 0.570038
  3.75 0.231112
  4 0.0412061
  4.25 -0.0147064
  4.5 0.0264438
  4.75 0.117612
  5 0.200229


  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 10.6846
  1.5 9.57531
  1.75 8.57552
  2 7.679
  2.25 6.88012
  2.5 6.17389
  2.75 5.5559
  3 5.02228
  3.25 4.5697
  3.5 4.19532
  3.75 3.89682
  4 3.67232
  4.25 3.52041
  4.5 3.44016
  4.75 3.43105
  5 3.49304


  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 11.3504
  1.5 10.8272
  1.75 10.3375
  2 9.87831
  2.25 9.44666
  2.5 9.03987
  2.75 8.65541
  3 8.29087
  3.25 7.94397
  3.5 7.61255
  3.75 7.29453
  4 6.98792
  4.25 6.69082
  4.5 6.40135
  4.75 6.11772
  5 5.83815


  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 12.008
  1.5 12.0969
  1.75 12.1777
  2 12.2507
  2.25 12.3164
  2.5 12.3754
  2.75 12.4278
  3 12.4742
  3.25 12.5146
  3.5 12.5495
  3.75 12.579
  4 12.6033
  4.25 12.6226
  4.5 12.6369
  4.75 12.6465
  5 12.6512





==> plots/4_branches_0.025.dat <==
# t common u
  0 -1.11052
  0.25 -1.00499
  0.5 -0.905723
  0.75 -0.812102


# t u
  0 -1.11052
  0.25 -1.00499
  0.5 -0.905723
  0.75 -0.812102
  1 -6.0306
  1.25 -6.02655
  1.5 -6.0225
  1.75 -6.01845
  2 -6.01439
  2.25 -6.01034
  2.5 -6.00628
  2.75 -5.55433
  3 -2.18207
  3.25 -0.388502
  3.5 0.128086
  3.75 0.171718
  4 0.216423
  4.25 0.262479
  4.5 0.310176
  4.75 0.329278


  0 -1.11052
  0.25 -1.00499
  0.5 -0.905723
  0.75 -0.812102
  1 -5.40367
  1.25 -4.8918
  1.5 -4.41014
  1.75 -3.95592
  2 -3.52636
  2.25 -3.11882
  2.5 -2.73074
  2.75 -2.35971
  3 -2.00343
  3.25 -1.65965
  3.5 -1.32625
  3.75 -1.00113
  4 -0.682264
  4.25 -0.367661
  4.5 -0.0553557
  4.75 0.256604


  0 -1.11052
  0.25 -1.00499
  0.5 -0.905723
  0.75 -0.812102
  1 -2.88051
  1.25 -2.65655
  1.5 -2.44884
  1.75 -2.25631
  2 -2.07783
  2.25 -1.9123
  2.5 -1.75871
  2.75 -1.61609
  3 -1.48357
  3.25 -1.36032
  3.5 -1.24557
  3.75 -1.13859
  4 -1.03874
  4.25 -0.945373
  4.5 -0.857917
  4.75 -0.775822


  0 -1.11052
  0.25 -1.00499
  0.5 -0.905723
  0.75 -0.812102
  1 0.249688
  1.25 0.22729
  1.5 0.206313
  1.75 0.186626
  2 0.168105
  2.25 0.150634
  2.5 0.134105
  2.75 0.118415
  3 0.103464
  3.25 0.0891598
  3.5 0.075413
  3.75 0.0621374
  4 0.0492502
  4.25 0.0366708
  4.5 0.0243206
  4.75 0.0121224



# t x
  0 0
  0.25 3.3525
  0.5 6.63559
  0.75 9.85587
  1 13.0195
  1.25 16.1325
  1.5 18.8685
  1.75 21.2278
  2 23.2107
  2.25 24.8175
  2.5 26.0484
  2.75 26.9037
  3 27.3835
  3.25 27.5162
  3.5 27.5125
  3.75 27.4846
  4 27.4646
  4.25 27.4554
  4.5 27.4597
  4.75 27.4804
  5 27.5205


  0 0
  0.25 3.3525
  0.5 6.63559
  0.75 9.85587
  1 13.0195
  1.25 16.1325
  1.5 18.9077
  1.75 21.3771
  2 23.5709
  2.25 25.5175
  2.5 27.2437
  2.75 28.7749
  3 30.1355
  3.25 31.3486
  3.5 32.4365
  3.75 33.4206
  4 34.3219
  4.25 35.1606
  4.5 35.9566
  4.75 36.7297
  5 37.4993


  0 0
  0.25 3.3525
  0.5 6.63559
  0.75 9.85587
  1 13.0195
  1.25 16.1325
  1.5 19.0653
  1.75 21.8322
  2 24.446
  2.25 26.9188
  2.5 29.2617
  2.75 31.4851
  3 33.5986
  3.25 35.611
  3.5 37.5308
  3.75 39.3655
  4 41.1224
  4.25 42.8081
  4.5 44.4289
  4.75 45.9906
  5 47.4987


  0 0
  0.25 3.3525
  0.5 6.63559
  0.75 9.85587
  1 13.0195
  1.25 16.1325
  1.5 19.261
  1.75 22.4037
  2 25.5593
  2.25 28.7266
  2.5 31.9044
  2.75 35.0916
  3 38.2872
  3.25 41.4902
  3.5 44.6997
  3.75 47.9147
  4 51.1344
  4.25 54.3581
  4.5 57.5848
  4.75 60.8138
  5 64.0443



# t v
  0 13.41
  0.25 13.1324
  0.5 12.8811
  0.75 12.6547
  1 12.4517
  1.25 10.944
  1.5 9.43738
  1.75 7.93175
  2 6.42714
  2.25 4.92354
  2.5 3.42096
  2.75 1.91939
  3 0.530808
  3.25 -0.0147098
  3.5 -0.111835
  3.75 -0.0798139
  4 -0.0368844
  4.25 0.0172213
  4.5 0.0828412
  4.75 0.160385
  5 0.242705


  0 13.41
  0.25 13.1324
  0.5 12.8811
  0.75 12.6547
  1 12.4517
  1.25 11.1007
  1.5 9.8778
  1.75 8.77527
  2 7.78629
  2.25 6.9047
  2.5 6.12499
  2.75 5.44231
  3 4.85238
  3.25 4.35152
  3.5 3.93661
  3.75 3.60505
  4 3.35477
  4.25 3.1842
  4.5 3.09228
  4.75 3.07845
  5 3.1426


  0 13.41
  0.25 13.1324
  0.5 12.8811
  0.75 12.6547
  1 12.4517
  1.25 11.7315
  1.5 11.0674
  1.75 10.4552
  2 9.89112
  2.25 9.37166
  2.5 8.89358
  2.75 8.45391
  3 8.04988
  3.25 7.67899
  3.5 7.33891
  3.75 7.02752
  4 6.74287
  4.25 6.48319
  4.5 6.24684
  4.75 6.03236
  5 5.83841


  0 13.41
  0.25 13.1324
  0.5 12.8811
  0.75 12.6547
  1 12.4517
  1.25 12.5141
  1.5 12.5709
  1.75 12.6225
  2 12.6691
  2.25 12.7112
  2.5 12.7488
  2.75 12.7824
  3 12.812
  3.25 12.8378
  3.5 12.8601
  3.75 12.879
  4 12.8945
  4.25 12.9068
  4.5 12.916
  4.75 12.9221
  5 12.9251





==> plots/4_branches_0.05.dat <==
# t common u
  0 -1.22022
  0.25 -1.11118
  0.5 -1.00907
  0.75 -0.913239


# t u
  0 -1.22022
  0.25 -1.11118
  0.5 -1.00907
  0.75 -0.913239
  1 -6.03771
  1.25 -6.03306
  1.5 -6.02835
  1.75 -6.02357
  2 -6.01872
  2.25 -6.0138
  2.5 -5.19972
  2.75 -3.91238
  3 -2.6495
  3.25 -1.40316
  3.5 -0.500305
  3.75 0.0265021
  4 0.301827
  4.25 0.430179
  4.5 0.44833
  4.75 0.328372


  0 -1.22022
  0.25 -1.11118
  0.5 -1.00907
  0.75 -0.913239
  1 -5.3071
  1.25 -4.80405
  1.5 -4.33078
  1.75 -3.88451
  2 -3.46247
  2.25 -3.06205
  2.5 -2.68075
  2.75 -2.3162
  3 -1.96612
  3.25 -1.62832
  3.5 -1.30069
  3.75 -0.981193
  4 -0.667825
  4.25 -0.358631
  4.5 -0.0516767
  4.75 0.254954


  0 -1.22022
  0.25 -1.11118
  0.5 -1.00907
  0.75 -0.913239
  1 -2.75765
  1.25 -2.54832
  1.5 -2.35468
  1.75 -2.17567
  2 -2.01023
  2.25 -1.85734
  2.5 -1.71604
  2.75 -1.58545
  3 -1.46478
  3.25 -1.35325
  3.5 -1.25018
  3.75 -1.15492
  4 -1.06688
  4.25 -0.985508
  4.5 -0.910295
  4.75 -0.840772


  0 -1.22022
  0.25 -1.11118
  0.5 -1.00907
  0.75 -0.913239
  1 0.277068
  1.25 0.252215
  1.5 0.228938
  1.75 0.207091
  2 0.186539
  2.25 0.167153
  2.5 0.148812
  2.75 0.1314
  3 0.11481
  3.25 0.0989372
  3.5 0.0836828
  3.75 0.0689515
  4 0.054651
  4.25 0.0406922
  4.5 0.0269877
  4.75 0.0134518



# t x
  0 0
  0.25 3.3525
  0.5 6.62874
  0.75 9.83552
  1 12.9792
  1.25 16.0659
  1.5 18.7752
  1.75 21.1074
  2 23.0628
  2.25 24.6418
  2.5 25.8446
  2.75 26.6716
  3 27.1735
  3.25 27.431
  3.5 27.5228
  3.75 27.527
  4 27.4998
  4.25 27.4744
  4.5 27.4678
  4.75 27.488
  5 27.5363


  0 0
  0.25 3.3525
  0.5 6.62874
  0.75 9.83552
  1 12.9792
  1.25 16.0659
  1.5 18.8208
  1.75 21.2755
  2 23.4596
  2.25 25.4008
  2.5 27.1256
  2.75 28.6591
  3 30.025
  3.25 31.2462
  3.5 32.3444
  3.75 33.3409
  4 34.2561
  4.25 35.11
  4.5 35.9221
  4.75 36.7119
  5 37.4984


  0 0
  0.25 3.3525
  0.5 6.62874
  0.75 9.83552
  1 12.9792
  1.25 16.0659
  1.5 18.9802
  1.75 21.7352
  2 24.3431
  2.25 26.8149
  2.5 29.1612
  2.75 31.3913
  3 33.5142
  3.25 35.538
  3.5 37.4703
  3.75 39.318
  4 41.0875
  4.25 42.7849
  4.5 44.4155
  4.75 45.9846
  5 47.4968


  0 0
  0.25 3.3525
  0.5 6.62874
  0.75 9.83552
  1 12.9792
  1.25 16.0659
  1.5 19.1698
  1.75 22.2896
  2 25.4236
  2.25 28.5706
  2.5 31.7292
  2.75 34.8983
  3 38.0767
  3.25 41.2633
  3.5 44.457
  3.75 47.657
  4 50.8622
  4.25 54.0717
  4.5 57.2846
  4.75 60.5
  5 63.7172



# t v
  0 13.41
  0.25 13.1049
  0.5 12.8271
  0.75 12.5749
  1 12.3466
  1.25 10.8371
  1.5 9.32888
  1.75 7.82179
  2 6.3159
  2.25 4.81122
  2.5 3.30777
  2.75 2.00784
  3 1.02975
  3.25 0.367371
  3.5 0.0165803
  3.75 -0.108496
  4 -0.10187
  4.25 -0.0264138
  4.5 0.0811311
  4.75 0.193214
  5 0.275307


  0 13.41
  0.25 13.1049
  0.5 12.8271
  0.75 12.5749
  1 12.3466
  1.25 11.0198
  1.5 9.81879
  1.75 8.73609
  2 7.76496
  2.25 6.89935
  2.5 6.13383
  2.75 5.46365
  3 4.8846
  3.25 4.39307
  3.5 3.98599
  3.75 3.66081
  4 3.41552
  4.25 3.24856
  4.5 3.1589
  4.75 3.14598
  5 3.20972


  0 13.41
  0.25 13.1049
  0.5 12.8271
  0.75 12.5749
  1 12.3466
  1.25 11.6572
  1.5 11.0201
  1.75 10.4314
  2 9.88749
  2.25 9.38494
  2.5 8.9206
  2.75 8.49159
  3 8.09523
  3.25 7.72903
  3.5 7.39072
  3.75 7.07818
  4 6.78945
  4.25 6.52273
  4.5 6.27635
  4.75 6.04878
  5 5.83858


  0 13.41
  0.25 13.1049
  0.5 12.8271
  0.75 12.5749
  1 12.3466
  1.25 12.4158
  1.5 12.4789
  1.75 12.5361
  2 12.5879
  2.25 12.6345
  2.5 12.6763
  2.75 12.7135
  3 12.7464
  3.25 12.7751
  3.5 12.7998
  3.75 12.8207
  4 12.838
  4.25 12.8516
  4.5 12.8618
  4.75 12.8686
  5 12.8719





==> plots/4_branches_0.1.dat <==
# t common u
  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947


# t u
  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 -5.99247
  1.25 -5.99369
  1.5 -5.99493
  1.75 -5.984
  2 -5.24567
  2.25 -4.54014
  2.5 -3.863
  2.75 -3.21
  3 -2.57707
  3.25 -1.96026
  3.5 -1.3557
  3.75 -0.759625
  4 -0.22365
  4.25 0.164601
  4.5 0.364673
  4.75 0.33047


  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 -4.90299
  1.25 -4.43717
  1.5 -3.99913
  1.75 -3.58611
  2 -3.19552
  2.25 -2.82491
  2.5 -2.47197
  2.75 -2.13447
  3 -1.81032
  3.25 -1.49749
  3.5 -1.19402
  3.75 -0.898008
  4 -0.607612
  4.25 -0.321013
  4.5 -0.0364207
  4.75 0.247944


  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 -2.23987
  1.25 -2.0927
  1.5 -1.95867
  1.75 -1.8369
  2 -1.72662
  2.25 -1.62715
  2.5 -1.53785
  2.75 -1.45816
  3 -1.38759
  3.25 -1.32569
  3.5 -1.27208
  3.75 -1.22642
  4 -1.18842
  4.25 -1.15785
  4.5 -1.13452
  4.75 -1.11828


  0 -1.70919
  0.25 -1.56312
  0.5 -1.42683
  0.75 -1.29947
  1 0.390731
  1.25 0.355681
  1.5 0.322855
  1.75 0.292046
  2 0.263063
  2.25 0.235724
  2.5 0.209858
  2.75 0.185304
  3 0.161908
  3.25 0.139524
  3.5 0.118011
  3.75 0.097237
  4 0.0770702
  4.25 0.057385
  4.5 0.0380586
  4.75 0.01897



# t x
  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.3856
  1.75 20.6141
  2 22.4678
  2.25 23.9476
  2.5 25.0995
  2.75 25.9677
  3 26.5944
  3.25 27.0205
  3.5 27.2855
  3.75 27.428
  4 27.4858
  4.25 27.4961
  4.5 27.4924
  4.75 27.499
  5 27.5284


  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.4537
  1.75 20.8475
  2 22.9914
  2.25 24.9112
  2.5 26.6312
  2.75 28.1747
  3 29.5636
  3.25 30.8192
  3.5 31.9616
  3.75 33.0104
  4 33.9847
  4.25 34.9027
  4.5 35.7828
  4.75 36.6429
  5 37.5006


  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.6201
  1.75 21.3269
  2 23.9113
  2.25 26.3809
  2.5 28.7426
  2.75 31.0025
  3 33.1664
  3.25 35.2391
  3.5 37.2251
  3.75 39.1282
  4 40.9519
  4.25 42.6988
  4.5 44.3715
  4.75 45.9719
  5 47.5013


  0 0
  0.25 3.3525
  0.5 6.59818
  0.75 9.74616
  1 12.805
  1.25 15.7825
  1.5 18.7846
  1.75 21.8088
  2 24.8532
  2.25 27.9159
  2.5 30.995
  2.75 34.0888
  3 37.1958
  3.25 40.3143
  3.5 43.443
  3.75 46.5804
  4 49.7251
  4.25 52.876
  4.5 56.0316
  4.75 59.1908
  5 62.3525



# t v
  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 10.4122
  1.5 8.91381
  1.75 7.41508
  2 5.91908
  2.25 4.60766
  2.5 3.47262
  2.75 2.50687
  3 1.70437
  3.25 1.0601
  3.5 0.570038
  3.75 0.231112
  4 0.0412061
  4.25 -0.0147064
  4.5 0.0264438
  4.75 0.117612
  5 0.200229


  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 10.6846
  1.5 9.57531
  1.75 8.57552
  2 7.679
  2.25 6.88012
  2.5 6.17389
  2.75 5.5559
  3 5.02228
  3.25 4.5697
  3.5 4.19532
  3.75 3.89682
  4 3.67232
  4.25 3.52041
  4.5 3.44016
  4.75 3.43105
  5 3.49304


  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 11.3504
  1.5 10.8272
  1.75 10.3375
  2 9.87831
  2.25 9.44666
  2.5 9.03987
  2.75 8.65541
  3 8.29087
  3.25 7.94397
  3.5 7.61255
  3.75 7.29453
  4 6.98792
  4.25 6.69082
  4.5 6.40135
  4.75 6.11772
  5 5.83815


  0 13.41
  0.25 12.9827
  0.5 12.5919
  0.75 12.2352
  1 11.9103
  1.25 12.008
  1.5 12.0969
  1.75 12.1777
  2 12.2507
  2.25 12.3164
  2.5 12.3754
  2.75 12.4278
  3 12.4742
  3.25 12.5146
  3.5 12.5495
  3.75 12.579
  4 12.6033
  4.25 12.6226
  4.5 12.6369
  4.75 12.6465
  5 12.6512





==> plots/4_branches_0.25.dat <==
# t common u
  0 -2.90564
  0.25 -2.66889
  0.5 -2.44884
  0.75 -2.24411


# t u
  0 -2.90564
  0.25 -2.66889
  0.5 -2.44884
  0.75 -2.24411
  1 -5.96602
  1.25 -5.4069
  1.5 -4.88162
  1.75 -4.38691
  2 -3.91967
  2.25 -3.47698
  2.5 -3.05606
  2.75 -2.65429
  3 -2.26913
  3.25 -1.89817
  3.5 -1.5391
  3.75 -1.18966
  4 -0.847674
  4.25 -0.51099
  4.5 -0.177504
  4.75 0.132072


  0 -2.90564
  0.25 -2.66889
  0.5 -2.44884
  0.75 -2.24411
  1 -3.76916
  1.25 -3.42734
  1.5 -3.10698
  1.75 -2.80608
  2 -2.52275
  2.25 -2.2552
  2.5 -2.00176
  2.75 -1.76083
  3 -1.53092
  3.25 -1.31057
  3.5 -1.09842
  3.75 -0.893131
  4 -0.693427
  4.25 -0.498057
  4.5 -0.3058
  4.75 -0.115454


  0 -2.90564
  0.25 -2.66889
  0.5 -2.44884
  0.75 -2.24411
  1 -0.976703
  1.25 -0.98196
  1.5 -0.993418
  1.75 -1.01113
  2 -1.0352
  2.25 -1.06574
  2.5 -1.10296
  2.75 -1.14708
  3 -1.19838
  3.25 -1.25716
  3.5 -1.3238
  3.75 -1.39872
  4 -1.48239
  4.25 -1.57531
  4.5 -1.67809
  4.75 -1.79135


  0 -2.90564
  0.25 -2.66889
  0.5 -2.44884
  0.75 -2.24411
  1 0.668792
  1.25 0.6088
  1.5 0.552612
  1.75 0.499879
  2 0.45027
  2.25 0.403475
  2.5 0.359202
  2.75 0.317174
  3 0.277128
  3.25 0.238815
  3.5 0.201994
  3.75 0.166435
  4 0.131917
  4.25 0.0982227
  4.5 0.0651427
  4.75 0.0324699



# t x
  0 0
  0.25 3.3525
  0.5 6.5234
  0.75 9.52749
  1 12.3785
  1.25 15.0893
  1.5 17.4272
  1.75 19.4272
  2 21.1221
  2.25 22.5428
  2.5 23.7185
  2.75 24.6769
  3 25.4443
  3.25 26.0458
  3.5 26.5055
  3.75 26.8465
  4 27.0914
  4.25 27.2619
  4.5 27.3794
  4.75 27.465
  5 27.5395


  0 0
  0.25 3.3525
  0.5 6.5234
  0.75 9.52749
  1 12.3785
  1.25 15.0893
  1.5 17.5645
  1.75 19.8255
  2 21.8923
  2.25 23.7838
  2.5 25.5175
  2.75 27.1103
  3 28.5781
  3.25 29.9357
  3.5 31.1977
  3.75 32.3777
  4 33.4891
  4.25 34.5447
  4.5 35.557
  4.75 36.5381
  5 37.5001


  0 0
  0.25 3.3525
  0.5 6.5234
  0.75 9.52749
  1 12.3785
  1.25 15.0893
  1.5 17.739
  1.75 20.3274
  2 22.8537
  2.25 25.3168
  2.5 27.7152
  2.75 30.0469
  3 32.3098
  3.25 34.5009
  3.5 36.6172
  3.75 38.6548
  4 40.6098
  4.25 42.4773
  4.5 44.2522
  4.75 45.9286
  5 47.5001


  0 0
  0.25 3.3525
  0.5 6.5234
  0.75 9.52749
  1 12.3785
  1.25 15.0893
  1.5 17.8419
  1.75 20.6325
  2 23.4577
  2.25 26.3141
  2.5 29.1987
  2.75 32.1084
  3 35.0407
  3.25 37.9927
  3.5 40.9621
  3.75 43.9464
  4 46.9433
  4.25 49.9506
  4.5 52.9662
  4.75 55.9879
  5 59.0136



# t v
  0 13.41
  0.25 12.6836
  0.5 12.0164
  0.75 11.4042
  1 10.8431
  1.25 9.35162
  1.5 7.9999
  1.75 6.77949
  2 5.68277
  2.25 4.70285
  2.5 3.83361
  2.75 3.06959
  3 2.40602
  3.25 1.83874
  3.5 1.36419
  3.75 0.979419
  4 0.682003
  4.25 0.470085
  4.5 0.342337
  4.75 0.297961
  5 0.330979


  0 13.41
  0.25 12.6836
  0.5 12.0164
  0.75 11.4042
  1 10.8431
  1.25 9.90084
  1.5 9.04401
  1.75 8.26726
  2 7.56574
  2.25 6.93505
  2.5 6.37125
  2.75 5.87081
  3 5.4306
  3.25 5.04787
  3.5 4.72023
  3.75 4.44563
  4 4.22234
  4.25 4.04899
  4.5 3.92447
  4.75 3.84802
  5 3.81916


  0 13.41
  0.25 12.6836
  0.5 12.0164
  0.75 11.4042
  1 10.8431
  1.25 10.599
  1.5 10.3535
  1.75 10.1051
  2 9.85233
  2.25 9.59353
  2.5 9.32709
  2.75 9.05135
  3 8.76458
  3.25 8.46499
  3.5 8.1507
  3.75 7.81975
  4 7.47006
  4.25 7.09947
  4.5 6.70564
  4.75 6.28612
  5 5.83828


  0 13.41
  0.25 12.6836
  0.5 12.0164
  0.75 11.4042
  1 10.8431
  1.25 11.0103
  1.5 11.1625
  1.75 11.3007
  2 11.4257
  2.25 11.5382
  2.5 11.6391
  2.75 11.7289
  3 11.8082
  3.25 11.8775
  3.5 11.9372
  3.75 11.9877
  4 12.0293
  4.25 12.0623
  4.5 12.0868
  4.75 12.1031
  5 12.1112





==> plots/4_branches_0.5.dat <==
# t common u
  0 -4.04949
  0.25 -3.73379
  0.5 -3.44137
  0.75 -3.17044


# t u
  0 -4.04949
  0.25 -3.73379
  0.5 -3.44137
  0.75 -3.17044
  1 -4.75507
  1.25 -4.34229
  1.5 -3.95664
  1.75 -3.59572
  2 -3.25726
  2.25 -2.93916
  2.5 -2.63941
  2.75 -2.35613
  3 -2.08754
  3.25 -1.83194
  3.5 -1.58774
  3.75 -1.3534
  4 -1.12746
  4.25 -0.908497
  4.5 -0.695154
  4.75 -0.4861


  0 -4.04949
  0.25 -3.73379
  0.5 -3.44137
  0.75 -3.17044
  1 -2.54791
  1.25 -2.35375
  1.5 -2.17425
  1.75 -2.00829
  2 -1.85483
  2.25 -1.71292
  2.5 -1.58169
  2.75 -1.46033
  3 -1.3481
  3.25 -1.24428
  3.5 -1.14824
  3.75 -1.05938
  4 -0.977156
  4.25 -0.901042
  4.5 -0.830568
  4.75 -0.765294


  0 -4.04949
  0.25 -3.73379
  0.5 -3.44137
  0.75 -3.17044
  1 -0.176043
  1.25 -0.268033
  1.5 -0.361569
  1.75 -0.4572
  2 -0.555567
  2.25 -0.657314
  2.5 -0.763095
  2.75 -0.873584
  3 -0.989482
  3.25 -1.11152
  3.5 -1.24047
  3.75 -1.37713
  4 -1.52238
  4.25 -1.67712
  4.5 -1.84231
  4.75 -2.019


  0 -4.04949
  0.25 -3.73379
  0.5 -3.44137
  0.75 -3.17044
  1 0.937646
  1.25 0.853537
  1.5 0.774763
  1.75 0.700831
  2 0.631279
  2.25 0.565673
  2.5 0.503602
  2.75 0.444678
  3 0.388534
  3.25 0.334819
  3.5 0.283195
  3.75 0.233342
  4 0.184947
  4.25 0.137709
  4.5 0.0913303
  4.75 0.0455229



# t x
  0 0
  0.25 3.3525
  0.5 6.45191
  0.75 9.31795
  1 11.9689
  1.25 14.4217
  1.5 16.5773
  1.75 18.4616
  2 20.0985
  2.25 21.5107
  2.5 22.7193
  2.75 23.7442
  3 24.6042
  3.25 25.3169
  3.5 25.8991
  3.75 26.3669
  4 26.7354
  4.25 27.0193
  4.5 27.2327
  4.75 27.3894
  5 27.5026


  0 0
  0.25 3.3525
  0.5 6.45191
  0.75 9.31795
  1 11.9689
  1.25 14.4217
  1.5 16.7153
  1.75 18.8617
  2 20.8723
  2.25 22.7573
  2.5 24.5265
  2.75 26.1885
  3 27.7517
  3.25 29.2237
  3.5 30.6113
  3.75 31.9212
  4 33.1594
  4.25 34.3313
  4.5 35.4422
  4.75 36.4967
  5 37.4994


  0 0
  0.25 3.3525
  0.5 6.45191
  0.75 9.31795
  1 11.9689
  1.25 14.4217
  1.5 16.8635
  1.75 19.2886
  2 21.691
  2.25 24.0649
  2.5 26.4041
  2.75 28.7021
  3 30.9525
  3.25 33.1483
  3.5 35.2822
  3.75 37.3467
  4 39.3336
  4.25 41.2345
  4.5 43.0402
  4.75 44.7411
  5 46.3269


  0 0
  0.25 3.3525
  0.5 6.45191
  0.75 9.31795
  1 11.9689
  1.25 14.4217
  1.5 16.9331
  1.75 19.4979
  2 22.1111
  2.25 24.768
  2.5 27.4645
  2.75 30.1963
  3 32.9595
  3.25 35.7506
  3.5 38.5659
  3.75 41.4022
  4 44.2562
  4.25 47.1247
  4.5 50.0048
  4.75 52.8935
  5 55.788



# t v
  0 13.41
  0.25 12.3976
  0.5 11.4642
  0.75 10.6038
  1 9.81123
  1.25 8.62246
  1.5 7.53689
  1.75 6.54773
  2 5.6488
  2.25 4.83448
  2.5 4.09969
  2.75 3.43984
  3 2.85081
  3.25 2.32893
  3.5 1.87094
  3.75 1.47401
  4 1.13566
  4.25 0.853791
  4.5 0.626666
  4.75 0.452878
  5 0.331353


  0 13.41
  0.25 12.3976
  0.5 11.4642
  0.75 10.6038
  1 9.81123
  1.25 9.17425
  1.5 8.58581
  1.75 8.04225
  2 7.54018
  2.25 7.07647
  2.5 6.64824
  2.75 6.25282
  3 5.88774
  3.25 5.55071
  3.5 5.23964
  3.75 4.95258
  4 4.68774
  4.25 4.44345
  4.5 4.21819
  4.75 4.01054
  5 3.81922


  0 13.41
  0.25 12.3976
  0.5 11.4642
  0.75 10.6038
  1 9.81123
  1.25 9.76722
  1.5 9.70021
  1.75 9.60982
  2 9.49552
  2.25 9.35662
  2.5 9.1923
  2.75 9.00152
  3 8.78313
  3.25 8.53576
  3.5 8.25788
  3.75 7.94776
  4 7.60348
  4.25 7.22288
  4.5 6.8036
  4.75 6.34302
  5 5.83827


  0 13.41
  0.25 12.3976
  0.5 11.4642
  0.75 10.6038
  1 9.81123
  1.25 10.0456
  1.5 10.259
  1.75 10.4527
  2 10.6279
  2.25 10.7857
  2.5 10.9272
  2.75 11.0531
  3 11.1642
  3.25 11.2614
  3.5 11.3451
  3.75 11.4159
  4 11.4742
  4.25 11.5204
  4.5 11.5549
  4.75 11.5777
  5 11.5891





==> plots/4_branches_0.75.dat <==
# t common u
  0 -4.6804
  0.25 -4.32088
  0.5 -3.98829
  0.75 -3.68058


# t u
  0 -4.6804
  0.25 -4.32088
  0.5 -3.98829
  0.75 -3.68058
  1 -4.08361
  1.25 -3.75174
  1.5 -3.44331
  1.75 -3.15639
  2 -2.8892
  2.25 -2.64007
  2.5 -2.40745
  2.75 -2.1899
  3 -1.98604
  3.25 -1.79461
  3.5 -1.61441
  3.75 -1.44432
  4 -1.28328
  4.25 -1.13026
  4.5 -0.98433
  4.75 -0.844559


  0 -4.6804
  0.25 -4.32088
  0.5 -3.98829
  0.75 -3.68058
  1 -1.87447
  1.25 -1.7617
  1.5 -1.65985
  1.75 -1.56829
  2 -1.48646
  2.25 -1.41387
  2.5 -1.35009
  2.75 -1.29471
  3 -1.24742
  3.25 -1.2079
  3.5 -1.17592
  3.75 -1.15128
  4 -1.13383
  4.25 -1.12347
  4.5 -1.12012
  4.75 -1.12376


  0 -4.6804
  0.25 -4.32088
  0.5 -3.98829
  0.75 -3.68058
  1 0.0290451
  1.25 -0.0764854
  1.5 -0.181963
  1.75 -0.288335
  2 -0.396355
  2.25 -0.506741
  2.5 -0.620206
  2.75 -0.737475
  3 -0.859294
  3.25 -0.986432
  3.5 -1.11969
  3.75 -1.25991
  4 -1.40797
  4.25 -1.5648
  4.5 -1.73138
  4.75 -1.90877


  0 -4.6804
  0.25 -4.32088
  0.5 -3.98829
  0.75 -3.68058
  1 1.08582
  1.25 0.988425
  1.5 0.897202
  1.75 0.811587
  2 0.731044
  2.25 0.65507
  2.5 0.583189
  2.75 0.514954
  3 0.449937
  3.25 0.387733
  3.5 0.327951
  3.75 0.270219
  4 0.214176
  4.25 0.159472
  4.5 0.105764
  4.75 0.0527173



# t x
  0 0
  0.25 3.3525
  0.5 6.41247
  0.75 9.2024
  1 11.743
  1.25 14.0537
  1.5 16.1091
  1.75 17.93
  2 19.5357
  2.25 20.9441
  2.5 22.1719
  2.75 23.2348
  3 24.1472
  3.25 24.9227
  3.5 25.5741
  3.75 26.1133
  4 26.5516
  4.25 26.8996
  4.5 27.1675
  4.75 27.3647
  5 27.5004


  0 0
  0.25 3.3525
  0.5 6.41247
  0.75 9.2024
  1 11.743
  1.25 14.0537
  1.5 16.2471
  1.75 18.3305
  2 20.3101
  2.25 22.1917
  2.5 23.9804
  2.75 25.6807
  3 27.2967
  3.25 28.8317
  3.5 30.2887
  3.75 31.6703
  4 32.9784
  4.25 34.2145
  4.5 35.3798
  4.75 36.4748
  5 37.4998


  0 0
  0.25 3.3525
  0.5 6.41247
  0.75 9.2024
  1 11.743
  1.25 14.0537
  1.5 16.3661
  1.75 18.6737
  2 20.97
  2.25 23.2483
  2.5 25.5018
  2.75 27.7236
  3 29.9066
  3.25 32.0436
  3.5 34.1268
  3.75 36.1484
  4 38.1001
  4.25 39.9729
  4.5 41.7578
  4.75 43.4449
  5 45.0238


  0 0
  0.25 3.3525
  0.5 6.41247
  0.75 9.2024
  1 11.743
  1.25 14.0537
  1.5 16.4321
  1.75 18.8724
  2 21.3687
  2.25 23.9158
  2.5 26.5085
  2.75 29.1422
  3 31.8124
  3.25 34.5147
  3.5 37.2451
  3.75 39.9998
  4 42.775
  4.25 45.567
  4.5 48.3725
  4.75 51.1879
  5 54.0099



# t v
  0 13.41
  0.25 12.2399
  0.5 11.1597
  0.75 10.1626
  1 9.24246
  1.25 8.22156
  1.5 7.28363
  1.75 6.4228
  2 5.6337
  2.25 4.9114
  2.5 4.25138
  2.75 3.64952
  3 3.10205
  3.25 2.60554
  3.5 2.15688
  3.75 1.75328
  4 1.3922
  4.25 1.07138
  4.5 0.788813
  4.75 0.54273
  5 0.33159


  0 13.41
  0.25 12.2399
  0.5 11.1597
  0.75 10.1626
  1 9.24246
  1.25 8.77385
  1.5 8.33342
  1.75 7.91846
  2 7.52638
  2.25 7.15477
  2.5 6.8013
  2.75 6.46378
  3 6.1401
  3.25 5.82825
  3.5 5.52627
  3.75 5.23229
  4 4.94447
  4.25 4.66101
  4.5 4.38015
  4.75 4.10012
  5 3.81918


  0 13.41
  0.25 12.2399
  0.5 11.1597
  0.75 10.1626
  1 9.24246
  1.25 9.24973
  1.5 9.2306
  1.75 9.18511
  2 9.11303
  2.25 9.01394
  2.5 8.88726
  2.75 8.7322
  3 8.54784
  3.25 8.33301
  3.5 8.0864
  3.75 7.80648
  4 7.4915
  4.25 7.13951
  4.5 6.74831
  4.75 6.31547
  5 5.83828


  0 13.41
  0.25 12.2399
  0.5 11.1597
  0.75 10.1626
  1 9.24246
  1.25 9.51392
  1.5 9.76103
  1.75 9.98533
  2 10.1882
  2.25 10.371
  2.5 10.5348
  2.75 10.6805
  3 10.8093
  3.25 10.9218
  3.5 11.0187
  3.75 11.1007
  4 11.1682
  4.25 11.2218
  4.5 11.2617
  4.75 11.2881
  5 11.3013





==> plots/4_branches_1.dat <==
# t common u
  0 -5.06121
  0.25 -4.67415
  0.5 -4.31627
  0.75 -3.98535
  1 -3.67933
  1.25 -3.39627
  1.5 -3.13443
  1.75 -2.89217
  2 -2.668
  2.25 -2.46049
  2.5 -2.26837
  2.75 -2.09042
  3 -1.92555
  3.25 -1.77271
  3.5 -1.63096
  3.75 -1.4994
  4 -1.37722
  4.25 -1.26365
  4.5 -1.15799
  4.75 -1.05957


# t u
  0 -5.06121
  0.25 -4.67415
  0.5 -4.31627
  0.75 -3.98535
  1 -3.67933
  1.25 -3.39627
  1.5 -3.13443
  1.75 -2.89217
  2 -2.668
  2.25 -2.46049
  2.5 -2.26837
  2.75 -2.09042
  3 -1.92555
  3.25 -1.77271
  3.5 -1.63096
  3.75 -1.4994
  4 -1.37722
  4.25 -1.26365
  4.5 -1.15799
  4.75 -1.05957


  0 -5.06121
  0.25 -4.67415
  0.5 -4.31627
  0.75 -3.98535
  1 -3.60676
  1.25 -1.05036
  1.5 -1.93499
  1.75 -1.66468
  2 -2.81014
  2.25 0.0214554
  2.5 -0.875642
  2.75 0.727466
  3 -0.459575
  3.25 -1.09564
  3.5 -1.99135
  3.75 -4.36022
  4 -4.67584
  4.25 -4.74457
  4.5 -4.70188
  4.75 -4.67501


  0 -5.06121
  0.25 -4.67415
  0.5 -4.31627
  0.75 -3.98535
  1 -1.31673
  1.25 -1.02728
  1.5 -1.3338
  1.75 -1.6942
  2 -1.46112
  2.25 -1.25444
  2.5 -0.585954
  2.75 0.191884
  3 0.0333441
  3.25 -1.10947
  3.5 1.43735
  3.75 -0.783311
  4 -3.12461
  4.25 -3.68304
  4.5 -4.04337
  4.75 -4.68902


  0 -5.06121
  0.25 -4.67415
  0.5 -4.31627
  0.75 -3.98535
  1 0
  1.25 0
  1.5 0
  1.75 0
  2 0
  2.25 0
  2.5 0
  2.75 0
  3 0
  3.25 0
  3.5 0
  3.75 0
  4 0
  4.25 0
  4.5 0
  4.75 0



# t x
  0 0
  0.25 3.3525
  0.5 6.38867
  0.75 9.13271
  1 11.607
  1.25 13.8322
  1.5 15.8274
  1.75 17.6104
  2 19.1974
  2.25 20.6037
  2.5 21.8433
  2.75 22.9291
  3 23.8731
  3.25 24.6864
  3.5 25.3794
  3.75 25.9616
  4 26.4419
  4.25 26.8284
  4.5 27.1289
  4.75 27.3504
  5 27.4996


  0 0
  0.25 3.3525
  0.5 6.38867
  0.75 9.13271
  1 11.607
  1.25 13.8322
  1.5 15.8319
  1.75 17.7661
  2 19.5792
  2.25 21.2884
  2.5 22.8219
  2.75 24.3567
  3 25.8369
  3.25 27.3624
  3.5 28.8593
  3.75 30.2877
  4 31.5916
  4.25 32.623
  4.5 33.3622
  4.75 33.8048
  5 33.9536


  0 0
  0.25 3.3525
  0.5 6.38867
  0.75 9.13271
  1 11.607
  1.25 13.8322
  1.5 15.9751
  1.75 18.0538
  2 20.0491
  2.25 21.9385
  2.5 23.7366
  2.75 25.4564
  3 27.1395
  3.25 28.8345
  3.5 30.5317
  3.75 32.1595
  4 33.8772
  4.25 35.5459
  4.5 37.0193
  4.75 38.2626
  5 39.2531


  0 0
  0.25 3.3525
  0.5 6.38867
  0.75 9.13271
  1 11.607
  1.25 13.8322
  1.5 16.0574
  1.75 18.2826
  2 20.5077
  2.25 22.7329
  2.5 24.9581
  2.75 27.1833
  3 29.4085
  3.25 31.6337
  3.5 33.8589
  3.75 36.0841
  4 38.3093
  4.25 40.5344
  4.5 42.7596
  4.75 44.9848
  5 47.21



# t v
  0 13.41
  0.25 12.1447
  0.5 10.9762
  0.75 9.89709
  1 8.90076
  1.25 7.98092
  1.5 7.13186
  1.75 6.34825
  2 5.62521
  2.25 4.95821
  2.5 4.34308
  2.75 3.77599
  3 3.25339
  3.25 2.772
  3.5 2.32882
  3.75 1.92108
  4 1.54623
  4.25 1.20193
  4.5 0.886014
  4.75 0.596517
  5 0.331625


  0 13.41
  0.25 12.1447
  0.5 10.9762
  0.75 9.89709
  1 8.90076
  1.25 7.99907
  1.5 7.73648
  1.75 7.25273
  2 6.83656
  2.25 6.13403
  2.5 6.13939
  2.75 5.92048
  3 6.10235
  3.25 5.98745
  3.5 5.71354
  3.75 5.2157
  4 4.12565
  4.25 2.95669
  4.5 1.77055
  4.75 0.595077
  5 -0.573676


  0 13.41
  0.25 12.1447
  0.5 10.9762
  0.75 9.89709
  1 8.90076
  1.25 8.57157
  1.5 8.31475
  1.75 7.9813
  2 7.55775
  2.25 7.19247
  2.5 6.87886
  2.75 6.73237
  3 6.78035
  3.25 6.78868
  3.5 6.51132
  3.75 6.87065
  4 6.67483
  4.25 5.89367
  4.5 4.97291
  4.75 3.96207
  5 2.78982


  0 13.41
  0.25 12.1447
  0.5 10.9762
  0.75 9.89709
  1 8.90076
  1.25 8.90076
  1.5 8.90076
  1.75 8.90076
  2 8.90076
  2.25 8.90076
  2.5 8.90076
  2.75 8.90076
  3 8.90076
  3.25 8.90076
  3.5 8.90076
  3.75 8.90076
  4 8.90076
  4.25 8.90076
  4.5 8.90076
  4.75 8.90076
  5 8.90076





==> plots/execution_time_dec_qp_100.dat <==
# n execution time (ms)
  1 4.157
  2 11.782
  3 14.041
  4 19.456
  5 16.696
  6 19.123
  7 20.676
  8 20.614
  9 24.108
  10 32.423
  11 26.766
  12 28.37
  13 29.453
  14 27.207
  15 28.247
  16 32.456
  17 34.173
  18 35.551
  19 38.885
  20 37.267
  21 35.582
  22 37.342
  23 46.855
  24 56.113
  25 59.674
  26 40.853
  27 41.226
  28 40.116
  29 43.383
  30 43.317
  31 42.183
  32 42.661
  33 46.436
  34 46.077
  35 49.933
  36 53.788
  37 55.662
  38 55.058
  39 50.277
  40 50.761
  41 57.989
  42 59.536
  43 61.752
  44 59.087
  45 61.92
  46 63.76
  47 61.554
  48 61.957
  49 65.737
  50 68.542
  51 65.866
  52 68.61
  53 70.887
  54 71.244
  55 76.087
  56 74.193
  57 78.717
  58 75.823
  59 86.449
  60 104.119
  61 113.229
  62 98.805
  63 94.708
  64 86.941
  65 87.444
  66 94.487
  67 90.651
  68 93.8
  69 97.632
  70 105.425
  71 101.817
  72 103.313
  73 107.751
  74 108.24
  75 107.548
  76 104.296
  77 111.86
  78 122.965
  79 127.107
  80 135.447
  81 120.455
  82 115.426
  83 129.762
  84 121.936
  85 120.88
  86 120.21
  87 126.608
  88 134.52
  89 135.169
  90 145.209
  91 143.402
  92 141.949
  93 149.479
  94 155.24
  95 137.765
  96 139.948
  97 157.533
  98 157.801
  99 156.888
  100 161.082


==> plots/execution_time_dec_qp_100_.dat <==
# n execution time (ms)
  1 3.98
  2 11.382
  3 14.644
  4 17.808
  5 17.938
  6 17.113
  7 19.402
  8 21.051
  9 22.499
  10 25.001
  11 34.955
  12 26.324
  13 27.189
  14 28.305
  15 30.832
  16 33.87
  17 35.459
  18 36.706
  19 38.878
  20 41.867
  21 34.092
  22 35.049
  23 42.805
  24 51.118
  25 72.662
  26 42.916
  27 39.88
  28 40.373
  29 42.472
  30 42.192
  31 43.496
  32 43.402
  33 43.581
  34 45.917
  35 48.515
  36 49.305
  37 50.643
  38 50.857
  39 52.699
  40 50.021
  41 51.629
  42 57.858
  43 57.325
  44 58.238
  45 58.227
  46 57.116
  47 58.547
  48 61.886
  49 69.368
  50 66.82
  51 67.467
  52 71.002
  53 68.615
  54 71.487
  55 73.66
  56 74.035
  57 78.138
  58 83.559
  59 82.167
  60 86.047
  61 87.415
  62 85.268
  63 90.307
  64 89.942
  65 90.638
  66 95.537
  67 91.673
  68 97.116
  69 104.833
  70 107.78
  71 109.101
  72 104.305
  73 105.391
  74 111.717
  75 112.492
  76 119.518
  77 124.563
  78 125.475
  79 117.888
  80 148.269
  81 133.996
  82 124.889
  83 134.654
  84 123.283
  85 122.152
  86 130.156
  87 136.087
  88 141.4
  89 139.879
  90 145.594
  91 149.771
  92 149.183
  93 151.082
  94 158.868
  95 139.904
  96 137.516
  97 162.021
  98 160.309
  99 165.206
  100 161.883


==> plots/execution_time_dec_qp_100_old.dat <==
# n execution time (ms)
  1 8.567
  2 14.705
  3 21.558
  4 20.474
  5 22.127
  6 33.889
  7 29.606
  8 27.376
  9 37.674
  10 46.612
  11 33.672
  12 33.537
  13 39.986
  14 36.527
  15 38.152
  16 40.675
  17 43.821
  18 41.308
  19 45.172
  20 42.313
  21 38.137
  22 38.786
  23 46.544
  24 56.225
  25 69.607
  26 44.077
  27 45.406
  28 48.476
  29 45.38
  30 50.085
  31 47.075
  32 73.253
  33 59.72
  34 52.361
  35 75.105
  36 60.307
  37 58.114
  38 64.53
  39 53.275
  40 61.243
  41 57.45
  42 62.8
  43 58.888
  44 60.572
  45 61.689
  46 61.041
  47 64.39
  48 67.545
  49 111.092
  50 76.439
  51 69.957
  52 87.298
  53 76.071
  54 73.472
  55 80.996
  56 77.436
  57 88.168
  58 87.027
  59 84.332
  60 91.322
  61 85.066
  62 92.426
  63 92.651
  64 93.172
  65 91.838
  66 105.239
  67 97.764
  68 99.057
  69 105.602
  70 110.545
  71 112.538
  72 114.352
  73 112.435
  74 113.632
  75 117.235
  76 113.204
  77 117.602
  78 129.726
  79 128.422
  80 132.769
  81 143.685
  82 184.177
  83 182.511
  84 165.536
  85 185.289
  86 174.022
  87 206.694
  88 314.812
  89 220.67
  90 230.254
  91 240.051
  92 206.961
  93 220.717
  94 216.933
  95 189.908
  96 163.16
  97 192.162
  98 198.857
  99 189.857
  100 187.045


==> plots/execution_time_dec_qp_20.dat <==
# n execution time (ms)
  1 6.106
  2 13.181
  3 18.174
  4 15.53
  5 24.324
  6 46.047
  7 33.334
  8 28.881
  9 28.156
  10 38.496
  11 28.844
  12 31.209
  13 38.996
  14 36.129
  15 49.952
  16 40.389
  17 43.656
  18 43.968
  19 52.575
  20 56.732


==> plots/execution_time_dec_qp_25.dat <==
# n execution time (ms)
  1 5.049
  2 11.31
  3 14.845
  4 17.369
  5 17.329
  6 18.879
  7 20.205
  8 25.976
  9 28.33
  10 23.214
  11 27.29
  12 24.829
  13 25.401
  14 28.188
  15 28.791
  16 30.181
  17 34.344
  18 35.035
  19 36.085
  20 35.92
  21 32.926
  22 33.701
  23 39.389
  24 50.042
  25 65.012


==> plots/execution_time_dec_qp_25_.dat <==
# n execution time (ms)
  1 5.03
  2 12.044
  3 17.342
  4 17.996
  5 16.208
  6 19.273
  7 41.129
  8 22.588
  9 27.692
  10 27.475
  11 26.457
  12 27.275
  13 26.156
  14 28.69
  15 33.617
  16 32.034
  17 34.151
  18 35.443
  19 38.509
  20 39.757
  21 33.038
  22 35.791
  23 43.741
  24 50.866
  25 65.972


==> plots/execution_time_dec_qp_25_old.dat <==
# n execution time (ms)
  1 8.263
  2 16.25
  3 20.174
  4 21.91
  5 25.927
  6 29.568
  7 24.828
  8 38.229
  9 25.956
  10 24.377
  11 26.481
  12 27.614
  13 26.853
  14 30.161
  15 33.326
  16 34.68
  17 36.727
  18 38.392
  19 39.694
  20 44.571
  21 34.216
  22 42.456
  23 46.646
  24 57.328
  25 64.277


==> plots/execution_time_osqp_100.dat <==
# n execution time (ms)
  1 0.38
  2 0.672
  3 1.5
  4 2.012
  5 2.605
  6 3.613
  7 4.757
  8 5.942
  9 7.774
  10 9.397
  11 11.063
  12 13.845
  13 15.981
  14 19.328
  15 25.257
  16 29.492
  17 34.576
  18 40.976
  19 47.136
  20 61.353
  21 65.296
  22 69.272
  23 77.196
  24 90.127
  25 102.532
  26 108.429
  27 123.401
  28 130.791
  29 157.581
  30 150.665
  31 173.432
  32 183.866
  33 211.38
  34 241.754
  35 278.009
  36 276.241
  37 298.152
  38 329.942
  39 345.378
  40 368.512
  41 397.677
  42 408.274
  43 470.479
  44 504.787
  45 569.152
  46 541.945
  47 550.462
  48 595.602
  49 645.685
  50 680.702
  51 704.765
  52 848.492
  53 875.132
  54 839.644
  55 907.261
  56 934.509
  57 976.622
  58 1010.28
  59 1086.93
  60 1131.44
  61 1195.92
  62 1228.03
  63 1304.34
  64 1366.39
  65 1452.21
  66 1557.32
  67 1612.03
  68 1715.21
  69 1751.66
  70 1823.23
  71 1856.86
  72 1953.92
  73 2119.03
  74 2329.81
  75 2431.81
  76 2487.52
  77 2318.94
  78 2511.85
  79 2474.92
  80 2567.58
  81 2989.05
  82 3061.49
  83 3164.7
  84 3131.63
  85 3194.29
  86 3211.68
  87 3356.98
  88 3674.45
  89 3927.88
  90 3728.06
  91 3862.16
  92 3924.13
  93 4026.67
  94 4355.22
  95 4348.9
  96 4394.55
  97 4550.72
  98 4723.88
  99 4863.39
  100 5030.37


==> plots/execution_time_osqp_20.dat <==
# n execution time (ms)
  1 0.311
  2 0.921
  3 0.924
  4 1.465
  5 2.745
  6 3.616
  7 4.753
  8 6.941
  9 8.74
  10 11.894
  11 14.881
  12 19.115
  13 24.681
  14 29.398
  15 36.641
  16 42.22
  17 47.959
  18 57.441
  19 65.02
  20 74.876


==> plots/execution_time_osqp_25.dat <==
# n execution time (ms)
  1 0.349
  2 0.806
  3 1.257
  4 1.992
  5 2.714
  6 3.6
  7 5.065
  8 5.544
  9 7.35
  10 10.21
  11 11.081
  12 13.637
  13 17.184
  14 19.422
  15 24.93
  16 29.98
  17 34.19
  18 53.952
  19 59.967
  20 52.312
  21 58.844
  22 67.076
  23 75.955
  24 84.222
  25 92.389


==> plots/gen/data-0.010000-tree-4-1-1602942251.txt <==
N:0 M:6 M+N:6 ~p:0 Avg dist between pedestrians:3.94667 Probability:0.01 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:11 M+N:11 ~p:0 Avg dist between pedestrians:6.99441 Probability:0.01 TREE QP avg cost:85.3777 velocity(m/s):5.3518 time(ms):2.86617 200 iterations
N:0 M:16 M+N:16 ~p:0 Avg dist between pedestrians:8.32447 Probability:0.01 TREE QP avg cost:88.3827 velocity(m/s):5.02916 time(ms):2.76913 300 iterations
N:0 M:20 M+N:20 ~p:0 Avg dist between pedestrians:9.38032 Probability:0.01 TREE QP avg cost:91.5036 velocity(m/s):4.78464 time(ms):2.79445 400 iterations
N:0 M:25 M+N:25 ~p:0 Avg dist between pedestrians:9.4793 Probability:0.01 TREE QP avg cost:88.9901 velocity(m/s):4.93156 time(ms):2.80064 500 iterations
N:1 M:31 M+N:32 ~p:0.03125 Avg dist between pedestrians:9.69459 Probability:0.01 TREE QP avg cost:86.1272 velocity(m/s):5.28906 time(ms):2.81496 600 iterations
N:1 M:34 M+N:35 ~p:0.0285714 Avg dist between pedestrians:10.3923 Probability:0.01 TREE QP avg cost:89.8159 velocity(m/s):5.09808 time(ms):2.87762 700 iterations
N:1 M:39 M+N:40 ~p:0.025 Avg dist between pedestrians:10.6291 Probability:0.01 TREE QP avg cost:88.7438 velocity(m/s):5.13153 time(ms):2.91487 800 iterations
N:1 M:43 M+N:44 ~p:0.0227273 Avg dist between pedestrians:11.2266 Probability:0.01 TREE QP avg cost:87.2537 velocity(m/s):5.2797 time(ms):2.88804 900 iterations
N:1 M:50 M+N:51 ~p:0.0196078 Avg dist between pedestrians:10.7625 Probability:0.01 TREE QP avg cost:85.8908 velocity(m/s):5.39221 time(ms):2.85123 1000 iterations
N:1 M:54 M+N:55 ~p:0.0181818 Avg dist between pedestrians:11.3413 Probability:0.01 TREE QP avg cost:86.3705 velocity(m/s):5.35069 time(ms):2.85127 1100 iterations
N:1 M:58 M+N:59 ~p:0.0169492 Avg dist between pedestrians:11.5816 Probability:0.01 TREE QP avg cost:86.7718 velocity(m/s):5.29405 time(ms):2.8473 1200 iterations
N:1 M:63 M+N:64 ~p:0.015625 Avg dist between pedestrians:11.4164 Probability:0.01 TREE QP avg cost:87.8406 velocity(m/s):5.19055 time(ms):2.84531 1300 iterations
N:1 M:67 M+N:68 ~p:0.0147059 Avg dist between pedestrians:11.3767 Probability:0.01 TREE QP avg cost:89.2252 velocity(m/s):5.07982 time(ms):2.83959 1400 iterations
N:1 M:71 M+N:72 ~p:0.0138889 Avg dist between pedestrians:11.3984 Probability:0.01 TREE QP avg cost:90.0846 velocity(m/s):5.00071 time(ms):2.82069 1500 iterations
N:1 M:76 M+N:77 ~p:0.012987 Avg dist between pedestrians:11.2427 Probability:0.01 TREE QP avg cost:90.3709 velocity(m/s):5.00349 time(ms):2.84902 1600 iterations
N:2 M:79 M+N:81 ~p:0.0246914 Avg dist between pedestrians:11.5456 Probability:0.01 TREE QP avg cost:90.2737 velocity(m/s):4.99424 time(ms):2.85717 1700 iterations
N:2 M:83 M+N:85 ~p:0.0235294 Avg dist between pedestrians:11.4173 Probability:0.01 TREE QP avg cost:92.3847 velocity(m/s):4.86935 time(ms):2.87577 1800 iterations
N:2 M:88 M+N:90 ~p:0.0222222 Avg dist between pedestrians:11.3151 Probability:0.01 TREE QP avg cost:92.4867 velocity(m/s):4.84871 time(ms):2.86363 1900 iterations
N:2 M:91 M+N:93 ~p:0.0215054 Avg dist between pedestrians:11.515 Probability:0.01 TREE QP avg cost:92.7361 velocity(m/s):4.81558 time(ms):2.85218 2000 iterations
N:2 M:96 M+N:98 ~p:0.0204082 Avg dist between pedestrians:11.4114 Probability:0.01 TREE QP avg cost:93.0259 velocity(m/s):4.78728 time(ms):2.8481 2100 iterations
N:2 M:99 M+N:101 ~p:0.019802 Avg dist between pedestrians:11.5746 Probability:0.01 TREE QP avg cost:93.4854 velocity(m/s):4.7524 time(ms):2.86256 2200 iterations
N:3 M:104 M+N:107 ~p:0.0280374 Avg dist between pedestrians:11.4794 Probability:0.01 TREE QP avg cost:92.8521 velocity(m/s):4.79878 time(ms):2.85646 2300 iterations
N:3 M:108 M+N:111 ~p:0.027027 Avg dist between pedestrians:11.4567 Probability:0.01 TREE QP avg cost:93.9557 velocity(m/s):4.75201 time(ms):2.87346 2400 iterations
N:3 M:112 M+N:115 ~p:0.026087 Avg dist between pedestrians:11.5046 Probability:0.01 TREE QP avg cost:94.0064 velocity(m/s):4.74093 time(ms):2.88508 2500 iterations
N:3 M:116 M+N:119 ~p:0.0252101 Avg dist between pedestrians:11.7277 Probability:0.01 TREE QP avg cost:93.3282 velocity(m/s):4.78847 time(ms):2.87745 2600 iterations
N:3 M:120 M+N:123 ~p:0.0243902 Avg dist between pedestrians:11.7582 Probability:0.01 TREE QP avg cost:93.4746 velocity(m/s):4.76995 time(ms):2.87957 2700 iterations
N:4 M:125 M+N:129 ~p:0.0310078 Avg dist between pedestrians:11.5758 Probability:0.01 TREE QP avg cost:92.8454 velocity(m/s):4.81857 time(ms):2.88962 2800 iterations
N:4 M:128 M+N:132 ~p:0.030303 Avg dist between pedestrians:11.7467 Probability:0.01 TREE QP avg cost:94.1597 velocity(m/s):4.76889 time(ms):2.92534 2900 iterations
N:4 M:135 M+N:139 ~p:0.028777 Avg dist between pedestrians:11.5595 Probability:0.01 TREE QP avg cost:94.0765 velocity(m/s):4.77897 time(ms):2.93357 3000 iterations
N:4 M:142 M+N:146 ~p:0.0273973 Avg dist between pedestrians:11.398 Probability:0.01 TREE QP avg cost:93.3871 velocity(m/s):4.83031 time(ms):2.93455 3100 iterations
N:4 M:145 M+N:149 ~p:0.0268456 Avg dist between pedestrians:11.6091 Probability:0.01 TREE QP avg cost:93.5157 velocity(m/s):4.8156 time(ms):2.9339 3200 iterations
N:4 M:150 M+N:154 ~p:0.025974 Avg dist between pedestrians:11.5622 Probability:0.01 TREE QP avg cost:93.4001 velocity(m/s):4.81905 time(ms):2.93645 3300 iterations
N:4 M:153 M+N:157 ~p:0.0254777 Avg dist between pedestrians:11.7171 Probability:0.01 TREE QP avg cost:93.6203 velocity(m/s):4.80594 time(ms):2.94179 3400 iterations
N:4 M:157 M+N:161 ~p:0.0248447 Avg dist between pedestrians:11.6968 Probability:0.01 TREE QP avg cost:94.0102 velocity(m/s):4.77728 time(ms):2.94758 3500 iterations
N:4 M:163 M+N:167 ~p:0.0239521 Avg dist between pedestrians:11.6278 Probability:0.01 TREE QP avg cost:93.8057 velocity(m/s):4.78487 time(ms):2.94714 3600 iterations
N:4 M:168 M+N:172 ~p:0.0232558 Avg dist between pedestrians:11.6479 Probability:0.01 TREE QP avg cost:93.0813 velocity(m/s):4.83421 time(ms):2.95777 3700 iterations
N:4 M:173 M+N:177 ~p:0.0225989 Avg dist between pedestrians:11.6537 Probability:0.01 TREE QP avg cost:92.8645 velocity(m/s):4.84427 time(ms):2.95912 3800 iterations
N:4 M:177 M+N:181 ~p:0.0220994 Avg dist between pedestrians:11.7409 Probability:0.01 TREE QP avg cost:92.5532 velocity(m/s):4.86074 time(ms):2.96276 3900 iterations
N:5 M:180 M+N:185 ~p:0.027027 Avg dist between pedestrians:11.811 Probability:0.01 TREE QP avg cost:92.6622 velocity(m/s):4.85302 time(ms):2.97129 4000 iterations
N:5 M:186 M+N:191 ~p:0.026178 Avg dist between pedestrians:11.7206 Probability:0.01 TREE QP avg cost:93.0784 velocity(m/s):4.82953 time(ms):2.99254 4100 iterations
N:5 M:190 M+N:195 ~p:0.025641 Avg dist between pedestrians:11.7409 Probability:0.01 TREE QP avg cost:92.8119 velocity(m/s):4.84535 time(ms):3.0014 4200 iterations
N:5 M:195 M+N:200 ~p:0.025 Avg dist between pedestrians:11.6891 Probability:0.01 TREE QP avg cost:93.1128 velocity(m/s):4.82895 time(ms):3.01072 4300 iterations
N:5 M:199 M+N:204 ~p:0.0245098 Avg dist between pedestrians:11.7364 Probability:0.01 TREE QP avg cost:92.8108 velocity(m/s):4.84619 time(ms):3.02522 4400 iterations
N:5 M:203 M+N:208 ~p:0.0240385 Avg dist between pedestrians:11.7843 Probability:0.01 TREE QP avg cost:92.7809 velocity(m/s):4.84548 time(ms):3.02724 4500 iterations
N:6 M:206 M+N:212 ~p:0.0283019 Avg dist between pedestrians:11.8209 Probability:0.01 TREE QP avg cost:92.9229 velocity(m/s):4.83086 time(ms):3.03783 4600 iterations
N:6 M:210 M+N:216 ~p:0.0277778 Avg dist between pedestrians:11.8188 Probability:0.01 TREE QP avg cost:93.589 velocity(m/s):4.79027 time(ms):3.05428 4700 iterations
N:6 M:215 M+N:221 ~p:0.0271493 Avg dist between pedestrians:11.7455 Probability:0.01 TREE QP avg cost:93.6719 velocity(m/s):4.79026 time(ms):3.07457 4800 iterations
N:6 M:220 M+N:226 ~p:0.0265487 Avg dist between pedestrians:11.7594 Probability:0.01 TREE QP avg cost:93.3887 velocity(m/s):4.80376 time(ms):3.08032 4900 iterations
N:6 M:224 M+N:230 ~p:0.026087 Avg dist between pedestrians:11.8437 Probability:0.01 TREE QP avg cost:93.2464 velocity(m/s):4.8241 time(ms):3.07848 5000 iterations
N:6 M:229 M+N:235 ~p:0.0255319 Avg dist between pedestrians:11.8067 Probability:0.01 TREE QP avg cost:93.2675 velocity(m/s):4.82185 time(ms):3.07727 5100 iterations
N:6 M:236 M+N:242 ~p:0.0247934 Avg dist between pedestrians:11.7229 Probability:0.01 TREE QP avg cost:93.0958 velocity(m/s):4.83099 time(ms):3.07837 5200 iterations
N:6 M:240 M+N:246 ~p:0.0243902 Avg dist between pedestrians:11.7568 Probability:0.01 TREE QP avg cost:92.7989 velocity(m/s):4.84699 time(ms):3.07967 5300 iterations
N:6 M:245 M+N:251 ~p:0.0239044 Avg dist between pedestrians:11.8009 Probability:0.01 TREE QP avg cost:92.4891 velocity(m/s):4.87256 time(ms):3.08303 5400 iterations
N:6 M:250 M+N:256 ~p:0.0234375 Avg dist between pedestrians:11.7939 Probability:0.01 TREE QP avg cost:92.2971 velocity(m/s):4.8812 time(ms):3.08969 5500 iterations
N:6 M:255 M+N:261 ~p:0.0229885 Avg dist between pedestrians:11.8025 Probability:0.01 TREE QP avg cost:91.9719 velocity(m/s):4.9042 time(ms):3.09205 5600 iterations
N:6 M:260 M+N:266 ~p:0.0225564 Avg dist between pedestrians:11.8463 Probability:0.01 TREE QP avg cost:91.7861 velocity(m/s):4.91339 time(ms):3.09209 5700 iterations
N:6 M:264 M+N:270 ~p:0.0222222 Avg dist between pedestrians:11.8881 Probability:0.01 TREE QP avg cost:91.7297 velocity(m/s):4.91152 time(ms):3.09429 5800 iterations
N:6 M:269 M+N:275 ~p:0.0218182 Avg dist between pedestrians:11.8876 Probability:0.01 TREE QP avg cost:91.4422 velocity(m/s):4.92712 time(ms):3.09264 5900 iterations
N:6 M:273 M+N:279 ~p:0.0215054 Avg dist between pedestrians:11.9341 Probability:0.01 TREE QP avg cost:91.5021 velocity(m/s):4.91882 time(ms):3.09355 6000 iterations
N:6 M:278 M+N:284 ~p:0.0211268 Avg dist between pedestrians:11.9472 Probability:0.01 TREE QP avg cost:91.2804 velocity(m/s):4.93787 time(ms):3.09929 6100 iterations
N:6 M:284 M+N:290 ~p:0.0206897 Avg dist between pedestrians:11.9778 Probability:0.01 TREE QP avg cost:90.8663 velocity(m/s):4.97821 time(ms):3.09351 6200 iterations
N:6 M:289 M+N:295 ~p:0.020339 Avg dist between pedestrians:11.971 Probability:0.01 TREE QP avg cost:90.9436 velocity(m/s):4.96938 time(ms):3.09411 6300 iterations
N:7 M:292 M+N:299 ~p:0.0234114 Avg dist between pedestrians:11.9766 Probability:0.01 TREE QP avg cost:91.3447 velocity(m/s):4.94383 time(ms):3.10165 6400 iterations
N:7 M:297 M+N:304 ~p:0.0230263 Avg dist between pedestrians:11.929 Probability:0.01 TREE QP avg cost:91.2365 velocity(m/s):4.96182 time(ms):3.11921 6500 iterations
N:7 M:303 M+N:310 ~p:0.0225806 Avg dist between pedestrians:11.9208 Probability:0.01 TREE QP avg cost:90.8821 velocity(m/s):4.99386 time(ms):3.12052 6600 iterations
N:7 M:313 M+N:320 ~p:0.021875 Avg dist between pedestrians:11.854 Probability:0.01 TREE QP avg cost:90.7468 velocity(m/s):5.03677 time(ms):3.13538 6700 iterations
N:7 M:317 M+N:324 ~p:0.0216049 Avg dist between pedestrians:11.9381 Probability:0.01 TREE QP avg cost:90.5005 velocity(m/s):5.05833 time(ms):3.14175 6800 iterations
N:7 M:321 M+N:328 ~p:0.0213415 Avg dist between pedestrians:11.948 Probability:0.01 TREE QP avg cost:90.5524 velocity(m/s):5.05038 time(ms):3.14632 6900 iterations
N:7 M:326 M+N:333 ~p:0.021021 Avg dist between pedestrians:11.9542 Probability:0.01 TREE QP avg cost:90.455 velocity(m/s):5.05769 time(ms):3.14876 7000 iterations
N:7 M:332 M+N:339 ~p:0.020649 Avg dist between pedestrians:11.9058 Probability:0.01 TREE QP avg cost:90.3719 velocity(m/s):5.06635 time(ms):3.14653 7100 iterations
N:7 M:336 M+N:343 ~p:0.0204082 Avg dist between pedestrians:11.9521 Probability:0.01 TREE QP avg cost:90.5124 velocity(m/s):5.05564 time(ms):3.1476 7200 iterations
N:7 M:343 M+N:350 ~p:0.02 Avg dist between pedestrians:11.9089 Probability:0.01 TREE QP avg cost:89.9299 velocity(m/s):5.1063 time(ms):3.13771 7300 iterations
N:7 M:349 M+N:356 ~p:0.0196629 Avg dist between pedestrians:11.9193 Probability:0.01 TREE QP avg cost:89.7516 velocity(m/s):5.11946 time(ms):3.13439 7400 iterations
N:7 M:353 M+N:360 ~p:0.0194444 Avg dist between pedestrians:12.0095 Probability:0.01 TREE QP avg cost:89.543 velocity(m/s):5.13162 time(ms):3.13137 7500 iterations
N:7 M:357 M+N:364 ~p:0.0192308 Avg dist between pedestrians:12.015 Probability:0.01 TREE QP avg cost:89.8183 velocity(m/s):5.11318 time(ms):3.13793 7600 iterations
N:7 M:361 M+N:368 ~p:0.0190217 Avg dist between pedestrians:11.9944 Probability:0.01 TREE QP avg cost:90.0982 velocity(m/s):5.09246 time(ms):3.13985 7700 iterations
N:7 M:367 M+N:374 ~p:0.0187166 Avg dist between pedestrians:11.9393 Probability:0.01 TREE QP avg cost:90.0072 velocity(m/s):5.09627 time(ms):3.14044 7800 iterations
N:7 M:371 M+N:378 ~p:0.0185185 Avg dist between pedestrians:11.9926 Probability:0.01 TREE QP avg cost:89.7904 velocity(m/s):5.1078 time(ms):3.13865 7900 iterations
N:7 M:374 M+N:381 ~p:0.0183727 Avg dist between pedestrians:12.0513 Probability:0.01 TREE QP avg cost:89.8409 velocity(m/s):5.10016 time(ms):3.13731 8000 iterations
N:7 M:378 M+N:385 ~p:0.0181818 Avg dist between pedestrians:12.0666 Probability:0.01 TREE QP avg cost:89.8517 velocity(m/s):5.09737 time(ms):3.13823 8100 iterations
N:7 M:384 M+N:391 ~p:0.0179028 Avg dist between pedestrians:12.0371 Probability:0.01 TREE QP avg cost:89.7401 velocity(m/s):5.10334 time(ms):3.13632 8200 iterations
N:7 M:390 M+N:397 ~p:0.0176322 Avg dist between pedestrians:12.0483 Probability:0.01 TREE QP avg cost:89.5146 velocity(m/s):5.12717 time(ms):3.13345 8300 iterations
N:7 M:395 M+N:402 ~p:0.0174129 Avg dist between pedestrians:12.0242 Probability:0.01 TREE QP avg cost:89.7111 velocity(m/s):5.11053 time(ms):3.13008 8400 iterations
N:7 M:400 M+N:407 ~p:0.017199 Avg dist between pedestrians:11.9888 Probability:0.01 TREE QP avg cost:89.6059 velocity(m/s):5.11844 time(ms):3.12595 8500 iterations
N:7 M:405 M+N:412 ~p:0.0169903 Avg dist between pedestrians:12.0268 Probability:0.01 TREE QP avg cost:89.5374 velocity(m/s):5.12282 time(ms):3.12679 8600 iterations
N:7 M:410 M+N:417 ~p:0.0167866 Avg dist between pedestrians:12.0468 Probability:0.01 TREE QP avg cost:89.2316 velocity(m/s):5.14757 time(ms):3.12137 8700 iterations
N:7 M:417 M+N:424 ~p:0.0165094 Avg dist between pedestrians:12.0736 Probability:0.01 TREE QP avg cost:89.0104 velocity(m/s):5.17672 time(ms):3.11689 8800 iterations
N:7 M:421 M+N:428 ~p:0.0163551 Avg dist between pedestrians:12.0844 Probability:0.01 TREE QP avg cost:89.1051 velocity(m/s):5.16737 time(ms):3.11775 8900 iterations
N:7 M:426 M+N:433 ~p:0.0161663 Avg dist between pedestrians:12.1203 Probability:0.01 TREE QP avg cost:88.7885 velocity(m/s):5.19157 time(ms):3.11569 9000 iterations
N:7 M:431 M+N:438 ~p:0.0159817 Avg dist between pedestrians:12.1056 Probability:0.01 TREE QP avg cost:88.9233 velocity(m/s):5.18026 time(ms):3.11642 9100 iterations
N:7 M:438 M+N:445 ~p:0.0157303 Avg dist between pedestrians:12.0923 Probability:0.01 TREE QP avg cost:88.5794 velocity(m/s):5.20896 time(ms):3.10928 9200 iterations
N:8 M:442 M+N:450 ~p:0.0177778 Avg dist between pedestrians:12.0959 Probability:0.01 TREE QP avg cost:88.5848 velocity(m/s):5.20549 time(ms):3.10646 9300 iterations
N:8 M:446 M+N:454 ~p:0.0176211 Avg dist between pedestrians:12.0679 Probability:0.01 TREE QP avg cost:88.867 velocity(m/s):5.19203 time(ms):3.10887 9400 iterations
N:8 M:453 M+N:461 ~p:0.0173536 Avg dist between pedestrians:12.0546 Probability:0.01 TREE QP avg cost:88.657 velocity(m/s):5.21438 time(ms):3.10736 9500 iterations
N:8 M:458 M+N:466 ~p:0.0171674 Avg dist between pedestrians:12.0782 Probability:0.01 TREE QP avg cost:88.5827 velocity(m/s):5.21914 time(ms):3.10615 9600 iterations
N:8 M:466 M+N:474 ~p:0.0168776 Avg dist between pedestrians:12.019 Probability:0.01 TREE QP avg cost:88.4053 velocity(m/s):5.24382 time(ms):3.10327 9700 iterations
N:8 M:471 M+N:479 ~p:0.0167015 Avg dist between pedestrians:12.0681 Probability:0.01 TREE QP avg cost:88.0904 velocity(m/s):5.26956 time(ms):3.09585 9800 iterations
N:8 M:480 M+N:488 ~p:0.0163934 Avg dist between pedestrians:12.0257 Probability:0.01 TREE QP avg cost:87.7096 velocity(m/s):5.31091 time(ms):3.08756 9900 iterations
N:8 M:484 M+N:492 ~p:0.0162602 Avg dist between pedestrians:12.0982 Probability:0.01 TREE QP avg cost:87.6672 velocity(m/s):5.31711 time(ms):3.09271 10000 iterations
N:8 M:489 M+N:497 ~p:0.0160966 Avg dist between pedestrians:12.108 Probability:0.01 TREE QP avg cost:87.7005 velocity(m/s):5.3112 time(ms):3.10155 10100 iterations
N:8 M:493 M+N:501 ~p:0.0159681 Avg dist between pedestrians:12.1087 Probability:0.01 TREE QP avg cost:87.8062 velocity(m/s):5.29974 time(ms):3.10632 10200 iterations
N:8 M:497 M+N:505 ~p:0.0158416 Avg dist between pedestrians:12.1186 Probability:0.01 TREE QP avg cost:87.8155 velocity(m/s):5.29616 time(ms):3.10228 10300 iterations
N:8 M:502 M+N:510 ~p:0.0156863 Avg dist between pedestrians:12.1247 Probability:0.01 TREE QP avg cost:87.7619 velocity(m/s):5.30067 time(ms):3.10085 10400 iterations
N:8 M:507 M+N:515 ~p:0.015534 Avg dist between pedestrians:12.1248 Probability:0.01 TREE QP avg cost:87.756 velocity(m/s):5.29797 time(ms):3.09617 10500 iterations
N:9 M:511 M+N:520 ~p:0.0173077 Avg dist between pedestrians:12.0992 Probability:0.01 TREE QP avg cost:88.107 velocity(m/s):5.27648 time(ms):3.1002 10600 iterations
N:9 M:515 M+N:524 ~p:0.0171756 Avg dist between pedestrians:12.1007 Probability:0.01 TREE QP avg cost:87.9504 velocity(m/s):5.28311 time(ms):3.09744 10700 iterations
N:9 M:517 M+N:526 ~p:0.0171103 Avg dist between pedestrians:12.1708 Probability:0.01 TREE QP avg cost:87.9875 velocity(m/s):5.27738 time(ms):3.09574 10800 iterations
N:9 M:522 M+N:531 ~p:0.0169492 Avg dist between pedestrians:12.1481 Probability:0.01 TREE QP avg cost:88.013 velocity(m/s):5.27181 time(ms):3.09329 10900 iterations
N:9 M:526 M+N:535 ~p:0.0168224 Avg dist between pedestrians:12.1768 Probability:0.01 TREE QP avg cost:87.9998 velocity(m/s):5.26978 time(ms):3.08932 11000 iterations
N:9 M:531 M+N:540 ~p:0.0166667 Avg dist between pedestrians:12.1662 Probability:0.01 TREE QP avg cost:88.0379 velocity(m/s):5.26666 time(ms):3.08905 11100 iterations
N:9 M:535 M+N:544 ~p:0.0165441 Avg dist between pedestrians:12.1783 Probability:0.01 TREE QP avg cost:88.0805 velocity(m/s):5.26187 time(ms):3.08723 11200 iterations
N:9 M:540 M+N:549 ~p:0.0163934 Avg dist between pedestrians:12.1775 Probability:0.01 TREE QP avg cost:88.0556 velocity(m/s):5.2611 time(ms):3.08591 11300 iterations
N:9 M:544 M+N:553 ~p:0.0162749 Avg dist between pedestrians:12.1881 Probability:0.01 TREE QP avg cost:88.0306 velocity(m/s):5.26385 time(ms):3.08638 11400 iterations
N:9 M:555 M+N:564 ~p:0.0159574 Avg dist between pedestrians:12.1018 Probability:0.01 TREE QP avg cost:87.8614 velocity(m/s):5.28719 time(ms):3.09096 11500 iterations
N:9 M:560 M+N:569 ~p:0.0158172 Avg dist between pedestrians:12.1459 Probability:0.01 TREE QP avg cost:87.645 velocity(m/s):5.3054 time(ms):3.08617 11600 iterations
N:9 M:565 M+N:574 ~p:0.0156794 Avg dist between pedestrians:12.1266 Probability:0.01 TREE QP avg cost:87.6032 velocity(m/s):5.306 time(ms):3.08595 11700 iterations
N:9 M:570 M+N:579 ~p:0.015544 Avg dist between pedestrians:12.1409 Probability:0.01 TREE QP avg cost:87.623 velocity(m/s):5.30543 time(ms):3.08911 11800 iterations
N:9 M:575 M+N:584 ~p:0.015411 Avg dist between pedestrians:12.1268 Probability:0.01 TREE QP avg cost:87.5841 velocity(m/s):5.30502 time(ms):3.08656 11900 iterations
N:9 M:578 M+N:587 ~p:0.0153322 Avg dist between pedestrians:12.1637 Probability:0.01 TREE QP avg cost:87.7127 velocity(m/s):5.2933 time(ms):3.08357 12000 iterations
N:9 M:583 M+N:592 ~p:0.0152027 Avg dist between pedestrians:12.1445 Probability:0.01 TREE QP avg cost:87.7074 velocity(m/s):5.3009 time(ms):3.08442 12100 iterations
N:9 M:591 M+N:600 ~p:0.015 Avg dist between pedestrians:12.1187 Probability:0.01 TREE QP avg cost:87.456 velocity(m/s):5.32134 time(ms):3.08109 12200 iterations
N:9 M:598 M+N:607 ~p:0.014827 Avg dist between pedestrians:12.1165 Probability:0.01 TREE QP avg cost:87.177 velocity(m/s):5.35018 time(ms):3.07701 12300 iterations
N:9 M:602 M+N:611 ~p:0.01473 Avg dist between pedestrians:12.1704 Probability:0.01 TREE QP avg cost:87.3244 velocity(m/s):5.3397 time(ms):3.07899 12400 iterations
N:9 M:607 M+N:616 ~p:0.0146104 Avg dist between pedestrians:12.1577 Probability:0.01 TREE QP avg cost:87.2341 velocity(m/s):5.34321 time(ms):3.07946 12500 iterations
N:9 M:615 M+N:624 ~p:0.0144231 Avg dist between pedestrians:12.1231 Probability:0.01 TREE QP avg cost:86.8658 velocity(m/s):5.37576 time(ms):3.07141 12600 iterations
N:9 M:623 M+N:632 ~p:0.0142405 Avg dist between pedestrians:12.1837 Probability:0.01 TREE QP avg cost:86.4974 velocity(m/s):5.41149 time(ms):3.06598 12700 iterations
N:9 M:630 M+N:639 ~p:0.0140845 Avg dist between pedestrians:12.1676 Probability:0.01 TREE QP avg cost:86.4086 velocity(m/s):5.41846 time(ms):3.06448 12800 iterations
N:9 M:634 M+N:643 ~p:0.0139969 Avg dist between pedestrians:12.1839 Probability:0.01 TREE QP avg cost:86.3817 velocity(m/s):5.41635 time(ms):3.06163 12900 iterations
N:9 M:638 M+N:647 ~p:0.0139104 Avg dist between pedestrians:12.191 Probability:0.01 TREE QP avg cost:86.4414 velocity(m/s):5.41089 time(ms):3.06507 13000 iterations
N:9 M:645 M+N:654 ~p:0.0137615 Avg dist between pedestrians:12.1579 Probability:0.01 TREE QP avg cost:86.2753 velocity(m/s):5.42347 time(ms):3.06302 13100 iterations
N:9 M:650 M+N:659 ~p:0.0136571 Avg dist between pedestrians:12.1806 Probability:0.01 TREE QP avg cost:86.2297 velocity(m/s):5.42751 time(ms):3.06398 13200 iterations
N:10 M:656 M+N:666 ~p:0.015015 Avg dist between pedestrians:12.1596 Probability:0.01 TREE QP avg cost:86.311 velocity(m/s):5.42973 time(ms):3.06596 13300 iterations
N:10 M:659 M+N:669 ~p:0.0149477 Avg dist between pedestrians:12.1634 Probability:0.01 TREE QP avg cost:86.5591 velocity(m/s):5.41387 time(ms):3.06955 13400 iterations
N:10 M:665 M+N:675 ~p:0.0148148 Avg dist between pedestrians:12.1467 Probability:0.01 TREE QP avg cost:86.385 velocity(m/s):5.42402 time(ms):3.06698 13500 iterations
N:10 M:669 M+N:679 ~p:0.0147275 Avg dist between pedestrians:12.1711 Probability:0.01 TREE QP avg cost:86.417 velocity(m/s):5.42039 time(ms):3.06658 13600 iterations
N:10 M:676 M+N:686 ~p:0.0145773 Avg dist between pedestrians:12.1405 Probability:0.01 TREE QP avg cost:86.3033 velocity(m/s):5.43214 time(ms):3.06376 13700 iterations
N:11 M:682 M+N:693 ~p:0.015873 Avg dist between pedestrians:12.1344 Probability:0.01 TREE QP avg cost:86.4578 velocity(m/s):5.42851 time(ms):3.06308 13800 iterations
N:11 M:687 M+N:698 ~p:0.0157593 Avg dist between pedestrians:12.115 Probability:0.01 TREE QP avg cost:86.4164 velocity(m/s):5.43563 time(ms):3.0637 13900 iterations
N:11 M:692 M+N:703 ~p:0.0156472 Avg dist between pedestrians:12.1205 Probability:0.01 TREE QP avg cost:86.468 velocity(m/s):5.42993 time(ms):3.06352 14000 iterations
N:11 M:697 M+N:708 ~p:0.0155367 Avg dist between pedestrians:12.1157 Probability:0.01 TREE QP avg cost:86.4985 velocity(m/s):5.42445 time(ms):3.0618 14100 iterations
N:11 M:702 M+N:713 ~p:0.0154278 Avg dist between pedestrians:12.1068 Probability:0.01 TREE QP avg cost:86.5074 velocity(m/s):5.42509 time(ms):3.06333 14200 iterations
N:11 M:710 M+N:721 ~p:0.0152566 Avg dist between pedestrians:12.0529 Probability:0.01 TREE QP avg cost:86.3871 velocity(m/s):5.43682 time(ms):3.06041 14300 iterations
N:11 M:716 M+N:727 ~p:0.0151307 Avg dist between pedestrians:12.0688 Probability:0.01 TREE QP avg cost:86.2929 velocity(m/s):5.44771 time(ms):3.05892 14400 iterations
N:11 M:722 M+N:733 ~p:0.0150068 Avg dist between pedestrians:12.102 Probability:0.01 TREE QP avg cost:86.1967 velocity(m/s):5.46035 time(ms):3.0576 14500 iterations
N:11 M:728 M+N:739 ~p:0.014885 Avg dist between pedestrians:12.1071 Probability:0.01 TREE QP avg cost:86.0715 velocity(m/s):5.47257 time(ms):3.05716 14600 iterations
N:11 M:735 M+N:746 ~p:0.0147453 Avg dist between pedestrians:12.1075 Probability:0.01 TREE QP avg cost:85.9445 velocity(m/s):5.49322 time(ms):3.05483 14700 iterations
N:11 M:743 M+N:754 ~p:0.0145889 Avg dist between pedestrians:12.1155 Probability:0.01 TREE QP avg cost:85.702 velocity(m/s):5.51839 time(ms):3.04818 14800 iterations
N:11 M:748 M+N:759 ~p:0.0144928 Avg dist between pedestrians:12.128 Probability:0.01 TREE QP avg cost:85.7102 velocity(m/s):5.51783 time(ms):3.04864 14900 iterations
N:11 M:753 M+N:764 ~p:0.0143979 Avg dist between pedestrians:12.1406 Probability:0.01 TREE QP avg cost:85.6456 velocity(m/s):5.52314 time(ms):3.04918 15000 iterations
N:11 M:757 M+N:768 ~p:0.0143229 Avg dist between pedestrians:12.144 Probability:0.01 TREE QP avg cost:85.6739 velocity(m/s):5.51843 time(ms):3.04804 15100 iterations
N:11 M:763 M+N:774 ~p:0.0142119 Avg dist between pedestrians:12.1293 Probability:0.01 TREE QP avg cost:85.624 velocity(m/s):5.52313 time(ms):3.04915 15200 iterations
N:11 M:767 M+N:778 ~p:0.0141388 Avg dist between pedestrians:12.1531 Probability:0.01 TREE QP avg cost:85.6751 velocity(m/s):5.5164 time(ms):3.04771 15300 iterations
N:11 M:774 M+N:785 ~p:0.0140127 Avg dist between pedestrians:12.1196 Probability:0.01 TREE QP avg cost:85.6421 velocity(m/s):5.51676 time(ms):3.04873 15400 iterations
N:11 M:779 M+N:790 ~p:0.0139241 Avg dist between pedestrians:12.1149 Probability:0.01 TREE QP avg cost:85.7106 velocity(m/s):5.511 time(ms):3.05079 15500 iterations
N:11 M:785 M+N:796 ~p:0.0138191 Avg dist between pedestrians:12.0904 Probability:0.01 TREE QP avg cost:85.6845 velocity(m/s):5.50957 time(ms):3.05095 15600 iterations
N:11 M:790 M+N:801 ~p:0.0137328 Avg dist between pedestrians:12.0911 Probability:0.01 TREE QP avg cost:85.62 velocity(m/s):5.51216 time(ms):3.05137 15700 iterations
N:11 M:796 M+N:807 ~p:0.0136307 Avg dist between pedestrians:12.0763 Probability:0.01 TREE QP avg cost:85.6051 velocity(m/s):5.51066 time(ms):3.05137 15800 iterations
N:12 M:798 M+N:810 ~p:0.0148148 Avg dist between pedestrians:12.1025 Probability:0.01 TREE QP avg cost:85.7486 velocity(m/s):5.49912 time(ms):3.0525 15900 iterations
N:12 M:804 M+N:816 ~p:0.0147059 Avg dist between pedestrians:12.0575 Probability:0.01 TREE QP avg cost:85.8849 velocity(m/s):5.49224 time(ms):3.05353 16000 iterations
N:12 M:808 M+N:820 ~p:0.0146341 Avg dist between pedestrians:12.077 Probability:0.01 TREE QP avg cost:85.8431 velocity(m/s):5.49571 time(ms):3.05284 16100 iterations
N:12 M:812 M+N:824 ~p:0.0145631 Avg dist between pedestrians:12.0984 Probability:0.01 TREE QP avg cost:85.8894 velocity(m/s):5.48998 time(ms):3.0527 16200 iterations
N:13 M:816 M+N:829 ~p:0.0156815 Avg dist between pedestrians:12.0864 Probability:0.01 TREE QP avg cost:86.0761 velocity(m/s):5.47752 time(ms):3.05332 16300 iterations
N:14 M:818 M+N:832 ~p:0.0168269 Avg dist between pedestrians:12.0844 Probability:0.01 TREE QP avg cost:86.2091 velocity(m/s):5.46642 time(ms):3.05182 16400 iterations
N:14 M:823 M+N:837 ~p:0.0167264 Avg dist between pedestrians:12.0641 Probability:0.01 TREE QP avg cost:86.4276 velocity(m/s):5.45396 time(ms):3.05446 16500 iterations
N:14 M:828 M+N:842 ~p:0.0166271 Avg dist between pedestrians:12.0497 Probability:0.01 TREE QP avg cost:86.463 velocity(m/s):5.44944 time(ms):3.0552 16600 iterations
N:14 M:833 M+N:847 ~p:0.0165289 Avg dist between pedestrians:12.0418 Probability:0.01 TREE QP avg cost:86.541 velocity(m/s):5.44171 time(ms):3.05504 16700 iterations
N:14 M:836 M+N:850 ~p:0.0164706 Avg dist between pedestrians:12.0563 Probability:0.01 TREE QP avg cost:86.5972 velocity(m/s):5.43471 time(ms):3.054 16800 iterations
N:14 M:841 M+N:855 ~p:0.0163743 Avg dist between pedestrians:12.0428 Probability:0.01 TREE QP avg cost:86.6392 velocity(m/s):5.42919 time(ms):3.05327 16900 iterations
N:14 M:845 M+N:859 ~p:0.016298 Avg dist between pedestrians:12.0634 Probability:0.01 TREE QP avg cost:86.4981 velocity(m/s):5.44002 time(ms):3.05174 17000 iterations
N:14 M:849 M+N:863 ~p:0.0162225 Avg dist between pedestrians:12.1063 Probability:0.01 TREE QP avg cost:86.4045 velocity(m/s):5.44619 time(ms):3.0504 17100 iterations
N:14 M:853 M+N:867 ~p:0.0161476 Avg dist between pedestrians:12.1239 Probability:0.01 TREE QP avg cost:86.3788 velocity(m/s):5.44588 time(ms):3.04967 17200 iterations
N:14 M:860 M+N:874 ~p:0.0160183 Avg dist between pedestrians:12.0974 Probability:0.01 TREE QP avg cost:86.3652 velocity(m/s):5.44748 time(ms):3.05305 17300 iterations
N:14 M:866 M+N:880 ~p:0.0159091 Avg dist between pedestrians:12.0869 Probability:0.01 TREE QP avg cost:86.2469 velocity(m/s):5.45441 time(ms):3.05194 17400 iterations
N:14 M:870 M+N:884 ~p:0.0158371 Avg dist between pedestrians:12.1026 Probability:0.01 TREE QP avg cost:86.3004 velocity(m/s):5.44792 time(ms):3.05171 17500 iterations
N:14 M:875 M+N:889 ~p:0.015748 Avg dist between pedestrians:12.0918 Probability:0.01 TREE QP avg cost:86.3442 velocity(m/s):5.4436 time(ms):3.05445 17600 iterations
N:14 M:881 M+N:895 ~p:0.0156425 Avg dist between pedestrians:12.0741 Probability:0.01 TREE QP avg cost:86.3038 velocity(m/s):5.44804 time(ms):3.05514 17700 iterations
N:14 M:886 M+N:900 ~p:0.0155556 Avg dist between pedestrians:12.0902 Probability:0.01 TREE QP avg cost:86.2554 velocity(m/s):5.45068 time(ms):3.05611 17800 iterations
N:14 M:892 M+N:906 ~p:0.0154525 Avg dist between pedestrians:12.0717 Probability:0.01 TREE QP avg cost:86.2603 velocity(m/s):5.45183 time(ms):3.05568 17900 iterations


==> plots/gen/data-0.010000-tree-4-2-1602940447.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.59648 Probability:0.01 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:15 M+N:15 ~p:0 Avg dist between pedestrians:8.35024 Probability:0.01 TREE QP avg cost:51.5141 velocity(m/s):8.38168 time(ms):9.45682 200 iterations
N:0 M:23 M+N:23 ~p:0 Avg dist between pedestrians:9.57227 Probability:0.01 TREE QP avg cost:35.6932 velocity(m/s):9.3045 time(ms):9.48416 300 iterations
N:1 M:31 M+N:32 ~p:0.03125 Avg dist between pedestrians:10.2479 Probability:0.01 TREE QP avg cost:37.3844 velocity(m/s):9.34626 time(ms):9.21248 400 iterations
N:1 M:35 M+N:36 ~p:0.0277778 Avg dist between pedestrians:10.7279 Probability:0.01 TREE QP avg cost:55.3713 velocity(m/s):8.134 time(ms):8.73694 500 iterations
N:1 M:41 M+N:42 ~p:0.0238095 Avg dist between pedestrians:11.2157 Probability:0.01 TREE QP avg cost:54.9498 velocity(m/s):8.09027 time(ms):8.63649 600 iterations
N:1 M:49 M+N:50 ~p:0.02 Avg dist between pedestrians:11.1805 Probability:0.01 TREE QP avg cost:51.6539 velocity(m/s):8.2982 time(ms):8.51254 700 iterations
N:1 M:56 M+N:57 ~p:0.0175439 Avg dist between pedestrians:11.5185 Probability:0.01 TREE QP avg cost:50.4664 velocity(m/s):8.29192 time(ms):8.54884 800 iterations
N:1 M:62 M+N:63 ~p:0.015873 Avg dist between pedestrians:11.9107 Probability:0.01 TREE QP avg cost:51.4584 velocity(m/s):8.13729 time(ms):8.48558 900 iterations
N:1 M:69 M+N:70 ~p:0.0142857 Avg dist between pedestrians:11.5617 Probability:0.01 TREE QP avg cost:52.2018 velocity(m/s):8.00535 time(ms):8.68326 1000 iterations
N:1 M:78 M+N:79 ~p:0.0126582 Avg dist between pedestrians:11.4853 Probability:0.01 TREE QP avg cost:49.7348 velocity(m/s):8.19912 time(ms):8.90051 1100 iterations
N:2 M:82 M+N:84 ~p:0.0238095 Avg dist between pedestrians:11.9248 Probability:0.01 TREE QP avg cost:54.4272 velocity(m/s):7.97522 time(ms):9.01671 1200 iterations
N:2 M:88 M+N:90 ~p:0.0222222 Avg dist between pedestrians:11.8906 Probability:0.01 TREE QP avg cost:54.1414 velocity(m/s):7.91744 time(ms):9.01797 1300 iterations
N:2 M:95 M+N:97 ~p:0.0206186 Avg dist between pedestrians:11.8343 Probability:0.01 TREE QP avg cost:53.6192 velocity(m/s):7.90102 time(ms):8.96807 1400 iterations
N:2 M:102 M+N:104 ~p:0.0192308 Avg dist between pedestrians:11.806 Probability:0.01 TREE QP avg cost:54.3313 velocity(m/s):7.83901 time(ms):8.89127 1500 iterations
N:3 M:106 M+N:109 ~p:0.0275229 Avg dist between pedestrians:12.1443 Probability:0.01 TREE QP avg cost:56.5009 velocity(m/s):7.76781 time(ms):8.93138 1600 iterations
N:3 M:111 M+N:114 ~p:0.0263158 Avg dist between pedestrians:11.9873 Probability:0.01 TREE QP avg cost:58.4007 velocity(m/s):7.59318 time(ms):8.95342 1700 iterations
N:3 M:117 M+N:120 ~p:0.025 Avg dist between pedestrians:12.0718 Probability:0.01 TREE QP avg cost:57.4761 velocity(m/s):7.6245 time(ms):8.92388 1800 iterations
N:3 M:124 M+N:127 ~p:0.023622 Avg dist between pedestrians:12.0501 Probability:0.01 TREE QP avg cost:57.0565 velocity(m/s):7.64692 time(ms):8.89372 1900 iterations
N:4 M:128 M+N:132 ~p:0.030303 Avg dist between pedestrians:12.2236 Probability:0.01 TREE QP avg cost:60.1642 velocity(m/s):7.53302 time(ms):8.82466 2000 iterations
N:4 M:137 M+N:141 ~p:0.0283688 Avg dist between pedestrians:11.9783 Probability:0.01 TREE QP avg cost:58.5884 velocity(m/s):7.63775 time(ms):8.88222 2100 iterations
N:4 M:144 M+N:148 ~p:0.027027 Avg dist between pedestrians:12.078 Probability:0.01 TREE QP avg cost:58.1274 velocity(m/s):7.6544 time(ms):8.83588 2200 iterations
N:4 M:152 M+N:156 ~p:0.025641 Avg dist between pedestrians:12.032 Probability:0.01 TREE QP avg cost:57.1903 velocity(m/s):7.70435 time(ms):8.82059 2300 iterations
N:4 M:159 M+N:163 ~p:0.0245399 Avg dist between pedestrians:12.0893 Probability:0.01 TREE QP avg cost:56.1411 velocity(m/s):7.76038 time(ms):8.8542 2400 iterations
N:4 M:167 M+N:171 ~p:0.0233918 Avg dist between pedestrians:12.0713 Probability:0.01 TREE QP avg cost:55.4038 velocity(m/s):7.8337 time(ms):8.87907 2500 iterations
N:4 M:174 M+N:178 ~p:0.0224719 Avg dist between pedestrians:12.2543 Probability:0.01 TREE QP avg cost:54.6832 velocity(m/s):7.88579 time(ms):8.91162 2600 iterations
N:5 M:179 M+N:184 ~p:0.0271739 Avg dist between pedestrians:12.3312 Probability:0.01 TREE QP avg cost:54.7405 velocity(m/s):7.86779 time(ms):8.92849 2700 iterations
N:5 M:186 M+N:191 ~p:0.026178 Avg dist between pedestrians:12.244 Probability:0.01 TREE QP avg cost:56.9832 velocity(m/s):7.77921 time(ms):9.00378 2800 iterations
N:5 M:193 M+N:198 ~p:0.0252525 Avg dist between pedestrians:12.2002 Probability:0.01 TREE QP avg cost:56.1789 velocity(m/s):7.83188 time(ms):9.02642 2900 iterations
N:5 M:199 M+N:204 ~p:0.0245098 Avg dist between pedestrians:12.3216 Probability:0.01 TREE QP avg cost:56.0273 velocity(m/s):7.8355 time(ms):8.99814 3000 iterations
N:6 M:206 M+N:212 ~p:0.0283019 Avg dist between pedestrians:12.2747 Probability:0.01 TREE QP avg cost:55.2369 velocity(m/s):7.88342 time(ms):9.03357 3100 iterations
N:6 M:210 M+N:216 ~p:0.0277778 Avg dist between pedestrians:12.3493 Probability:0.01 TREE QP avg cost:56.9821 velocity(m/s):7.76437 time(ms):8.98353 3200 iterations
N:6 M:220 M+N:226 ~p:0.0265487 Avg dist between pedestrians:12.1947 Probability:0.01 TREE QP avg cost:56.0117 velocity(m/s):7.83428 time(ms):8.97514 3300 iterations
N:6 M:227 M+N:233 ~p:0.0257511 Avg dist between pedestrians:12.2827 Probability:0.01 TREE QP avg cost:55.7547 velocity(m/s):7.86779 time(ms):8.91656 3400 iterations
N:6 M:236 M+N:242 ~p:0.0247934 Avg dist between pedestrians:12.159 Probability:0.01 TREE QP avg cost:55.5346 velocity(m/s):7.88865 time(ms):8.94094 3500 iterations
N:6 M:244 M+N:250 ~p:0.024 Avg dist between pedestrians:12.2313 Probability:0.01 TREE QP avg cost:55.0459 velocity(m/s):7.96125 time(ms):8.94549 3600 iterations
N:6 M:251 M+N:257 ~p:0.0233463 Avg dist between pedestrians:12.312 Probability:0.01 TREE QP avg cost:54.4606 velocity(m/s):7.99963 time(ms):8.98729 3700 iterations
N:6 M:257 M+N:263 ~p:0.0228137 Avg dist between pedestrians:12.3688 Probability:0.01 TREE QP avg cost:54.3654 velocity(m/s):7.99336 time(ms):8.94026 3800 iterations
N:6 M:264 M+N:270 ~p:0.0222222 Avg dist between pedestrians:12.3528 Probability:0.01 TREE QP avg cost:54.0876 velocity(m/s):8.005 time(ms):8.92344 3900 iterations
N:6 M:271 M+N:277 ~p:0.0216606 Avg dist between pedestrians:12.3952 Probability:0.01 TREE QP avg cost:53.8111 velocity(m/s):8.00352 time(ms):8.90583 4000 iterations
N:6 M:276 M+N:282 ~p:0.0212766 Avg dist between pedestrians:12.4557 Probability:0.01 TREE QP avg cost:53.9781 velocity(m/s):7.98036 time(ms):8.8771 4100 iterations
N:6 M:285 M+N:291 ~p:0.0206186 Avg dist between pedestrians:12.3993 Probability:0.01 TREE QP avg cost:53.6162 velocity(m/s):8.01422 time(ms):8.8405 4200 iterations
N:7 M:289 M+N:296 ~p:0.0236486 Avg dist between pedestrians:12.4268 Probability:0.01 TREE QP avg cost:53.7624 velocity(m/s):7.99014 time(ms):8.85849 4300 iterations
N:7 M:295 M+N:302 ~p:0.0231788 Avg dist between pedestrians:12.373 Probability:0.01 TREE QP avg cost:54.9288 velocity(m/s):7.93664 time(ms):8.85287 4400 iterations
N:7 M:303 M+N:310 ~p:0.0225806 Avg dist between pedestrians:12.3695 Probability:0.01 TREE QP avg cost:54.5916 velocity(m/s):7.96077 time(ms):8.80937 4500 iterations
N:7 M:313 M+N:320 ~p:0.021875 Avg dist between pedestrians:12.2988 Probability:0.01 TREE QP avg cost:54.515 velocity(m/s):7.99535 time(ms):8.78592 4600 iterations
N:7 M:321 M+N:328 ~p:0.0213415 Avg dist between pedestrians:12.3279 Probability:0.01 TREE QP avg cost:53.8849 velocity(m/s):8.03207 time(ms):8.7968 4700 iterations
N:7 M:330 M+N:337 ~p:0.0207715 Avg dist between pedestrians:12.3154 Probability:0.01 TREE QP avg cost:53.3193 velocity(m/s):8.07302 time(ms):8.82058 4800 iterations
N:7 M:336 M+N:343 ~p:0.0204082 Avg dist between pedestrians:12.3643 Probability:0.01 TREE QP avg cost:53.7064 velocity(m/s):8.04268 time(ms):8.7933 4900 iterations
N:7 M:345 M+N:352 ~p:0.0198864 Avg dist between pedestrians:12.327 Probability:0.01 TREE QP avg cost:52.8965 velocity(m/s):8.11654 time(ms):8.76615 5000 iterations
N:7 M:353 M+N:360 ~p:0.0194444 Avg dist between pedestrians:12.3774 Probability:0.01 TREE QP avg cost:52.7222 velocity(m/s):8.12895 time(ms):8.73304 5100 iterations
N:7 M:360 M+N:367 ~p:0.0190736 Avg dist between pedestrians:12.3548 Probability:0.01 TREE QP avg cost:52.4919 velocity(m/s):8.13885 time(ms):8.80231 5200 iterations
N:7 M:368 M+N:375 ~p:0.0186667 Avg dist between pedestrians:12.3612 Probability:0.01 TREE QP avg cost:52.077 velocity(m/s):8.16296 time(ms):8.77673 5300 iterations
N:7 M:375 M+N:382 ~p:0.0183246 Avg dist between pedestrians:12.3667 Probability:0.01 TREE QP avg cost:51.9375 velocity(m/s):8.15995 time(ms):8.77914 5400 iterations
N:7 M:382 M+N:389 ~p:0.0179949 Avg dist between pedestrians:12.3952 Probability:0.01 TREE QP avg cost:51.4701 velocity(m/s):8.18793 time(ms):8.81891 5500 iterations
N:7 M:391 M+N:398 ~p:0.0175879 Avg dist between pedestrians:12.4165 Probability:0.01 TREE QP avg cost:51.016 velocity(m/s):8.23394 time(ms):8.83322 5600 iterations
N:7 M:400 M+N:407 ~p:0.017199 Avg dist between pedestrians:12.3746 Probability:0.01 TREE QP avg cost:50.6221 velocity(m/s):8.25885 time(ms):8.8622 5700 iterations
N:7 M:407 M+N:414 ~p:0.0169082 Avg dist between pedestrians:12.4217 Probability:0.01 TREE QP avg cost:50.4086 velocity(m/s):8.2732 time(ms):8.85107 5800 iterations
N:7 M:416 M+N:423 ~p:0.0165485 Avg dist between pedestrians:12.4226 Probability:0.01 TREE QP avg cost:49.9914 velocity(m/s):8.31676 time(ms):8.807 5900 iterations
N:7 M:423 M+N:430 ~p:0.0162791 Avg dist between pedestrians:12.4517 Probability:0.01 TREE QP avg cost:49.62 velocity(m/s):8.34182 time(ms):8.81337 6000 iterations
N:7 M:432 M+N:439 ~p:0.0159453 Avg dist between pedestrians:12.4473 Probability:0.01 TREE QP avg cost:49.2827 velocity(m/s):8.36821 time(ms):8.84681 6100 iterations
N:8 M:440 M+N:448 ~p:0.0178571 Avg dist between pedestrians:12.4673 Probability:0.01 TREE QP avg cost:48.9869 velocity(m/s):8.39746 time(ms):8.82143 6200 iterations
N:8 M:444 M+N:452 ~p:0.0176991 Avg dist between pedestrians:12.4892 Probability:0.01 TREE QP avg cost:50.1515 velocity(m/s):8.31498 time(ms):8.80891 6300 iterations
N:8 M:453 M+N:461 ~p:0.0173536 Avg dist between pedestrians:12.3938 Probability:0.01 TREE QP avg cost:50.0444 velocity(m/s):8.32784 time(ms):8.77609 6400 iterations
N:8 M:459 M+N:467 ~p:0.0171306 Avg dist between pedestrians:12.4312 Probability:0.01 TREE QP avg cost:50.09 velocity(m/s):8.31747 time(ms):8.7509 6500 iterations
N:8 M:467 M+N:475 ~p:0.0168421 Avg dist between pedestrians:12.3891 Probability:0.01 TREE QP avg cost:50.1116 velocity(m/s):8.32179 time(ms):8.73909 6600 iterations
N:8 M:476 M+N:484 ~p:0.0165289 Avg dist between pedestrians:12.3916 Probability:0.01 TREE QP avg cost:49.6524 velocity(m/s):8.35749 time(ms):8.71523 6700 iterations
N:8 M:484 M+N:492 ~p:0.0162602 Avg dist between pedestrians:12.4388 Probability:0.01 TREE QP avg cost:49.2126 velocity(m/s):8.39829 time(ms):8.7014 6800 iterations
N:8 M:490 M+N:498 ~p:0.0160643 Avg dist between pedestrians:12.4837 Probability:0.01 TREE QP avg cost:49.5655 velocity(m/s):8.37197 time(ms):8.67883 6900 iterations
N:8 M:497 M+N:505 ~p:0.0158416 Avg dist between pedestrians:12.4177 Probability:0.01 TREE QP avg cost:49.8262 velocity(m/s):8.34525 time(ms):8.65901 7000 iterations
N:8 M:501 M+N:509 ~p:0.0157171 Avg dist between pedestrians:12.4953 Probability:0.01 TREE QP avg cost:49.9534 velocity(m/s):8.33073 time(ms):8.63861 7100 iterations
N:9 M:508 M+N:517 ~p:0.0174081 Avg dist between pedestrians:12.4749 Probability:0.01 TREE QP avg cost:49.8849 velocity(m/s):8.33452 time(ms):8.66167 7200 iterations
N:9 M:515 M+N:524 ~p:0.0171756 Avg dist between pedestrians:12.4239 Probability:0.01 TREE QP avg cost:50.3789 velocity(m/s):8.30874 time(ms):8.69619 7300 iterations
N:9 M:519 M+N:528 ~p:0.0170455 Avg dist between pedestrians:12.4932 Probability:0.01 TREE QP avg cost:50.522 velocity(m/s):8.29239 time(ms):8.73589 7400 iterations
N:9 M:525 M+N:534 ~p:0.0168539 Avg dist between pedestrians:12.5022 Probability:0.01 TREE QP avg cost:50.5768 velocity(m/s):8.28134 time(ms):8.74323 7500 iterations
N:9 M:534 M+N:543 ~p:0.0165746 Avg dist between pedestrians:12.4786 Probability:0.01 TREE QP avg cost:50.3283 velocity(m/s):8.3067 time(ms):8.80329 7600 iterations
N:9 M:541 M+N:550 ~p:0.0163636 Avg dist between pedestrians:12.5173 Probability:0.01 TREE QP avg cost:50.1894 velocity(m/s):8.31058 time(ms):8.83678 7700 iterations
N:9 M:549 M+N:558 ~p:0.016129 Avg dist between pedestrians:12.4916 Probability:0.01 TREE QP avg cost:50.0663 velocity(m/s):8.32921 time(ms):8.81666 7800 iterations
N:9 M:559 M+N:568 ~p:0.0158451 Avg dist between pedestrians:12.48 Probability:0.01 TREE QP avg cost:49.9945 velocity(m/s):8.34663 time(ms):8.78478 7900 iterations
N:9 M:565 M+N:574 ~p:0.0156794 Avg dist between pedestrians:12.4678 Probability:0.01 TREE QP avg cost:50.1964 velocity(m/s):8.32793 time(ms):8.77826 8000 iterations
N:9 M:572 M+N:581 ~p:0.0154905 Avg dist between pedestrians:12.4842 Probability:0.01 TREE QP avg cost:50.1779 velocity(m/s):8.32306 time(ms):8.7741 8100 iterations
N:9 M:578 M+N:587 ~p:0.0153322 Avg dist between pedestrians:12.4938 Probability:0.01 TREE QP avg cost:50.5135 velocity(m/s):8.29497 time(ms):8.75512 8200 iterations
N:9 M:583 M+N:592 ~p:0.0152027 Avg dist between pedestrians:12.479 Probability:0.01 TREE QP avg cost:50.6421 velocity(m/s):8.28373 time(ms):8.78184 8300 iterations
N:9 M:591 M+N:600 ~p:0.015 Avg dist between pedestrians:12.4881 Probability:0.01 TREE QP avg cost:50.4738 velocity(m/s):8.29799 time(ms):8.75879 8400 iterations
N:9 M:599 M+N:608 ~p:0.0148026 Avg dist between pedestrians:12.495 Probability:0.01 TREE QP avg cost:50.4091 velocity(m/s):8.31264 time(ms):8.72372 8500 iterations
N:9 M:604 M+N:613 ~p:0.0146819 Avg dist between pedestrians:12.5153 Probability:0.01 TREE QP avg cost:50.6366 velocity(m/s):8.28494 time(ms):8.73663 8600 iterations
N:9 M:613 M+N:622 ~p:0.0144695 Avg dist between pedestrians:12.4944 Probability:0.01 TREE QP avg cost:50.2052 velocity(m/s):8.32243 time(ms):8.71227 8700 iterations
N:9 M:625 M+N:634 ~p:0.0141956 Avg dist between pedestrians:12.4814 Probability:0.01 TREE QP avg cost:49.7135 velocity(m/s):8.37552 time(ms):8.68451 8800 iterations
N:9 M:632 M+N:641 ~p:0.0140406 Avg dist between pedestrians:12.5189 Probability:0.01 TREE QP avg cost:49.763 velocity(m/s):8.37648 time(ms):8.70033 8900 iterations
N:9 M:638 M+N:647 ~p:0.0139104 Avg dist between pedestrians:12.5398 Probability:0.01 TREE QP avg cost:49.6473 velocity(m/s):8.3791 time(ms):8.71957 9000 iterations
N:9 M:647 M+N:656 ~p:0.0137195 Avg dist between pedestrians:12.5157 Probability:0.01 TREE QP avg cost:49.5325 velocity(m/s):8.38343 time(ms):8.73259 9100 iterations
N:10 M:655 M+N:665 ~p:0.0150376 Avg dist between pedestrians:12.4956 Probability:0.01 TREE QP avg cost:49.5222 velocity(m/s):8.39875 time(ms):8.73223 9200 iterations
N:10 M:662 M+N:672 ~p:0.014881 Avg dist between pedestrians:12.4546 Probability:0.01 TREE QP avg cost:49.9544 velocity(m/s):8.3698 time(ms):8.72732 9300 iterations
N:10 M:669 M+N:679 ~p:0.0147275 Avg dist between pedestrians:12.4909 Probability:0.01 TREE QP avg cost:49.6648 velocity(m/s):8.39568 time(ms):8.75399 9400 iterations
N:11 M:679 M+N:690 ~p:0.015942 Avg dist between pedestrians:12.4424 Probability:0.01 TREE QP avg cost:49.5414 velocity(m/s):8.41447 time(ms):8.74455 9500 iterations
N:11 M:684 M+N:695 ~p:0.0158273 Avg dist between pedestrians:12.4521 Probability:0.01 TREE QP avg cost:50.1649 velocity(m/s):8.37117 time(ms):8.76568 9600 iterations
N:11 M:692 M+N:703 ~p:0.0156472 Avg dist between pedestrians:12.4406 Probability:0.01 TREE QP avg cost:50.1084 velocity(m/s):8.37364 time(ms):8.78151 9700 iterations
N:11 M:701 M+N:712 ~p:0.0154494 Avg dist between pedestrians:12.4128 Probability:0.01 TREE QP avg cost:49.852 velocity(m/s):8.3904 time(ms):8.83117 9800 iterations
N:11 M:711 M+N:722 ~p:0.0152355 Avg dist between pedestrians:12.392 Probability:0.01 TREE QP avg cost:49.5993 velocity(m/s):8.41738 time(ms):8.84384 9900 iterations
N:11 M:720 M+N:731 ~p:0.0150479 Avg dist between pedestrians:12.4159 Probability:0.01 TREE QP avg cost:49.2968 velocity(m/s):8.447 time(ms):8.83893 10000 iterations
N:11 M:728 M+N:739 ~p:0.014885 Avg dist between pedestrians:12.41 Probability:0.01 TREE QP avg cost:49.2753 velocity(m/s):8.45325 time(ms):8.8421 10100 iterations
N:11 M:738 M+N:749 ~p:0.0146862 Avg dist between pedestrians:12.4084 Probability:0.01 TREE QP avg cost:48.9699 velocity(m/s):8.48511 time(ms):8.83258 10200 iterations
N:11 M:744 M+N:755 ~p:0.0145695 Avg dist between pedestrians:12.4596 Probability:0.01 TREE QP avg cost:49.0508 velocity(m/s):8.4862 time(ms):8.80412 10300 iterations
N:11 M:753 M+N:764 ~p:0.0143979 Avg dist between pedestrians:12.4369 Probability:0.01 TREE QP avg cost:48.9277 velocity(m/s):8.49695 time(ms):8.80417 10400 iterations
N:11 M:760 M+N:771 ~p:0.0142672 Avg dist between pedestrians:12.4431 Probability:0.01 TREE QP avg cost:48.7733 velocity(m/s):8.50332 time(ms):8.80872 10500 iterations
N:11 M:768 M+N:779 ~p:0.0141207 Avg dist between pedestrians:12.4488 Probability:0.01 TREE QP avg cost:48.6439 velocity(m/s):8.50713 time(ms):8.81161 10600 iterations
N:11 M:778 M+N:789 ~p:0.0139417 Avg dist between pedestrians:12.4193 Probability:0.01 TREE QP avg cost:48.5979 velocity(m/s):8.51475 time(ms):8.80811 10700 iterations
N:11 M:784 M+N:795 ~p:0.0138365 Avg dist between pedestrians:12.4195 Probability:0.01 TREE QP avg cost:48.793 velocity(m/s):8.4916 time(ms):8.80532 10800 iterations
N:11 M:790 M+N:801 ~p:0.0137328 Avg dist between pedestrians:12.4209 Probability:0.01 TREE QP avg cost:48.886 velocity(m/s):8.48382 time(ms):8.78931 10900 iterations
N:12 M:797 M+N:809 ~p:0.0148331 Avg dist between pedestrians:12.4183 Probability:0.01 TREE QP avg cost:48.8199 velocity(m/s):8.48604 time(ms):8.79758 11000 iterations
N:12 M:803 M+N:815 ~p:0.0147239 Avg dist between pedestrians:12.3942 Probability:0.01 TREE QP avg cost:49.3215 velocity(m/s):8.45694 time(ms):8.7936 11100 iterations
N:12 M:811 M+N:823 ~p:0.0145808 Avg dist between pedestrians:12.3964 Probability:0.01 TREE QP avg cost:49.2219 velocity(m/s):8.46257 time(ms):8.80289 11200 iterations
N:13 M:815 M+N:828 ~p:0.0157005 Avg dist between pedestrians:12.4217 Probability:0.01 TREE QP avg cost:49.4592 velocity(m/s):8.44375 time(ms):8.81006 11300 iterations
N:14 M:818 M+N:832 ~p:0.0168269 Avg dist between pedestrians:12.4198 Probability:0.01 TREE QP avg cost:49.8203 velocity(m/s):8.41426 time(ms):8.81198 11400 iterations
N:14 M:825 M+N:839 ~p:0.0166865 Avg dist between pedestrians:12.3875 Probability:0.01 TREE QP avg cost:50.3243 velocity(m/s):8.39411 time(ms):8.82748 11500 iterations
N:14 M:834 M+N:848 ~p:0.0165094 Avg dist between pedestrians:12.3722 Probability:0.01 TREE QP avg cost:50.1856 velocity(m/s):8.39878 time(ms):8.83875 11600 iterations
N:14 M:841 M+N:855 ~p:0.0163743 Avg dist between pedestrians:12.3734 Probability:0.01 TREE QP avg cost:50.1002 velocity(m/s):8.39473 time(ms):8.84749 11700 iterations
N:14 M:849 M+N:863 ~p:0.0162225 Avg dist between pedestrians:12.3769 Probability:0.01 TREE QP avg cost:49.878 velocity(m/s):8.41556 time(ms):8.84559 11800 iterations
N:14 M:855 M+N:869 ~p:0.0161105 Avg dist between pedestrians:12.4289 Probability:0.01 TREE QP avg cost:49.6109 velocity(m/s):8.43441 time(ms):8.86402 11900 iterations
N:14 M:866 M+N:880 ~p:0.0159091 Avg dist between pedestrians:12.4057 Probability:0.01 TREE QP avg cost:49.376 velocity(m/s):8.45831 time(ms):8.88477 12000 iterations
N:14 M:871 M+N:885 ~p:0.0158192 Avg dist between pedestrians:12.4335 Probability:0.01 TREE QP avg cost:49.5311 velocity(m/s):8.43923 time(ms):8.88725 12100 iterations
N:14 M:878 M+N:892 ~p:0.0156951 Avg dist between pedestrians:12.4218 Probability:0.01 TREE QP avg cost:49.4957 velocity(m/s):8.43873 time(ms):8.89698 12200 iterations
N:14 M:886 M+N:900 ~p:0.0155556 Avg dist between pedestrians:12.4154 Probability:0.01 TREE QP avg cost:49.5493 velocity(m/s):8.43218 time(ms):8.88847 12300 iterations
N:14 M:892 M+N:906 ~p:0.0154525 Avg dist between pedestrians:12.4205 Probability:0.01 TREE QP avg cost:49.5101 velocity(m/s):8.43401 time(ms):8.89099 12400 iterations
N:14 M:901 M+N:915 ~p:0.0153005 Avg dist between pedestrians:12.419 Probability:0.01 TREE QP avg cost:49.3929 velocity(m/s):8.44277 time(ms):8.88679 12500 iterations
N:14 M:910 M+N:924 ~p:0.0151515 Avg dist between pedestrians:12.4027 Probability:0.01 TREE QP avg cost:49.2564 velocity(m/s):8.45294 time(ms):8.89499 12600 iterations
N:14 M:920 M+N:934 ~p:0.0149893 Avg dist between pedestrians:12.3928 Probability:0.01 TREE QP avg cost:49.0187 velocity(m/s):8.47292 time(ms):8.91239 12700 iterations
N:14 M:930 M+N:944 ~p:0.0148305 Avg dist between pedestrians:12.3883 Probability:0.01 TREE QP avg cost:48.781 velocity(m/s):8.49848 time(ms):8.91798 12800 iterations
N:14 M:939 M+N:953 ~p:0.0146905 Avg dist between pedestrians:12.388 Probability:0.01 TREE QP avg cost:48.6948 velocity(m/s):8.50668 time(ms):8.90657 12900 iterations
N:14 M:945 M+N:959 ~p:0.0145985 Avg dist between pedestrians:12.3942 Probability:0.01 TREE QP avg cost:48.8466 velocity(m/s):8.48956 time(ms):8.90354 13000 iterations
N:14 M:951 M+N:965 ~p:0.0145078 Avg dist between pedestrians:12.4081 Probability:0.01 TREE QP avg cost:48.9042 velocity(m/s):8.4788 time(ms):8.90318 13100 iterations
N:14 M:960 M+N:974 ~p:0.0143737 Avg dist between pedestrians:12.3686 Probability:0.01 TREE QP avg cost:48.8365 velocity(m/s):8.4821 time(ms):8.8885 13200 iterations
N:14 M:969 M+N:983 ~p:0.0142421 Avg dist between pedestrians:12.3786 Probability:0.01 TREE QP avg cost:48.6201 velocity(m/s):8.4995 time(ms):8.9014 13300 iterations
N:14 M:977 M+N:991 ~p:0.0141271 Avg dist between pedestrians:12.3749 Probability:0.01 TREE QP avg cost:48.6148 velocity(m/s):8.50348 time(ms):8.8992 13400 iterations
N:14 M:983 M+N:997 ~p:0.0140421 Avg dist between pedestrians:12.3845 Probability:0.01 TREE QP avg cost:48.6601 velocity(m/s):8.49589 time(ms):8.8929 13500 iterations
N:14 M:996 M+N:1010 ~p:0.0138614 Avg dist between pedestrians:12.3376 Probability:0.01 TREE QP avg cost:48.4406 velocity(m/s):8.51859 time(ms):8.90927 13600 iterations
N:14 M:1003 M+N:1017 ~p:0.013766 Avg dist between pedestrians:12.3688 Probability:0.01 TREE QP avg cost:48.3125 velocity(m/s):8.52834 time(ms):8.93781 13700 iterations
N:14 M:1011 M+N:1025 ~p:0.0136585 Avg dist between pedestrians:12.3585 Probability:0.01 TREE QP avg cost:48.3173 velocity(m/s):8.52425 time(ms):8.93219 13800 iterations
N:15 M:1018 M+N:1033 ~p:0.0145208 Avg dist between pedestrians:12.3606 Probability:0.01 TREE QP avg cost:48.2836 velocity(m/s):8.53849 time(ms):8.93331 13900 iterations
N:15 M:1022 M+N:1037 ~p:0.0144648 Avg dist between pedestrians:12.3792 Probability:0.01 TREE QP avg cost:48.8548 velocity(m/s):8.50505 time(ms):8.9407 14000 iterations
N:15 M:1030 M+N:1045 ~p:0.0143541 Avg dist between pedestrians:12.3607 Probability:0.01 TREE QP avg cost:48.7888 velocity(m/s):8.50921 time(ms):8.96429 14100 iterations
N:15 M:1039 M+N:1054 ~p:0.0142315 Avg dist between pedestrians:12.3564 Probability:0.01 TREE QP avg cost:48.6643 velocity(m/s):8.51552 time(ms):8.97553 14200 iterations
N:15 M:1045 M+N:1060 ~p:0.0141509 Avg dist between pedestrians:12.3642 Probability:0.01 TREE QP avg cost:48.6595 velocity(m/s):8.50981 time(ms):9.00954 14300 iterations
N:15 M:1054 M+N:1069 ~p:0.0140318 Avg dist between pedestrians:12.3522 Probability:0.01 TREE QP avg cost:48.5728 velocity(m/s):8.51843 time(ms):9.02084 14400 iterations
N:15 M:1062 M+N:1077 ~p:0.0139276 Avg dist between pedestrians:12.363 Probability:0.01 TREE QP avg cost:48.3785 velocity(m/s):8.53663 time(ms):9.01289 14500 iterations
N:15 M:1069 M+N:1084 ~p:0.0138376 Avg dist between pedestrians:12.3901 Probability:0.01 TREE QP avg cost:48.4098 velocity(m/s):8.53567 time(ms):9.01056 14600 iterations
N:15 M:1076 M+N:1091 ~p:0.0137489 Avg dist between pedestrians:12.3821 Probability:0.01 TREE QP avg cost:48.3139 velocity(m/s):8.54266 time(ms):9.03485 14700 iterations
N:15 M:1086 M+N:1101 ~p:0.013624 Avg dist between pedestrians:12.3679 Probability:0.01 TREE QP avg cost:48.1964 velocity(m/s):8.54959 time(ms):9.07397 14800 iterations
N:15 M:1093 M+N:1108 ~p:0.0135379 Avg dist between pedestrians:12.3913 Probability:0.01 TREE QP avg cost:47.993 velocity(m/s):8.56631 time(ms):9.08703 14900 iterations
N:15 M:1102 M+N:1117 ~p:0.0134288 Avg dist between pedestrians:12.3937 Probability:0.01 TREE QP avg cost:47.8703 velocity(m/s):8.57348 time(ms):9.09721 15000 iterations
N:15 M:1111 M+N:1126 ~p:0.0133215 Avg dist between pedestrians:12.3824 Probability:0.01 TREE QP avg cost:47.8416 velocity(m/s):8.57578 time(ms):9.09061 15100 iterations
N:15 M:1118 M+N:1133 ~p:0.0132392 Avg dist between pedestrians:12.3852 Probability:0.01 TREE QP avg cost:47.7315 velocity(m/s):8.58378 time(ms):9.09494 15200 iterations
N:15 M:1125 M+N:1140 ~p:0.0131579 Avg dist between pedestrians:12.3899 Probability:0.01 TREE QP avg cost:47.8335 velocity(m/s):8.57456 time(ms):9.08774 15300 iterations
N:15 M:1130 M+N:1145 ~p:0.0131004 Avg dist between pedestrians:12.4096 Probability:0.01 TREE QP avg cost:47.9811 velocity(m/s):8.56155 time(ms):9.08705 15400 iterations
N:15 M:1138 M+N:1153 ~p:0.0130095 Avg dist between pedestrians:12.3936 Probability:0.01 TREE QP avg cost:47.8976 velocity(m/s):8.56664 time(ms):9.07783 15500 iterations
N:15 M:1147 M+N:1162 ~p:0.0129088 Avg dist between pedestrians:12.3844 Probability:0.01 TREE QP avg cost:47.9034 velocity(m/s):8.56643 time(ms):9.07065 15600 iterations
N:16 M:1152 M+N:1168 ~p:0.0136986 Avg dist between pedestrians:12.3904 Probability:0.01 TREE QP avg cost:48.0782 velocity(m/s):8.557 time(ms):9.06576 15700 iterations
N:16 M:1156 M+N:1172 ~p:0.0136519 Avg dist between pedestrians:12.3933 Probability:0.01 TREE QP avg cost:48.591 velocity(m/s):8.52396 time(ms):9.06209 15800 iterations
N:16 M:1162 M+N:1178 ~p:0.0135823 Avg dist between pedestrians:12.3758 Probability:0.01 TREE QP avg cost:48.6818 velocity(m/s):8.51556 time(ms):9.06317 15900 iterations
N:16 M:1171 M+N:1187 ~p:0.0134794 Avg dist between pedestrians:12.3661 Probability:0.01 TREE QP avg cost:48.6265 velocity(m/s):8.51683 time(ms):9.06347 16000 iterations
N:16 M:1178 M+N:1194 ~p:0.0134003 Avg dist between pedestrians:12.3765 Probability:0.01 TREE QP avg cost:48.5898 velocity(m/s):8.51633 time(ms):9.06051 16100 iterations
N:17 M:1184 M+N:1201 ~p:0.0141549 Avg dist between pedestrians:12.3749 Probability:0.01 TREE QP avg cost:48.7313 velocity(m/s):8.50685 time(ms):9.07088 16200 iterations
N:17 M:1190 M+N:1207 ~p:0.0140845 Avg dist between pedestrians:12.3616 Probability:0.01 TREE QP avg cost:48.8967 velocity(m/s):8.49486 time(ms):9.06974 16300 iterations
N:17 M:1195 M+N:1212 ~p:0.0140264 Avg dist between pedestrians:12.3749 Probability:0.01 TREE QP avg cost:49.0281 velocity(m/s):8.48111 time(ms):9.06729 16400 iterations
N:17 M:1203 M+N:1220 ~p:0.0139344 Avg dist between pedestrians:12.3666 Probability:0.01 TREE QP avg cost:48.9923 velocity(m/s):8.48109 time(ms):9.07908 16500 iterations
N:17 M:1211 M+N:1228 ~p:0.0138436 Avg dist between pedestrians:12.3691 Probability:0.01 TREE QP avg cost:48.8074 velocity(m/s):8.49708 time(ms):9.09089 16600 iterations
N:18 M:1220 M+N:1238 ~p:0.0145396 Avg dist between pedestrians:12.3652 Probability:0.01 TREE QP avg cost:48.671 velocity(m/s):8.51061 time(ms):9.10967 16700 iterations
N:18 M:1225 M+N:1243 ~p:0.0144811 Avg dist between pedestrians:12.3731 Probability:0.01 TREE QP avg cost:49.0431 velocity(m/s):8.49797 time(ms):9.11235 16800 iterations
N:18 M:1233 M+N:1251 ~p:0.0143885 Avg dist between pedestrians:12.3752 Probability:0.01 TREE QP avg cost:48.9724 velocity(m/s):8.50196 time(ms):9.1105 16900 iterations
N:18 M:1242 M+N:1260 ~p:0.0142857 Avg dist between pedestrians:12.3705 Probability:0.01 TREE QP avg cost:48.9043 velocity(m/s):8.50776 time(ms):9.11876 17000 iterations
N:18 M:1248 M+N:1266 ~p:0.014218 Avg dist between pedestrians:12.39 Probability:0.01 TREE QP avg cost:48.8694 velocity(m/s):8.50907 time(ms):9.10733 17100 iterations
N:18 M:1258 M+N:1276 ~p:0.0141066 Avg dist between pedestrians:12.3699 Probability:0.01 TREE QP avg cost:48.7622 velocity(m/s):8.51468 time(ms):9.11505 17200 iterations
N:18 M:1266 M+N:1284 ~p:0.0140187 Avg dist between pedestrians:12.3638 Probability:0.01 TREE QP avg cost:48.7407 velocity(m/s):8.518 time(ms):9.10721 17300 iterations
N:18 M:1273 M+N:1291 ~p:0.0139427 Avg dist between pedestrians:12.3611 Probability:0.01 TREE QP avg cost:48.8168 velocity(m/s):8.50959 time(ms):9.09608 17400 iterations
N:18 M:1278 M+N:1296 ~p:0.0138889 Avg dist between pedestrians:12.3826 Probability:0.01 TREE QP avg cost:48.9349 velocity(m/s):8.50063 time(ms):9.08312 17500 iterations
N:18 M:1287 M+N:1305 ~p:0.0137931 Avg dist between pedestrians:12.3616 Probability:0.01 TREE QP avg cost:48.8119 velocity(m/s):8.50786 time(ms):9.08556 17600 iterations
N:18 M:1294 M+N:1312 ~p:0.0137195 Avg dist between pedestrians:12.3839 Probability:0.01 TREE QP avg cost:48.7131 velocity(m/s):8.51474 time(ms):9.08467 17700 iterations
N:18 M:1302 M+N:1320 ~p:0.0136364 Avg dist between pedestrians:12.3705 Probability:0.01 TREE QP avg cost:48.6864 velocity(m/s):8.51647 time(ms):9.06804 17800 iterations
N:18 M:1307 M+N:1325 ~p:0.0135849 Avg dist between pedestrians:12.3863 Probability:0.01 TREE QP avg cost:48.8166 velocity(m/s):8.50345 time(ms):9.05724 17900 iterations


==> plots/gen/data-0.010000-tree-4-5-1602938643.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.55321 Probability:0.01 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:15 M+N:15 ~p:0 Avg dist between pedestrians:8.4059 Probability:0.01 TREE QP avg cost:45.3097 velocity(m/s):8.69944 time(ms):44.1003 200 iterations
N:0 M:23 M+N:23 ~p:0 Avg dist between pedestrians:9.64798 Probability:0.01 TREE QP avg cost:33.1495 velocity(m/s):9.52057 time(ms):47.6902 300 iterations
N:1 M:31 M+N:32 ~p:0.03125 Avg dist between pedestrians:10.2506 Probability:0.01 TREE QP avg cost:35.6514 velocity(m/s):9.51335 time(ms):46.3683 400 iterations
N:1 M:35 M+N:36 ~p:0.0277778 Avg dist between pedestrians:10.6847 Probability:0.01 TREE QP avg cost:53.9665 velocity(m/s):8.25709 time(ms):44.7528 500 iterations
N:1 M:41 M+N:42 ~p:0.0238095 Avg dist between pedestrians:11.1401 Probability:0.01 TREE QP avg cost:53.8131 velocity(m/s):8.18809 time(ms):43.7741 600 iterations
N:1 M:49 M+N:50 ~p:0.02 Avg dist between pedestrians:11.1521 Probability:0.01 TREE QP avg cost:49.1493 velocity(m/s):8.49677 time(ms):43.5484 700 iterations
N:1 M:55 M+N:56 ~p:0.0178571 Avg dist between pedestrians:11.6867 Probability:0.01 TREE QP avg cost:47.7125 velocity(m/s):8.48681 time(ms):43.5888 800 iterations
N:1 M:62 M+N:63 ~p:0.015873 Avg dist between pedestrians:11.9263 Probability:0.01 TREE QP avg cost:47.7067 velocity(m/s):8.39098 time(ms):43.3421 900 iterations
N:1 M:70 M+N:71 ~p:0.0140845 Avg dist between pedestrians:11.528 Probability:0.01 TREE QP avg cost:47.6783 velocity(m/s):8.33845 time(ms):43.7794 1000 iterations
N:1 M:79 M+N:80 ~p:0.0125 Avg dist between pedestrians:11.4846 Probability:0.01 TREE QP avg cost:45.0762 velocity(m/s):8.53856 time(ms):43.7926 1100 iterations
N:2 M:83 M+N:85 ~p:0.0235294 Avg dist between pedestrians:11.7967 Probability:0.01 TREE QP avg cost:50.5578 velocity(m/s):8.2538 time(ms):44.5059 1200 iterations
N:2 M:89 M+N:91 ~p:0.021978 Avg dist between pedestrians:11.8846 Probability:0.01 TREE QP avg cost:49.3663 velocity(m/s):8.2464 time(ms):44.3576 1300 iterations
N:2 M:96 M+N:98 ~p:0.0204082 Avg dist between pedestrians:11.8942 Probability:0.01 TREE QP avg cost:48.1342 velocity(m/s):8.29901 time(ms):44.3839 1400 iterations
N:3 M:102 M+N:105 ~p:0.0285714 Avg dist between pedestrians:11.9191 Probability:0.01 TREE QP avg cost:48.231 velocity(m/s):8.28632 time(ms):44.1563 1500 iterations
N:3 M:108 M+N:111 ~p:0.027027 Avg dist between pedestrians:12.0034 Probability:0.01 TREE QP avg cost:52.5202 velocity(m/s):8.10913 time(ms):44.6268 1600 iterations
N:3 M:113 M+N:116 ~p:0.0258621 Avg dist between pedestrians:12.0241 Probability:0.01 TREE QP avg cost:52.7823 velocity(m/s):8.03991 time(ms):44.4108 1700 iterations
N:3 M:120 M+N:123 ~p:0.0243902 Avg dist between pedestrians:12.0739 Probability:0.01 TREE QP avg cost:51.6951 velocity(m/s):8.08306 time(ms):44.4031 1800 iterations
N:4 M:127 M+N:131 ~p:0.0305344 Avg dist between pedestrians:12.0646 Probability:0.01 TREE QP avg cost:52.8936 velocity(m/s):8.11153 time(ms):44.4252 1900 iterations
N:4 M:134 M+N:138 ~p:0.0289855 Avg dist between pedestrians:11.9856 Probability:0.01 TREE QP avg cost:54.1081 velocity(m/s):8.06487 time(ms):44.592 2000 iterations
N:4 M:142 M+N:146 ~p:0.0273973 Avg dist between pedestrians:12.0702 Probability:0.01 TREE QP avg cost:53.2759 velocity(m/s):8.12225 time(ms):44.4954 2100 iterations
N:4 M:150 M+N:154 ~p:0.025974 Avg dist between pedestrians:11.9916 Probability:0.01 TREE QP avg cost:52.3514 velocity(m/s):8.15431 time(ms):44.4401 2200 iterations
N:4 M:156 M+N:160 ~p:0.025 Avg dist between pedestrians:12.1298 Probability:0.01 TREE QP avg cost:51.4386 velocity(m/s):8.20015 time(ms):44.3464 2300 iterations
N:4 M:165 M+N:169 ~p:0.0236686 Avg dist between pedestrians:12.0783 Probability:0.01 TREE QP avg cost:50.7928 velocity(m/s):8.25158 time(ms):44.0735 2400 iterations
N:4 M:174 M+N:178 ~p:0.0224719 Avg dist between pedestrians:12.0952 Probability:0.01 TREE QP avg cost:49.6493 velocity(m/s):8.36103 time(ms):43.9739 2500 iterations
N:5 M:179 M+N:184 ~p:0.0271739 Avg dist between pedestrians:12.2084 Probability:0.01 TREE QP avg cost:49.4662 velocity(m/s):8.3603 time(ms):43.8589 2600 iterations
N:5 M:186 M+N:191 ~p:0.026178 Avg dist between pedestrians:12.2178 Probability:0.01 TREE QP avg cost:51.5079 velocity(m/s):8.26044 time(ms):44.084 2700 iterations
N:5 M:191 M+N:196 ~p:0.0255102 Avg dist between pedestrians:12.2083 Probability:0.01 TREE QP avg cost:51.1473 velocity(m/s):8.28138 time(ms):44.3504 2800 iterations
N:5 M:199 M+N:204 ~p:0.0245098 Avg dist between pedestrians:12.2363 Probability:0.01 TREE QP avg cost:50.7855 velocity(m/s):8.2995 time(ms):44.3878 2900 iterations
N:5 M:205 M+N:210 ~p:0.0238095 Avg dist between pedestrians:12.3042 Probability:0.01 TREE QP avg cost:51.3132 velocity(m/s):8.28808 time(ms):44.5881 3000 iterations
N:6 M:209 M+N:215 ~p:0.027907 Avg dist between pedestrians:12.3649 Probability:0.01 TREE QP avg cost:52.8589 velocity(m/s):8.17185 time(ms):44.5321 3100 iterations
N:6 M:216 M+N:222 ~p:0.027027 Avg dist between pedestrians:12.2572 Probability:0.01 TREE QP avg cost:52.3259 velocity(m/s):8.20522 time(ms):44.5168 3200 iterations
N:6 M:225 M+N:231 ~p:0.025974 Avg dist between pedestrians:12.2357 Probability:0.01 TREE QP avg cost:51.686 velocity(m/s):8.26309 time(ms):44.4962 3300 iterations
N:6 M:232 M+N:238 ~p:0.0252101 Avg dist between pedestrians:12.2333 Probability:0.01 TREE QP avg cost:51.6916 velocity(m/s):8.25555 time(ms):44.3032 3400 iterations
N:6 M:241 M+N:247 ~p:0.0242915 Avg dist between pedestrians:12.2404 Probability:0.01 TREE QP avg cost:50.8122 velocity(m/s):8.33949 time(ms):44.482 3500 iterations
N:6 M:250 M+N:256 ~p:0.0234375 Avg dist between pedestrians:12.2271 Probability:0.01 TREE QP avg cost:50.5822 velocity(m/s):8.38076 time(ms):44.6086 3600 iterations
N:6 M:255 M+N:261 ~p:0.0229885 Avg dist between pedestrians:12.3303 Probability:0.01 TREE QP avg cost:50.3881 velocity(m/s):8.37371 time(ms):44.5675 3700 iterations
N:6 M:263 M+N:269 ~p:0.0223048 Avg dist between pedestrians:12.3036 Probability:0.01 TREE QP avg cost:50.3323 velocity(m/s):8.36356 time(ms):44.5756 3800 iterations
N:6 M:269 M+N:275 ~p:0.0218182 Avg dist between pedestrians:12.382 Probability:0.01 TREE QP avg cost:49.7574 velocity(m/s):8.38834 time(ms):44.5182 3900 iterations
N:6 M:276 M+N:282 ~p:0.0212766 Avg dist between pedestrians:12.3581 Probability:0.01 TREE QP avg cost:49.7866 velocity(m/s):8.36993 time(ms):44.4116 4000 iterations
N:6 M:283 M+N:289 ~p:0.0207612 Avg dist between pedestrians:12.3632 Probability:0.01 TREE QP avg cost:49.6007 velocity(m/s):8.38897 time(ms):44.3347 4100 iterations
N:6 M:289 M+N:295 ~p:0.020339 Avg dist between pedestrians:12.4182 Probability:0.01 TREE QP avg cost:49.6106 velocity(m/s):8.36189 time(ms):44.3584 4200 iterations
N:7 M:294 M+N:301 ~p:0.0232558 Avg dist between pedestrians:12.3799 Probability:0.01 TREE QP avg cost:51.1019 velocity(m/s):8.30019 time(ms):44.2317 4300 iterations
N:7 M:303 M+N:310 ~p:0.0225806 Avg dist between pedestrians:12.3428 Probability:0.01 TREE QP avg cost:50.7733 velocity(m/s):8.33056 time(ms):44.0205 4400 iterations
N:7 M:313 M+N:320 ~p:0.021875 Avg dist between pedestrians:12.2838 Probability:0.01 TREE QP avg cost:50.6867 velocity(m/s):8.36752 time(ms):43.7698 4500 iterations
N:7 M:320 M+N:327 ~p:0.0214067 Avg dist between pedestrians:12.3364 Probability:0.01 TREE QP avg cost:50.0053 velocity(m/s):8.41114 time(ms):43.7236 4600 iterations
N:7 M:329 M+N:336 ~p:0.0208333 Avg dist between pedestrians:12.3201 Probability:0.01 TREE QP avg cost:49.4241 velocity(m/s):8.45618 time(ms):43.7436 4700 iterations
N:7 M:336 M+N:343 ~p:0.0204082 Avg dist between pedestrians:12.3656 Probability:0.01 TREE QP avg cost:49.5441 velocity(m/s):8.44064 time(ms):43.6642 4800 iterations
N:7 M:345 M+N:352 ~p:0.0198864 Avg dist between pedestrians:12.3101 Probability:0.01 TREE QP avg cost:48.8401 velocity(m/s):8.50698 time(ms):43.433 4900 iterations
N:7 M:352 M+N:359 ~p:0.0194986 Avg dist between pedestrians:12.4039 Probability:0.01 TREE QP avg cost:48.439 velocity(m/s):8.5339 time(ms):43.3287 5000 iterations
N:7 M:360 M+N:367 ~p:0.0190736 Avg dist between pedestrians:12.3545 Probability:0.01 TREE QP avg cost:48.3013 velocity(m/s):8.53284 time(ms):43.4253 5100 iterations
N:7 M:368 M+N:375 ~p:0.0186667 Avg dist between pedestrians:12.3607 Probability:0.01 TREE QP avg cost:47.8558 velocity(m/s):8.55704 time(ms):43.4865 5200 iterations
N:7 M:374 M+N:381 ~p:0.0183727 Avg dist between pedestrians:12.3864 Probability:0.01 TREE QP avg cost:47.7668 velocity(m/s):8.54869 time(ms):43.4062 5300 iterations
N:7 M:382 M+N:389 ~p:0.0179949 Avg dist between pedestrians:12.3763 Probability:0.01 TREE QP avg cost:47.3658 velocity(m/s):8.56986 time(ms):43.5761 5400 iterations
N:7 M:390 M+N:397 ~p:0.0176322 Avg dist between pedestrians:12.4133 Probability:0.01 TREE QP avg cost:46.9673 velocity(m/s):8.61275 time(ms):43.5713 5500 iterations
N:7 M:398 M+N:405 ~p:0.017284 Avg dist between pedestrians:12.4068 Probability:0.01 TREE QP avg cost:46.6107 velocity(m/s):8.63135 time(ms):43.6224 5600 iterations
N:7 M:405 M+N:412 ~p:0.0169903 Avg dist between pedestrians:12.4614 Probability:0.01 TREE QP avg cost:46.3924 velocity(m/s):8.64611 time(ms):43.5477 5700 iterations
N:7 M:414 M+N:421 ~p:0.0166271 Avg dist between pedestrians:12.4229 Probability:0.01 TREE QP avg cost:45.8917 velocity(m/s):8.69127 time(ms):43.4354 5800 iterations
N:7 M:421 M+N:428 ~p:0.0163551 Avg dist between pedestrians:12.4579 Probability:0.01 TREE QP avg cost:45.6913 velocity(m/s):8.69843 time(ms):43.4523 5900 iterations
N:7 M:429 M+N:436 ~p:0.016055 Avg dist between pedestrians:12.4768 Probability:0.01 TREE QP avg cost:45.3434 velocity(m/s):8.72544 time(ms):43.316 6000 iterations
N:7 M:438 M+N:445 ~p:0.0157303 Avg dist between pedestrians:12.4858 Probability:0.01 TREE QP avg cost:44.8329 velocity(m/s):8.77077 time(ms):43.2569 6100 iterations
N:8 M:443 M+N:451 ~p:0.0177384 Avg dist between pedestrians:12.5019 Probability:0.01 TREE QP avg cost:45.7186 velocity(m/s):8.70046 time(ms):43.2121 6200 iterations
N:8 M:449 M+N:457 ~p:0.0175055 Avg dist between pedestrians:12.4498 Probability:0.01 TREE QP avg cost:46.1301 velocity(m/s):8.67434 time(ms):43.1358 6300 iterations
N:8 M:457 M+N:465 ~p:0.0172043 Avg dist between pedestrians:12.4267 Probability:0.01 TREE QP avg cost:46.0923 velocity(m/s):8.67161 time(ms):42.9701 6400 iterations
N:8 M:464 M+N:472 ~p:0.0169492 Avg dist between pedestrians:12.4239 Probability:0.01 TREE QP avg cost:46.3227 velocity(m/s):8.66037 time(ms):42.8575 6500 iterations
N:8 M:472 M+N:480 ~p:0.0166667 Avg dist between pedestrians:12.4248 Probability:0.01 TREE QP avg cost:45.9149 velocity(m/s):8.68927 time(ms):42.795 6600 iterations
N:8 M:481 M+N:489 ~p:0.0163599 Avg dist between pedestrians:12.4415 Probability:0.01 TREE QP avg cost:45.4577 velocity(m/s):8.73323 time(ms):42.668 6700 iterations
N:8 M:489 M+N:497 ~p:0.0160966 Avg dist between pedestrians:12.4636 Probability:0.01 TREE QP avg cost:45.4683 velocity(m/s):8.73946 time(ms):42.5822 6800 iterations
N:8 M:493 M+N:501 ~p:0.0159681 Avg dist between pedestrians:12.4905 Probability:0.01 TREE QP avg cost:45.9814 velocity(m/s):8.68953 time(ms):42.4285 6900 iterations
N:8 M:501 M+N:509 ~p:0.0157171 Avg dist between pedestrians:12.4409 Probability:0.01 TREE QP avg cost:45.9311 velocity(m/s):8.6837 time(ms):42.4513 7000 iterations
N:8 M:507 M+N:515 ~p:0.015534 Avg dist between pedestrians:12.462 Probability:0.01 TREE QP avg cost:45.9025 velocity(m/s):8.68036 time(ms):42.5252 7100 iterations
N:9 M:511 M+N:520 ~p:0.0173077 Avg dist between pedestrians:12.4831 Probability:0.01 TREE QP avg cost:46.6976 velocity(m/s):8.63227 time(ms):42.4997 7200 iterations
N:9 M:516 M+N:525 ~p:0.0171429 Avg dist between pedestrians:12.5262 Probability:0.01 TREE QP avg cost:46.5924 velocity(m/s):8.63101 time(ms):42.5093 7300 iterations
N:9 M:523 M+N:532 ~p:0.0169173 Avg dist between pedestrians:12.5192 Probability:0.01 TREE QP avg cost:46.4752 velocity(m/s):8.63018 time(ms):42.5174 7400 iterations
N:9 M:531 M+N:540 ~p:0.0166667 Avg dist between pedestrians:12.504 Probability:0.01 TREE QP avg cost:46.4105 velocity(m/s):8.64022 time(ms):42.3921 7500 iterations
N:9 M:538 M+N:547 ~p:0.0164534 Avg dist between pedestrians:12.5488 Probability:0.01 TREE QP avg cost:46.1334 velocity(m/s):8.6601 time(ms):42.505 7600 iterations
N:9 M:548 M+N:557 ~p:0.016158 Avg dist between pedestrians:12.4797 Probability:0.01 TREE QP avg cost:45.9933 velocity(m/s):8.66456 time(ms):42.4903 7700 iterations
N:9 M:559 M+N:568 ~p:0.0158451 Avg dist between pedestrians:12.4288 Probability:0.01 TREE QP avg cost:45.7852 velocity(m/s):8.69676 time(ms):42.4018 7800 iterations
N:9 M:565 M+N:574 ~p:0.0156794 Avg dist between pedestrians:12.4631 Probability:0.01 TREE QP avg cost:45.8862 velocity(m/s):8.68652 time(ms):42.2954 7900 iterations
N:9 M:572 M+N:581 ~p:0.0154905 Avg dist between pedestrians:12.4803 Probability:0.01 TREE QP avg cost:45.8938 velocity(m/s):8.67912 time(ms):42.2355 8000 iterations
N:9 M:578 M+N:587 ~p:0.0153322 Avg dist between pedestrians:12.5083 Probability:0.01 TREE QP avg cost:45.8985 velocity(m/s):8.67101 time(ms):42.1284 8100 iterations
N:9 M:585 M+N:594 ~p:0.0151515 Avg dist between pedestrians:12.4789 Probability:0.01 TREE QP avg cost:45.9239 velocity(m/s):8.66959 time(ms):42.1445 8200 iterations
N:9 M:591 M+N:600 ~p:0.015 Avg dist between pedestrians:12.5296 Probability:0.01 TREE QP avg cost:45.9237 velocity(m/s):8.66782 time(ms):41.9955 8300 iterations
N:9 M:599 M+N:608 ~p:0.0148026 Avg dist between pedestrians:12.5382 Probability:0.01 TREE QP avg cost:45.7988 velocity(m/s):8.68309 time(ms):41.66 8400 iterations
N:9 M:607 M+N:616 ~p:0.0146104 Avg dist between pedestrians:12.4997 Probability:0.01 TREE QP avg cost:45.8195 velocity(m/s):8.67131 time(ms):41.3993 8500 iterations
N:9 M:617 M+N:626 ~p:0.014377 Avg dist between pedestrians:12.4857 Probability:0.01 TREE QP avg cost:45.3522 velocity(m/s):8.71755 time(ms):41.0375 8600 iterations
N:9 M:628 M+N:637 ~p:0.0141287 Avg dist between pedestrians:12.4884 Probability:0.01 TREE QP avg cost:44.9648 velocity(m/s):8.7628 time(ms):40.8013 8700 iterations
N:9 M:634 M+N:643 ~p:0.0139969 Avg dist between pedestrians:12.5255 Probability:0.01 TREE QP avg cost:45.1531 velocity(m/s):8.74761 time(ms):40.5492 8800 iterations
N:9 M:642 M+N:651 ~p:0.0138249 Avg dist between pedestrians:12.5119 Probability:0.01 TREE QP avg cost:44.9957 velocity(m/s):8.75319 time(ms):40.3612 8900 iterations
N:9 M:650 M+N:659 ~p:0.0136571 Avg dist between pedestrians:12.5038 Probability:0.01 TREE QP avg cost:44.9036 velocity(m/s):8.75442 time(ms):40.1182 9000 iterations
N:10 M:657 M+N:667 ~p:0.0149925 Avg dist between pedestrians:12.5183 Probability:0.01 TREE QP avg cost:45.5054 velocity(m/s):8.73581 time(ms):39.9205 9100 iterations
N:10 M:663 M+N:673 ~p:0.0148588 Avg dist between pedestrians:12.4944 Probability:0.01 TREE QP avg cost:45.4414 velocity(m/s):8.73768 time(ms):39.7559 9200 iterations
N:10 M:672 M+N:682 ~p:0.0146628 Avg dist between pedestrians:12.4995 Probability:0.01 TREE QP avg cost:45.2618 velocity(m/s):8.7556 time(ms):39.6529 9300 iterations
N:11 M:679 M+N:690 ~p:0.015942 Avg dist between pedestrians:12.5157 Probability:0.01 TREE QP avg cost:45.3894 velocity(m/s):8.75294 time(ms):39.4163 9400 iterations
N:11 M:687 M+N:698 ~p:0.0157593 Avg dist between pedestrians:12.448 Probability:0.01 TREE QP avg cost:45.7012 velocity(m/s):8.73474 time(ms):39.2686 9500 iterations
N:11 M:694 M+N:705 ~p:0.0156028 Avg dist between pedestrians:12.4615 Probability:0.01 TREE QP avg cost:45.6641 velocity(m/s):8.73198 time(ms):39.1436 9600 iterations
N:11 M:705 M+N:716 ~p:0.0153631 Avg dist between pedestrians:12.4232 Probability:0.01 TREE QP avg cost:45.5093 velocity(m/s):8.74825 time(ms):39.1036 9700 iterations
N:11 M:716 M+N:727 ~p:0.0151307 Avg dist between pedestrians:12.3975 Probability:0.01 TREE QP avg cost:45.1989 velocity(m/s):8.77915 time(ms):38.9197 9800 iterations
N:11 M:724 M+N:735 ~p:0.014966 Avg dist between pedestrians:12.4247 Probability:0.01 TREE QP avg cost:45.1115 velocity(m/s):8.78938 time(ms):38.6697 9900 iterations
N:11 M:732 M+N:743 ~p:0.0148048 Avg dist between pedestrians:12.4248 Probability:0.01 TREE QP avg cost:44.9526 velocity(m/s):8.81207 time(ms):38.4784 10000 iterations
N:11 M:741 M+N:752 ~p:0.0146277 Avg dist between pedestrians:12.4429 Probability:0.01 TREE QP avg cost:44.7881 velocity(m/s):8.83634 time(ms):38.2254 10100 iterations
N:11 M:748 M+N:759 ~p:0.0144928 Avg dist between pedestrians:12.4497 Probability:0.01 TREE QP avg cost:44.8579 velocity(m/s):8.83013 time(ms):37.9937 10200 iterations
N:11 M:756 M+N:767 ~p:0.0143416 Avg dist between pedestrians:12.4545 Probability:0.01 TREE QP avg cost:44.7261 velocity(m/s):8.83469 time(ms):37.7988 10300 iterations
N:11 M:764 M+N:775 ~p:0.0141935 Avg dist between pedestrians:12.4619 Probability:0.01 TREE QP avg cost:44.5162 velocity(m/s):8.8484 time(ms):37.6119 10400 iterations
N:11 M:774 M+N:785 ~p:0.0140127 Avg dist between pedestrians:12.4296 Probability:0.01 TREE QP avg cost:44.4786 velocity(m/s):8.8538 time(ms):37.403 10500 iterations
N:11 M:782 M+N:793 ~p:0.0138714 Avg dist between pedestrians:12.4276 Probability:0.01 TREE QP avg cost:44.5009 velocity(m/s):8.84244 time(ms):37.2026 10600 iterations
N:11 M:787 M+N:798 ~p:0.0137845 Avg dist between pedestrians:12.4441 Probability:0.01 TREE QP avg cost:44.6683 velocity(m/s):8.82646 time(ms):36.9895 10700 iterations
N:11 M:796 M+N:807 ~p:0.0136307 Avg dist between pedestrians:12.4237 Probability:0.01 TREE QP avg cost:44.5887 velocity(m/s):8.83095 time(ms):36.7982 10800 iterations
N:12 M:800 M+N:812 ~p:0.0147783 Avg dist between pedestrians:12.4418 Probability:0.01 TREE QP avg cost:45.1405 velocity(m/s):8.79552 time(ms):36.6207 10900 iterations
N:12 M:809 M+N:821 ~p:0.0146163 Avg dist between pedestrians:12.4001 Probability:0.01 TREE QP avg cost:45.037 velocity(m/s):8.80239 time(ms):36.4482 11000 iterations
N:13 M:815 M+N:828 ~p:0.0157005 Avg dist between pedestrians:12.4047 Probability:0.01 TREE QP avg cost:45.0628 velocity(m/s):8.79571 time(ms):36.2717 11100 iterations
N:14 M:818 M+N:832 ~p:0.0168269 Avg dist between pedestrians:12.4168 Probability:0.01 TREE QP avg cost:45.6564 velocity(m/s):8.7562 time(ms):36.1539 11200 iterations
N:14 M:824 M+N:838 ~p:0.0167064 Avg dist between pedestrians:12.3946 Probability:0.01 TREE QP avg cost:46.1955 velocity(m/s):8.72888 time(ms):36.0186 11300 iterations
N:14 M:833 M+N:847 ~p:0.0165289 Avg dist between pedestrians:12.3786 Probability:0.01 TREE QP avg cost:46.0257 velocity(m/s):8.7362 time(ms):35.9171 11400 iterations
N:14 M:841 M+N:855 ~p:0.0163743 Avg dist between pedestrians:12.372 Probability:0.01 TREE QP avg cost:45.938 velocity(m/s):8.73355 time(ms):35.8781 11500 iterations
N:14 M:848 M+N:862 ~p:0.0162413 Avg dist between pedestrians:12.3917 Probability:0.01 TREE QP avg cost:45.7443 velocity(m/s):8.75232 time(ms):35.8177 11600 iterations
N:14 M:855 M+N:869 ~p:0.0161105 Avg dist between pedestrians:12.4298 Probability:0.01 TREE QP avg cost:45.5153 velocity(m/s):8.76943 time(ms):35.7197 11700 iterations
N:14 M:866 M+N:880 ~p:0.0159091 Avg dist between pedestrians:12.4056 Probability:0.01 TREE QP avg cost:45.3068 velocity(m/s):8.79077 time(ms):35.6154 11800 iterations
N:14 M:871 M+N:885 ~p:0.0158192 Avg dist between pedestrians:12.4413 Probability:0.01 TREE QP avg cost:45.3789 velocity(m/s):8.77692 time(ms):35.4588 11900 iterations
N:14 M:881 M+N:895 ~p:0.0156425 Avg dist between pedestrians:12.4024 Probability:0.01 TREE QP avg cost:45.3194 velocity(m/s):8.7822 time(ms):35.3105 12000 iterations
N:14 M:886 M+N:900 ~p:0.0155556 Avg dist between pedestrians:12.4427 Probability:0.01 TREE QP avg cost:45.3685 velocity(m/s):8.77196 time(ms):35.1675 12100 iterations
N:14 M:896 M+N:910 ~p:0.0153846 Avg dist between pedestrians:12.4006 Probability:0.01 TREE QP avg cost:45.2922 velocity(m/s):8.78088 time(ms):35.0564 12200 iterations
N:14 M:905 M+N:919 ~p:0.0152339 Avg dist between pedestrians:12.3953 Probability:0.01 TREE QP avg cost:45.1873 velocity(m/s):8.78478 time(ms):34.9163 12300 iterations
N:14 M:913 M+N:927 ~p:0.0151025 Avg dist between pedestrians:12.4013 Probability:0.01 TREE QP avg cost:45.0135 velocity(m/s):8.79805 time(ms):34.7957 12400 iterations
N:14 M:922 M+N:936 ~p:0.0149573 Avg dist between pedestrians:12.4071 Probability:0.01 TREE QP avg cost:44.8016 velocity(m/s):8.81775 time(ms):34.6859 12500 iterations
N:14 M:933 M+N:947 ~p:0.0147835 Avg dist between pedestrians:12.3933 Probability:0.01 TREE QP avg cost:44.6035 velocity(m/s):8.84058 time(ms):34.5577 12600 iterations
N:14 M:940 M+N:954 ~p:0.0146751 Avg dist between pedestrians:12.4174 Probability:0.01 TREE QP avg cost:44.5655 velocity(m/s):8.83993 time(ms):34.4106 12700 iterations
N:14 M:948 M+N:962 ~p:0.014553 Avg dist between pedestrians:12.3991 Probability:0.01 TREE QP avg cost:44.5977 velocity(m/s):8.83152 time(ms):34.2828 12800 iterations
N:14 M:955 M+N:969 ~p:0.0144479 Avg dist between pedestrians:12.3908 Probability:0.01 TREE QP avg cost:44.698 velocity(m/s):8.81717 time(ms):34.1408 12900 iterations
N:14 M:963 M+N:977 ~p:0.0143296 Avg dist between pedestrians:12.3879 Probability:0.01 TREE QP avg cost:44.5627 velocity(m/s):8.82984 time(ms):33.9898 13000 iterations
N:14 M:973 M+N:987 ~p:0.0141844 Avg dist between pedestrians:12.3798 Probability:0.01 TREE QP avg cost:44.4796 velocity(m/s):8.83694 time(ms):33.8868 13100 iterations
N:14 M:980 M+N:994 ~p:0.0140845 Avg dist between pedestrians:12.3899 Probability:0.01 TREE QP avg cost:44.536 velocity(m/s):8.83076 time(ms):33.7587 13200 iterations
N:14 M:988 M+N:1002 ~p:0.0139721 Avg dist between pedestrians:12.3768 Probability:0.01 TREE QP avg cost:44.4453 velocity(m/s):8.83915 time(ms):33.6582 13300 iterations
N:14 M:999 M+N:1013 ~p:0.0138203 Avg dist between pedestrians:12.3617 Probability:0.01 TREE QP avg cost:44.2976 velocity(m/s):8.85691 time(ms):33.6863 13400 iterations
N:14 M:1007 M+N:1021 ~p:0.013712 Avg dist between pedestrians:12.3669 Probability:0.01 TREE QP avg cost:44.2309 velocity(m/s):8.85857 time(ms):33.5751 13500 iterations
N:14 M:1014 M+N:1028 ~p:0.0136187 Avg dist between pedestrians:12.3669 Probability:0.01 TREE QP avg cost:44.191 velocity(m/s):8.85675 time(ms):33.4742 13600 iterations
N:15 M:1020 M+N:1035 ~p:0.0144928 Avg dist between pedestrians:12.3875 Probability:0.01 TREE QP avg cost:44.6535 velocity(m/s):8.84436 time(ms):33.3828 13700 iterations
N:15 M:1025 M+N:1040 ~p:0.0144231 Avg dist between pedestrians:12.3799 Probability:0.01 TREE QP avg cost:44.7662 velocity(m/s):8.83414 time(ms):33.2765 13800 iterations
N:15 M:1034 M+N:1049 ~p:0.0142993 Avg dist between pedestrians:12.3693 Probability:0.01 TREE QP avg cost:44.6736 velocity(m/s):8.83982 time(ms):33.1813 13900 iterations
N:15 M:1042 M+N:1057 ~p:0.0141911 Avg dist between pedestrians:12.3737 Probability:0.01 TREE QP avg cost:44.6099 velocity(m/s):8.83931 time(ms):33.0607 14000 iterations
N:15 M:1050 M+N:1065 ~p:0.0140845 Avg dist between pedestrians:12.3718 Probability:0.01 TREE QP avg cost:44.5724 velocity(m/s):8.84107 time(ms):32.9536 14100 iterations
N:15 M:1058 M+N:1073 ~p:0.0139795 Avg dist between pedestrians:12.3707 Probability:0.01 TREE QP avg cost:44.4442 velocity(m/s):8.85209 time(ms):32.8482 14200 iterations
N:15 M:1068 M+N:1083 ~p:0.0138504 Avg dist between pedestrians:12.376 Probability:0.01 TREE QP avg cost:44.2409 velocity(m/s):8.87179 time(ms):32.7179 14300 iterations
N:15 M:1075 M+N:1090 ~p:0.0137615 Avg dist between pedestrians:12.3801 Probability:0.01 TREE QP avg cost:44.2052 velocity(m/s):8.87038 time(ms):32.5917 14400 iterations
N:15 M:1084 M+N:1099 ~p:0.0136488 Avg dist between pedestrians:12.3832 Probability:0.01 TREE QP avg cost:44.1008 velocity(m/s):8.87903 time(ms):32.5172 14500 iterations
N:15 M:1093 M+N:1108 ~p:0.0135379 Avg dist between pedestrians:12.3831 Probability:0.01 TREE QP avg cost:43.9081 velocity(m/s):8.89297 time(ms):32.4168 14600 iterations
N:15 M:1101 M+N:1116 ~p:0.0134409 Avg dist between pedestrians:12.3969 Probability:0.01 TREE QP avg cost:43.7729 velocity(m/s):8.9037 time(ms):32.337 14700 iterations
N:15 M:1109 M+N:1124 ~p:0.0133452 Avg dist between pedestrians:12.3965 Probability:0.01 TREE QP avg cost:43.7324 velocity(m/s):8.9052 time(ms):32.2206 14800 iterations
N:15 M:1116 M+N:1131 ~p:0.0132626 Avg dist between pedestrians:12.4023 Probability:0.01 TREE QP avg cost:43.6629 velocity(m/s):8.90957 time(ms):32.1371 14900 iterations
N:15 M:1123 M+N:1138 ~p:0.013181 Avg dist between pedestrians:12.4157 Probability:0.01 TREE QP avg cost:43.7544 velocity(m/s):8.90037 time(ms):32.021 15000 iterations
N:15 M:1130 M+N:1145 ~p:0.0131004 Avg dist between pedestrians:12.4138 Probability:0.01 TREE QP avg cost:43.8379 velocity(m/s):8.89116 time(ms):32.0701 15100 iterations
N:15 M:1138 M+N:1153 ~p:0.0130095 Avg dist between pedestrians:12.3993 Probability:0.01 TREE QP avg cost:43.8034 velocity(m/s):8.89249 time(ms):32.1477 15200 iterations
N:15 M:1147 M+N:1162 ~p:0.0129088 Avg dist between pedestrians:12.391 Probability:0.01 TREE QP avg cost:43.7769 velocity(m/s):8.89335 time(ms):32.0652 15300 iterations
N:16 M:1152 M+N:1168 ~p:0.0136986 Avg dist between pedestrians:12.4035 Probability:0.01 TREE QP avg cost:44.0175 velocity(m/s):8.88235 time(ms):32.0409 15400 iterations
N:16 M:1156 M+N:1172 ~p:0.0136519 Avg dist between pedestrians:12.4103 Probability:0.01 TREE QP avg cost:44.4582 velocity(m/s):8.85199 time(ms):31.9851 15500 iterations
N:16 M:1165 M+N:1181 ~p:0.0135478 Avg dist between pedestrians:12.3725 Probability:0.01 TREE QP avg cost:44.4531 velocity(m/s):8.85062 time(ms):31.9224 15600 iterations
N:16 M:1172 M+N:1188 ~p:0.013468 Avg dist between pedestrians:12.3832 Probability:0.01 TREE QP avg cost:44.3992 velocity(m/s):8.85216 time(ms):31.8549 15700 iterations
N:16 M:1179 M+N:1195 ~p:0.0133891 Avg dist between pedestrians:12.3961 Probability:0.01 TREE QP avg cost:44.368 velocity(m/s):8.84992 time(ms):31.8646 15800 iterations
N:17 M:1186 M+N:1203 ~p:0.0141313 Avg dist between pedestrians:12.382 Probability:0.01 TREE QP avg cost:44.7602 velocity(m/s):8.82687 time(ms):31.9007 15900 iterations
N:17 M:1191 M+N:1208 ~p:0.0140728 Avg dist between pedestrians:12.385 Probability:0.01 TREE QP avg cost:44.8105 velocity(m/s):8.82076 time(ms):31.8664 16000 iterations
N:17 M:1198 M+N:1215 ~p:0.0139918 Avg dist between pedestrians:12.3758 Probability:0.01 TREE QP avg cost:44.8485 velocity(m/s):8.81267 time(ms):31.7973 16100 iterations
N:17 M:1206 M+N:1223 ~p:0.0139002 Avg dist between pedestrians:12.3708 Probability:0.01 TREE QP avg cost:44.7683 velocity(m/s):8.81826 time(ms):31.7546 16200 iterations
N:17 M:1215 M+N:1232 ~p:0.0137987 Avg dist between pedestrians:12.377 Probability:0.01 TREE QP avg cost:44.618 velocity(m/s):8.83303 time(ms):31.7001 16300 iterations
N:18 M:1223 M+N:1241 ~p:0.0145044 Avg dist between pedestrians:12.3817 Probability:0.01 TREE QP avg cost:44.9495 velocity(m/s):8.82763 time(ms):31.6784 16400 iterations
N:18 M:1230 M+N:1248 ~p:0.0144231 Avg dist between pedestrians:12.3684 Probability:0.01 TREE QP avg cost:44.9476 velocity(m/s):8.82744 time(ms):31.5945 16500 iterations
N:18 M:1237 M+N:1255 ~p:0.0143426 Avg dist between pedestrians:12.3792 Probability:0.01 TREE QP avg cost:44.8736 velocity(m/s):8.83157 time(ms):31.5393 16600 iterations
N:18 M:1247 M+N:1265 ~p:0.0142292 Avg dist between pedestrians:12.3628 Probability:0.01 TREE QP avg cost:44.8122 velocity(m/s):8.83661 time(ms):31.4412 16700 iterations
N:18 M:1254 M+N:1272 ~p:0.0141509 Avg dist between pedestrians:12.3762 Probability:0.01 TREE QP avg cost:44.7078 velocity(m/s):8.8428 time(ms):31.3643 16800 iterations
N:18 M:1262 M+N:1280 ~p:0.0140625 Avg dist between pedestrians:12.3781 Probability:0.01 TREE QP avg cost:44.7236 velocity(m/s):8.84251 time(ms):31.2942 16900 iterations
N:18 M:1269 M+N:1287 ~p:0.013986 Avg dist between pedestrians:12.3877 Probability:0.01 TREE QP avg cost:44.7676 velocity(m/s):8.83711 time(ms):31.1836 17000 iterations
N:18 M:1276 M+N:1294 ~p:0.0139104 Avg dist between pedestrians:12.3802 Probability:0.01 TREE QP avg cost:44.8074 velocity(m/s):8.83318 time(ms):31.0833 17100 iterations
N:18 M:1283 M+N:1301 ~p:0.0138355 Avg dist between pedestrians:12.3794 Probability:0.01 TREE QP avg cost:44.8099 velocity(m/s):8.8301 time(ms):30.9909 17200 iterations
N:18 M:1293 M+N:1311 ~p:0.01373 Avg dist between pedestrians:12.3708 Probability:0.01 TREE QP avg cost:44.6421 velocity(m/s):8.84336 time(ms):30.9186 17300 iterations
N:18 M:1300 M+N:1318 ~p:0.0136571 Avg dist between pedestrians:12.3778 Probability:0.01 TREE QP avg cost:44.6414 velocity(m/s):8.84166 time(ms):30.827 17400 iterations
N:18 M:1304 M+N:1322 ~p:0.0136157 Avg dist between pedestrians:12.4163 Probability:0.01 TREE QP avg cost:44.6985 velocity(m/s):8.83369 time(ms):30.7351 17500 iterations
N:18 M:1312 M+N:1330 ~p:0.0135338 Avg dist between pedestrians:12.4131 Probability:0.01 TREE QP avg cost:44.6421 velocity(m/s):8.83939 time(ms):30.6508 17600 iterations
N:18 M:1320 M+N:1338 ~p:0.0134529 Avg dist between pedestrians:12.411 Probability:0.01 TREE QP avg cost:44.5742 velocity(m/s):8.84721 time(ms):30.5785 17700 iterations
N:18 M:1327 M+N:1345 ~p:0.0133829 Avg dist between pedestrians:12.4269 Probability:0.01 TREE QP avg cost:44.5703 velocity(m/s):8.84555 time(ms):30.4936 17800 iterations
N:18 M:1335 M+N:1353 ~p:0.0133038 Avg dist between pedestrians:12.4205 Probability:0.01 TREE QP avg cost:44.5424 velocity(m/s):8.84447 time(ms):30.4313 17900 iterations


==> plots/gen/data-0.050000-tree-1-1-1602933230.txt <==
N:0 M:1 M+N:1 ~p:0 Avg dist between pedestrians:30.5476 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:3 M+N:3 ~p:0 Avg dist between pedestrians:41.3231 Probability:0.05 TREE QP avg cost:49.5697 velocity(m/s):9.45636 time(ms):5.49618 200 iterations
N:0 M:6 M+N:6 ~p:0 Avg dist between pedestrians:39.368 Probability:0.05 TREE QP avg cost:44.2867 velocity(m/s):9.9158 time(ms):5.21634 300 iterations
N:0 M:9 M+N:9 ~p:0 Avg dist between pedestrians:37.5559 Probability:0.05 TREE QP avg cost:37.4787 velocity(m/s):10.7314 time(ms):4.57342 400 iterations
N:0 M:11 M+N:11 ~p:0 Avg dist between pedestrians:42.4212 Probability:0.05 TREE QP avg cost:38.2881 velocity(m/s):10.7549 time(ms):4.72509 500 iterations
N:0 M:13 M+N:13 ~p:0 Avg dist between pedestrians:42.7768 Probability:0.05 TREE QP avg cost:43.5986 velocity(m/s):10.0804 time(ms):5.14109 600 iterations
N:0 M:14 M+N:14 ~p:0 Avg dist between pedestrians:45.6333 Probability:0.05 TREE QP avg cost:48.3993 velocity(m/s):9.50322 time(ms):5.53419 700 iterations
N:0 M:16 M+N:16 ~p:0 Avg dist between pedestrians:46.1666 Probability:0.05 TREE QP avg cost:44.4086 velocity(m/s):9.75207 time(ms):5.26489 800 iterations
N:0 M:17 M+N:17 ~p:0 Avg dist between pedestrians:48.7319 Probability:0.05 TREE QP avg cost:48.3418 velocity(m/s):9.35762 time(ms):5.57647 900 iterations
N:0 M:19 M+N:19 ~p:0 Avg dist between pedestrians:49.1288 Probability:0.05 TREE QP avg cost:47.3154 velocity(m/s):9.43297 time(ms):5.40131 1000 iterations
N:0 M:21 M+N:21 ~p:0 Avg dist between pedestrians:47.9884 Probability:0.05 TREE QP avg cost:49.92 velocity(m/s):9.23632 time(ms):5.51137 1100 iterations
N:0 M:23 M+N:23 ~p:0 Avg dist between pedestrians:47.5217 Probability:0.05 TREE QP avg cost:49.9873 velocity(m/s):9.15174 time(ms):5.42958 1200 iterations
N:0 M:26 M+N:26 ~p:0 Avg dist between pedestrians:46.7431 Probability:0.05 TREE QP avg cost:48.5674 velocity(m/s):9.34956 time(ms):5.33428 1300 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:45.7958 Probability:0.05 TREE QP avg cost:48.8378 velocity(m/s):9.43723 time(ms):5.32464 1400 iterations
N:1 M:29 M+N:30 ~p:0.0333333 Avg dist between pedestrians:47.0834 Probability:0.05 TREE QP avg cost:52.4982 velocity(m/s):9.10978 time(ms):5.53103 1500 iterations
N:1 M:31 M+N:32 ~p:0.03125 Avg dist between pedestrians:46.4694 Probability:0.05 TREE QP avg cost:52.8906 velocity(m/s):9.07437 time(ms):5.58008 1600 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:46.9531 Probability:0.05 TREE QP avg cost:50.0249 velocity(m/s):9.31159 time(ms):5.40247 1700 iterations
N:1 M:34 M+N:35 ~p:0.0285714 Avg dist between pedestrians:48.4204 Probability:0.05 TREE QP avg cost:49.741 velocity(m/s):9.29109 time(ms):5.38724 1800 iterations
N:1 M:36 M+N:37 ~p:0.027027 Avg dist between pedestrians:48.5629 Probability:0.05 TREE QP avg cost:49.7396 velocity(m/s):9.27466 time(ms):5.40191 1900 iterations
N:1 M:38 M+N:39 ~p:0.025641 Avg dist between pedestrians:49.2496 Probability:0.05 TREE QP avg cost:49.5108 velocity(m/s):9.31326 time(ms):5.39768 2000 iterations
N:1 M:40 M+N:41 ~p:0.0243902 Avg dist between pedestrians:48.6884 Probability:0.05 TREE QP avg cost:50.2369 velocity(m/s):9.20422 time(ms):5.47188 2100 iterations
N:1 M:41 M+N:42 ~p:0.0238095 Avg dist between pedestrians:49.3759 Probability:0.05 TREE QP avg cost:51.3304 velocity(m/s):9.07274 time(ms):5.56618 2200 iterations
N:1 M:43 M+N:44 ~p:0.0227273 Avg dist between pedestrians:48.8167 Probability:0.05 TREE QP avg cost:51.7479 velocity(m/s):9.00131 time(ms):5.61578 2300 iterations
N:1 M:45 M+N:46 ~p:0.0217391 Avg dist between pedestrians:48.629 Probability:0.05 TREE QP avg cost:52.0662 velocity(m/s):9.00546 time(ms):5.62751 2400 iterations
N:1 M:48 M+N:49 ~p:0.0204082 Avg dist between pedestrians:48.1617 Probability:0.05 TREE QP avg cost:50.0092 velocity(m/s):9.17822 time(ms):5.47592 2500 iterations
N:1 M:49 M+N:50 ~p:0.02 Avg dist between pedestrians:49.979 Probability:0.05 TREE QP avg cost:49.5974 velocity(m/s):9.21231 time(ms):5.47052 2600 iterations
N:1 M:51 M+N:52 ~p:0.0192308 Avg dist between pedestrians:49.4472 Probability:0.05 TREE QP avg cost:50.4606 velocity(m/s):9.1474 time(ms):5.54539 2700 iterations
N:1 M:53 M+N:54 ~p:0.0185185 Avg dist between pedestrians:49.5414 Probability:0.05 TREE QP avg cost:50.1147 velocity(m/s):9.16906 time(ms):5.52444 2800 iterations
N:1 M:55 M+N:56 ~p:0.0178571 Avg dist between pedestrians:49.5129 Probability:0.05 TREE QP avg cost:49.581 velocity(m/s):9.19838 time(ms):5.50068 2900 iterations
N:1 M:57 M+N:58 ~p:0.0172414 Avg dist between pedestrians:49.2893 Probability:0.05 TREE QP avg cost:50.565 velocity(m/s):9.09718 time(ms):5.57894 3000 iterations
N:1 M:58 M+N:59 ~p:0.0169492 Avg dist between pedestrians:49.7193 Probability:0.05 TREE QP avg cost:51.3323 velocity(m/s):9.02264 time(ms):5.6431 3100 iterations
N:1 M:60 M+N:61 ~p:0.0163934 Avg dist between pedestrians:49.2889 Probability:0.05 TREE QP avg cost:51.7652 velocity(m/s):8.96032 time(ms):5.68121 3200 iterations
N:1 M:61 M+N:62 ~p:0.016129 Avg dist between pedestrians:49.7765 Probability:0.05 TREE QP avg cost:52.3916 velocity(m/s):8.88319 time(ms):5.72135 3300 iterations
N:1 M:63 M+N:64 ~p:0.015625 Avg dist between pedestrians:49.2862 Probability:0.05 TREE QP avg cost:52.2595 velocity(m/s):8.8769 time(ms):5.70847 3400 iterations
N:1 M:65 M+N:66 ~p:0.0151515 Avg dist between pedestrians:49.5037 Probability:0.05 TREE QP avg cost:52.8237 velocity(m/s):8.85785 time(ms):5.75752 3500 iterations
N:1 M:67 M+N:68 ~p:0.0147059 Avg dist between pedestrians:49.0776 Probability:0.05 TREE QP avg cost:53.0615 velocity(m/s):8.81657 time(ms):5.76987 3600 iterations
N:1 M:68 M+N:69 ~p:0.0144928 Avg dist between pedestrians:49.5976 Probability:0.05 TREE QP avg cost:53.6586 velocity(m/s):8.75563 time(ms):5.81826 3700 iterations
N:1 M:70 M+N:71 ~p:0.0140845 Avg dist between pedestrians:49.5437 Probability:0.05 TREE QP avg cost:53.5336 velocity(m/s):8.76789 time(ms):5.80822 3800 iterations
N:1 M:72 M+N:73 ~p:0.0136986 Avg dist between pedestrians:49.2431 Probability:0.05 TREE QP avg cost:53.2775 velocity(m/s):8.78492 time(ms):5.79257 3900 iterations
N:1 M:75 M+N:76 ~p:0.0131579 Avg dist between pedestrians:48.8759 Probability:0.05 TREE QP avg cost:53.204 velocity(m/s):8.82248 time(ms):5.77504 4000 iterations
N:1 M:77 M+N:78 ~p:0.0128205 Avg dist between pedestrians:48.7484 Probability:0.05 TREE QP avg cost:53.5602 velocity(m/s):8.78941 time(ms):5.76815 4100 iterations
N:1 M:78 M+N:79 ~p:0.0126582 Avg dist between pedestrians:49.1242 Probability:0.05 TREE QP avg cost:53.7413 velocity(m/s):8.75422 time(ms):5.76762 4200 iterations
N:2 M:79 M+N:81 ~p:0.0246914 Avg dist between pedestrians:49.0186 Probability:0.05 TREE QP avg cost:53.5841 velocity(m/s):8.78337 time(ms):5.7362 4300 iterations
N:2 M:80 M+N:82 ~p:0.0243902 Avg dist between pedestrians:49.3414 Probability:0.05 TREE QP avg cost:55.1955 velocity(m/s):8.66143 time(ms):5.80808 4400 iterations
N:2 M:82 M+N:84 ~p:0.0238095 Avg dist between pedestrians:48.9704 Probability:0.05 TREE QP avg cost:55.4738 velocity(m/s):8.62407 time(ms):5.83562 4500 iterations
N:2 M:84 M+N:86 ~p:0.0232558 Avg dist between pedestrians:48.6914 Probability:0.05 TREE QP avg cost:55.8442 velocity(m/s):8.5888 time(ms):5.86283 4600 iterations
N:2 M:85 M+N:87 ~p:0.0229885 Avg dist between pedestrians:49.1221 Probability:0.05 TREE QP avg cost:55.9209 velocity(m/s):8.56627 time(ms):5.87819 4700 iterations
N:2 M:86 M+N:88 ~p:0.0227273 Avg dist between pedestrians:49.5233 Probability:0.05 TREE QP avg cost:56.0898 velocity(m/s):8.53727 time(ms):5.89977 4800 iterations
N:2 M:88 M+N:90 ~p:0.0222222 Avg dist between pedestrians:49.5081 Probability:0.05 TREE QP avg cost:55.5125 velocity(m/s):8.58089 time(ms):5.86144 4900 iterations
N:2 M:89 M+N:91 ~p:0.021978 Avg dist between pedestrians:49.9296 Probability:0.05 TREE QP avg cost:55.8645 velocity(m/s):8.54145 time(ms):5.88982 5000 iterations
N:2 M:91 M+N:93 ~p:0.0215054 Avg dist between pedestrians:49.6045 Probability:0.05 TREE QP avg cost:55.9415 velocity(m/s):8.51536 time(ms):5.90039 5100 iterations
N:3 M:92 M+N:95 ~p:0.0315789 Avg dist between pedestrians:49.404 Probability:0.05 TREE QP avg cost:57.2286 velocity(m/s):8.44224 time(ms):5.95774 5200 iterations
N:3 M:93 M+N:96 ~p:0.03125 Avg dist between pedestrians:49.3103 Probability:0.05 TREE QP avg cost:57.7519 velocity(m/s):8.39866 time(ms):5.98811 5300 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:49.1684 Probability:0.05 TREE QP avg cost:57.7576 velocity(m/s):8.38389 time(ms):5.99228 5400 iterations
N:3 M:96 M+N:99 ~p:0.030303 Avg dist between pedestrians:49.4726 Probability:0.05 TREE QP avg cost:57.8985 velocity(m/s):8.36609 time(ms):6.01208 5500 iterations
N:3 M:98 M+N:101 ~p:0.029703 Avg dist between pedestrians:49.3111 Probability:0.05 TREE QP avg cost:57.8651 velocity(m/s):8.36961 time(ms):6.01375 5600 iterations
N:3 M:100 M+N:103 ~p:0.0291262 Avg dist between pedestrians:49.4046 Probability:0.05 TREE QP avg cost:57.7995 velocity(m/s):8.38315 time(ms):6.01166 5700 iterations
N:3 M:101 M+N:104 ~p:0.0288462 Avg dist between pedestrians:49.7353 Probability:0.05 TREE QP avg cost:58.0339 velocity(m/s):8.35309 time(ms):6.03582 5800 iterations
N:4 M:102 M+N:106 ~p:0.0377358 Avg dist between pedestrians:49.493 Probability:0.05 TREE QP avg cost:58.7635 velocity(m/s):8.31097 time(ms):6.05477 5900 iterations
N:4 M:103 M+N:107 ~p:0.0373832 Avg dist between pedestrians:49.5557 Probability:0.05 TREE QP avg cost:59.0595 velocity(m/s):8.27224 time(ms):6.07185 6000 iterations
N:4 M:105 M+N:109 ~p:0.0366972 Avg dist between pedestrians:49.3685 Probability:0.05 TREE QP avg cost:59.1192 velocity(m/s):8.25358 time(ms):6.08408 6100 iterations
N:4 M:106 M+N:110 ~p:0.0363636 Avg dist between pedestrians:49.5906 Probability:0.05 TREE QP avg cost:58.9701 velocity(m/s):8.25157 time(ms):6.07984 6200 iterations
N:4 M:108 M+N:112 ~p:0.0357143 Avg dist between pedestrians:49.6256 Probability:0.05 TREE QP avg cost:59.1537 velocity(m/s):8.24817 time(ms):6.09583 6300 iterations
N:4 M:110 M+N:114 ~p:0.0350877 Avg dist between pedestrians:49.3563 Probability:0.05 TREE QP avg cost:58.9935 velocity(m/s):8.25393 time(ms):6.08299 6400 iterations
N:4 M:112 M+N:116 ~p:0.0344828 Avg dist between pedestrians:49.6405 Probability:0.05 TREE QP avg cost:58.7053 velocity(m/s):8.28389 time(ms):6.06168 6500 iterations
N:4 M:114 M+N:118 ~p:0.0338983 Avg dist between pedestrians:49.4243 Probability:0.05 TREE QP avg cost:58.6608 velocity(m/s):8.27209 time(ms):6.06678 6600 iterations
N:4 M:116 M+N:120 ~p:0.0333333 Avg dist between pedestrians:49.2307 Probability:0.05 TREE QP avg cost:58.4883 velocity(m/s):8.27807 time(ms):6.05366 6700 iterations
N:4 M:118 M+N:122 ~p:0.0327869 Avg dist between pedestrians:49.4243 Probability:0.05 TREE QP avg cost:58.3193 velocity(m/s):8.29804 time(ms):6.04305 6800 iterations
N:4 M:119 M+N:123 ~p:0.0325203 Avg dist between pedestrians:49.6391 Probability:0.05 TREE QP avg cost:58.414 velocity(m/s):8.28236 time(ms):6.05047 6900 iterations
N:4 M:121 M+N:125 ~p:0.032 Avg dist between pedestrians:49.5062 Probability:0.05 TREE QP avg cost:58.5851 velocity(m/s):8.26502 time(ms):6.0651 7000 iterations
N:4 M:123 M+N:127 ~p:0.0314961 Avg dist between pedestrians:49.5531 Probability:0.05 TREE QP avg cost:58.0857 velocity(m/s):8.32024 time(ms):6.02206 7100 iterations
N:5 M:124 M+N:129 ~p:0.0387597 Avg dist between pedestrians:49.6314 Probability:0.05 TREE QP avg cost:57.9662 velocity(m/s):8.32663 time(ms):6.00821 7200 iterations
N:5 M:125 M+N:130 ~p:0.0384615 Avg dist between pedestrians:49.7197 Probability:0.05 TREE QP avg cost:58.9296 velocity(m/s):8.26319 time(ms):5.99211 7300 iterations
N:5 M:127 M+N:132 ~p:0.0378788 Avg dist between pedestrians:49.4706 Probability:0.05 TREE QP avg cost:58.7721 velocity(m/s):8.27378 time(ms):5.94747 7400 iterations
N:5 M:129 M+N:134 ~p:0.0373134 Avg dist between pedestrians:49.5009 Probability:0.05 TREE QP avg cost:58.5968 velocity(m/s):8.29204 time(ms):5.90503 7500 iterations
N:5 M:131 M+N:136 ~p:0.0367647 Avg dist between pedestrians:49.5734 Probability:0.05 TREE QP avg cost:58.7747 velocity(m/s):8.28984 time(ms):5.87675 7600 iterations
N:5 M:134 M+N:139 ~p:0.0359712 Avg dist between pedestrians:49.0729 Probability:0.05 TREE QP avg cost:58.607 velocity(m/s):8.30489 time(ms):5.83537 7700 iterations
N:6 M:135 M+N:141 ~p:0.0425532 Avg dist between pedestrians:49.1438 Probability:0.05 TREE QP avg cost:59.1843 velocity(m/s):8.27467 time(ms):5.81005 7800 iterations
N:6 M:136 M+N:142 ~p:0.0422535 Avg dist between pedestrians:49.0831 Probability:0.05 TREE QP avg cost:59.398 velocity(m/s):8.25228 time(ms):5.77829 7900 iterations
N:6 M:138 M+N:144 ~p:0.0416667 Avg dist between pedestrians:49.0386 Probability:0.05 TREE QP avg cost:59.4037 velocity(m/s):8.24401 time(ms):5.74496 8000 iterations
N:6 M:139 M+N:145 ~p:0.0413793 Avg dist between pedestrians:49.273 Probability:0.05 TREE QP avg cost:59.5666 velocity(m/s):8.22366 time(ms):5.7177 8100 iterations
N:6 M:141 M+N:147 ~p:0.0408163 Avg dist between pedestrians:49.154 Probability:0.05 TREE QP avg cost:59.5165 velocity(m/s):8.21773 time(ms):5.68688 8200 iterations
N:6 M:142 M+N:148 ~p:0.0405405 Avg dist between pedestrians:49.3034 Probability:0.05 TREE QP avg cost:59.4613 velocity(m/s):8.21098 time(ms):5.65666 8300 iterations
N:6 M:143 M+N:149 ~p:0.0402685 Avg dist between pedestrians:49.5369 Probability:0.05 TREE QP avg cost:59.5442 velocity(m/s):8.19496 time(ms):5.62883 8400 iterations
N:6 M:145 M+N:151 ~p:0.0397351 Avg dist between pedestrians:49.3646 Probability:0.05 TREE QP avg cost:59.7155 velocity(m/s):8.18232 time(ms):5.60722 8500 iterations
N:6 M:147 M+N:153 ~p:0.0392157 Avg dist between pedestrians:49.2364 Probability:0.05 TREE QP avg cost:59.7309 velocity(m/s):8.17945 time(ms):5.57918 8600 iterations
N:6 M:148 M+N:154 ~p:0.038961 Avg dist between pedestrians:49.6816 Probability:0.05 TREE QP avg cost:59.5704 velocity(m/s):8.19218 time(ms):5.54804 8700 iterations
N:6 M:150 M+N:156 ~p:0.0384615 Avg dist between pedestrians:49.5294 Probability:0.05 TREE QP avg cost:59.5584 velocity(m/s):8.1883 time(ms):5.52166 8800 iterations
N:6 M:151 M+N:157 ~p:0.0382166 Avg dist between pedestrians:49.7264 Probability:0.05 TREE QP avg cost:59.7256 velocity(m/s):8.16938 time(ms):5.50233 8900 iterations
N:6 M:153 M+N:159 ~p:0.0377358 Avg dist between pedestrians:49.5621 Probability:0.05 TREE QP avg cost:59.7855 velocity(m/s):8.1574 time(ms):5.47869 9000 iterations
N:6 M:154 M+N:160 ~p:0.0375 Avg dist between pedestrians:49.7664 Probability:0.05 TREE QP avg cost:59.8798 velocity(m/s):8.14179 time(ms):5.45998 9100 iterations
N:6 M:157 M+N:163 ~p:0.0368098 Avg dist between pedestrians:49.4096 Probability:0.05 TREE QP avg cost:59.7737 velocity(m/s):8.15123 time(ms):5.42966 9200 iterations
N:6 M:159 M+N:165 ~p:0.0363636 Avg dist between pedestrians:49.3648 Probability:0.05 TREE QP avg cost:59.8393 velocity(m/s):8.15705 time(ms):5.40995 9300 iterations
N:6 M:161 M+N:167 ~p:0.0359281 Avg dist between pedestrians:49.2974 Probability:0.05 TREE QP avg cost:59.7722 velocity(m/s):8.15382 time(ms):5.38585 9400 iterations
N:6 M:162 M+N:168 ~p:0.0357143 Avg dist between pedestrians:49.4307 Probability:0.05 TREE QP avg cost:59.7649 velocity(m/s):8.14543 time(ms):5.364 9500 iterations
N:6 M:164 M+N:170 ~p:0.0352941 Avg dist between pedestrians:49.3683 Probability:0.05 TREE QP avg cost:59.5319 velocity(m/s):8.16302 time(ms):5.33161 9600 iterations
N:6 M:166 M+N:172 ~p:0.0348837 Avg dist between pedestrians:49.513 Probability:0.05 TREE QP avg cost:59.4193 velocity(m/s):8.17252 time(ms):5.30676 9700 iterations
N:6 M:167 M+N:173 ~p:0.0346821 Avg dist between pedestrians:49.6481 Probability:0.05 TREE QP avg cost:59.6049 velocity(m/s):8.15181 time(ms):5.29443 9800 iterations
N:7 M:168 M+N:175 ~p:0.04 Avg dist between pedestrians:49.6295 Probability:0.05 TREE QP avg cost:59.4442 velocity(m/s):8.16265 time(ms):5.26831 9900 iterations
N:7 M:170 M+N:177 ~p:0.039548 Avg dist between pedestrians:49.3563 Probability:0.05 TREE QP avg cost:59.6948 velocity(m/s):8.1462 time(ms):5.25129 10000 iterations
N:7 M:171 M+N:178 ~p:0.0393258 Avg dist between pedestrians:49.8068 Probability:0.05 TREE QP avg cost:59.5402 velocity(m/s):8.16436 time(ms):5.22816 10100 iterations
N:7 M:173 M+N:180 ~p:0.0388889 Avg dist between pedestrians:49.7318 Probability:0.05 TREE QP avg cost:59.4887 velocity(m/s):8.16699 time(ms):5.21843 10200 iterations
N:7 M:174 M+N:181 ~p:0.038674 Avg dist between pedestrians:49.9267 Probability:0.05 TREE QP avg cost:59.5383 velocity(m/s):8.15696 time(ms):5.22385 10300 iterations
N:7 M:176 M+N:183 ~p:0.0382514 Avg dist between pedestrians:49.7695 Probability:0.05 TREE QP avg cost:59.578 velocity(m/s):8.14813 time(ms):5.2228 10400 iterations
N:8 M:176 M+N:184 ~p:0.0434783 Avg dist between pedestrians:49.9657 Probability:0.05 TREE QP avg cost:59.6192 velocity(m/s):8.13817 time(ms):5.23239 10500 iterations
N:8 M:178 M+N:186 ~p:0.0430108 Avg dist between pedestrians:49.6964 Probability:0.05 TREE QP avg cost:59.9998 velocity(m/s):8.11754 time(ms):5.25512 10600 iterations
N:8 M:181 M+N:189 ~p:0.042328 Avg dist between pedestrians:49.4921 Probability:0.05 TREE QP avg cost:59.6665 velocity(m/s):8.15299 time(ms):5.23448 10700 iterations
N:8 M:182 M+N:190 ~p:0.0421053 Avg dist between pedestrians:49.8141 Probability:0.05 TREE QP avg cost:59.7364 velocity(m/s):8.14372 time(ms):5.2547 10800 iterations
N:9 M:183 M+N:192 ~p:0.046875 Avg dist between pedestrians:49.6577 Probability:0.05 TREE QP avg cost:59.7921 velocity(m/s):8.13623 time(ms):5.26709 10900 iterations
N:9 M:184 M+N:193 ~p:0.0466321 Avg dist between pedestrians:49.6789 Probability:0.05 TREE QP avg cost:60.2748 velocity(m/s):8.0961 time(ms):5.29647 11000 iterations
N:9 M:185 M+N:194 ~p:0.0463918 Avg dist between pedestrians:49.8232 Probability:0.05 TREE QP avg cost:60.3324 velocity(m/s):8.08683 time(ms):5.3131 11100 iterations
N:10 M:187 M+N:197 ~p:0.0507614 Avg dist between pedestrians:49.5589 Probability:0.05 TREE QP avg cost:60.5045 velocity(m/s):8.08442 time(ms):5.32354 11200 iterations
N:10 M:188 M+N:198 ~p:0.0505051 Avg dist between pedestrians:49.5503 Probability:0.05 TREE QP avg cost:60.6722 velocity(m/s):8.06614 time(ms):5.34358 11300 iterations
N:10 M:190 M+N:200 ~p:0.05 Avg dist between pedestrians:49.5935 Probability:0.05 TREE QP avg cost:60.5711 velocity(m/s):8.08775 time(ms):5.34277 11400 iterations
N:10 M:191 M+N:201 ~p:0.0497512 Avg dist between pedestrians:49.7998 Probability:0.05 TREE QP avg cost:60.5755 velocity(m/s):8.08162 time(ms):5.35488 11500 iterations
N:10 M:193 M+N:203 ~p:0.0492611 Avg dist between pedestrians:49.6826 Probability:0.05 TREE QP avg cost:60.5071 velocity(m/s):8.08065 time(ms):5.36111 11600 iterations
N:10 M:194 M+N:204 ~p:0.0490196 Avg dist between pedestrians:49.824 Probability:0.05 TREE QP avg cost:60.5129 velocity(m/s):8.07244 time(ms):5.37334 11700 iterations
N:10 M:195 M+N:205 ~p:0.0487805 Avg dist between pedestrians:49.9748 Probability:0.05 TREE QP avg cost:60.6158 velocity(m/s):8.05806 time(ms):5.39361 11800 iterations
N:10 M:197 M+N:207 ~p:0.0483092 Avg dist between pedestrians:49.8447 Probability:0.05 TREE QP avg cost:60.5732 velocity(m/s):8.05359 time(ms):5.40258 11900 iterations
N:10 M:199 M+N:209 ~p:0.0478469 Avg dist between pedestrians:49.7235 Probability:0.05 TREE QP avg cost:60.6588 velocity(m/s):8.04482 time(ms):5.41524 12000 iterations
N:10 M:200 M+N:210 ~p:0.047619 Avg dist between pedestrians:49.8907 Probability:0.05 TREE QP avg cost:60.6658 velocity(m/s):8.04293 time(ms):5.42871 12100 iterations
N:10 M:201 M+N:211 ~p:0.0473934 Avg dist between pedestrians:50.0718 Probability:0.05 TREE QP avg cost:60.6952 velocity(m/s):8.03491 time(ms):5.4427 12200 iterations
N:11 M:202 M+N:213 ~p:0.0516432 Avg dist between pedestrians:49.9279 Probability:0.05 TREE QP avg cost:61.033 velocity(m/s):8.00923 time(ms):5.46458 12300 iterations
N:11 M:204 M+N:215 ~p:0.0511628 Avg dist between pedestrians:49.8331 Probability:0.05 TREE QP avg cost:60.859 velocity(m/s):8.0332 time(ms):5.45645 12400 iterations
N:11 M:207 M+N:218 ~p:0.0504587 Avg dist between pedestrians:49.6897 Probability:0.05 TREE QP avg cost:60.8034 velocity(m/s):8.04986 time(ms):5.45828 12500 iterations
N:11 M:209 M+N:220 ~p:0.05 Avg dist between pedestrians:49.7292 Probability:0.05 TREE QP avg cost:60.5599 velocity(m/s):8.06983 time(ms):5.44902 12600 iterations
N:12 M:210 M+N:222 ~p:0.0540541 Avg dist between pedestrians:49.6988 Probability:0.05 TREE QP avg cost:61.1036 velocity(m/s):8.05219 time(ms):5.50144 12700 iterations
N:12 M:212 M+N:224 ~p:0.0535714 Avg dist between pedestrians:49.5805 Probability:0.05 TREE QP avg cost:61.0868 velocity(m/s):8.05926 time(ms):5.50472 12800 iterations
N:12 M:213 M+N:225 ~p:0.0533333 Avg dist between pedestrians:49.7451 Probability:0.05 TREE QP avg cost:61.1465 velocity(m/s):8.04988 time(ms):5.51907 12900 iterations
N:12 M:215 M+N:227 ~p:0.0528634 Avg dist between pedestrians:49.7347 Probability:0.05 TREE QP avg cost:60.7527 velocity(m/s):8.08323 time(ms):5.49648 13000 iterations
N:12 M:217 M+N:229 ~p:0.0524017 Avg dist between pedestrians:49.7867 Probability:0.05 TREE QP avg cost:60.8045 velocity(m/s):8.08021 time(ms):5.51011 13100 iterations
N:12 M:219 M+N:231 ~p:0.0519481 Avg dist between pedestrians:49.6781 Probability:0.05 TREE QP avg cost:60.8638 velocity(m/s):8.07504 time(ms):5.523 13200 iterations
N:12 M:221 M+N:233 ~p:0.0515021 Avg dist between pedestrians:49.6533 Probability:0.05 TREE QP avg cost:60.7882 velocity(m/s):8.08887 time(ms):5.52115 13300 iterations
N:12 M:224 M+N:236 ~p:0.0508475 Avg dist between pedestrians:49.5509 Probability:0.05 TREE QP avg cost:60.5828 velocity(m/s):8.11239 time(ms):5.5013 13400 iterations
N:12 M:225 M+N:237 ~p:0.0506329 Avg dist between pedestrians:49.6982 Probability:0.05 TREE QP avg cost:60.713 velocity(m/s):8.09769 time(ms):5.4879 13500 iterations
N:12 M:227 M+N:239 ~p:0.0502092 Avg dist between pedestrians:49.6295 Probability:0.05 TREE QP avg cost:60.7646 velocity(m/s):8.09499 time(ms):5.47389 13600 iterations
N:12 M:229 M+N:241 ~p:0.0497925 Avg dist between pedestrians:49.6267 Probability:0.05 TREE QP avg cost:60.4908 velocity(m/s):8.11762 time(ms):5.44879 13700 iterations
N:12 M:231 M+N:243 ~p:0.0493827 Avg dist between pedestrians:49.6139 Probability:0.05 TREE QP avg cost:60.3394 velocity(m/s):8.12877 time(ms):5.42802 13800 iterations
N:13 M:231 M+N:244 ~p:0.0532787 Avg dist between pedestrians:49.8089 Probability:0.05 TREE QP avg cost:60.4429 velocity(m/s):8.1259 time(ms):5.41351 13900 iterations
N:13 M:233 M+N:246 ~p:0.0528455 Avg dist between pedestrians:49.6346 Probability:0.05 TREE QP avg cost:60.798 velocity(m/s):8.10067 time(ms):5.4024 14000 iterations
N:13 M:235 M+N:248 ~p:0.0524194 Avg dist between pedestrians:49.5625 Probability:0.05 TREE QP avg cost:60.6979 velocity(m/s):8.10738 time(ms):5.38273 14100 iterations
N:13 M:237 M+N:250 ~p:0.052 Avg dist between pedestrians:49.5958 Probability:0.05 TREE QP avg cost:60.7531 velocity(m/s):8.10969 time(ms):5.36943 14200 iterations
N:13 M:238 M+N:251 ~p:0.0517928 Avg dist between pedestrians:49.7192 Probability:0.05 TREE QP avg cost:60.788 velocity(m/s):8.1001 time(ms):5.35635 14300 iterations
N:13 M:240 M+N:253 ~p:0.0513834 Avg dist between pedestrians:49.6086 Probability:0.05 TREE QP avg cost:60.8247 velocity(m/s):8.09523 time(ms):5.34275 14400 iterations
N:14 M:240 M+N:254 ~p:0.0551181 Avg dist between pedestrians:49.8643 Probability:0.05 TREE QP avg cost:60.8063 velocity(m/s):8.09756 time(ms):5.32697 14500 iterations
N:14 M:241 M+N:255 ~p:0.054902 Avg dist between pedestrians:49.8587 Probability:0.05 TREE QP avg cost:61.0605 velocity(m/s):8.07509 time(ms):5.31995 14600 iterations
N:14 M:244 M+N:258 ~p:0.0542636 Avg dist between pedestrians:49.6577 Probability:0.05 TREE QP avg cost:60.9306 velocity(m/s):8.08999 time(ms):5.30135 14700 iterations
N:14 M:246 M+N:260 ~p:0.0538462 Avg dist between pedestrians:49.7374 Probability:0.05 TREE QP avg cost:60.6056 velocity(m/s):8.11851 time(ms):5.2772 14800 iterations
N:14 M:248 M+N:262 ~p:0.0534351 Avg dist between pedestrians:49.7185 Probability:0.05 TREE QP avg cost:60.5079 velocity(m/s):8.12932 time(ms):5.25886 14900 iterations
N:14 M:250 M+N:264 ~p:0.0530303 Avg dist between pedestrians:49.784 Probability:0.05 TREE QP avg cost:60.4011 velocity(m/s):8.14286 time(ms):5.24073 15000 iterations
N:15 M:251 M+N:266 ~p:0.056391 Avg dist between pedestrians:49.801 Probability:0.05 TREE QP avg cost:60.3491 velocity(m/s):8.14461 time(ms):5.22475 15100 iterations
N:15 M:252 M+N:267 ~p:0.0561798 Avg dist between pedestrians:49.8144 Probability:0.05 TREE QP avg cost:60.5562 velocity(m/s):8.12966 time(ms):5.21547 15200 iterations
N:15 M:254 M+N:269 ~p:0.0557621 Avg dist between pedestrians:49.798 Probability:0.05 TREE QP avg cost:60.5413 velocity(m/s):8.1298 time(ms):5.20248 15300 iterations
N:15 M:255 M+N:270 ~p:0.0555556 Avg dist between pedestrians:49.9337 Probability:0.05 TREE QP avg cost:60.6093 velocity(m/s):8.1202 time(ms):5.1918 15400 iterations
N:15 M:257 M+N:272 ~p:0.0551471 Avg dist between pedestrians:49.9087 Probability:0.05 TREE QP avg cost:60.5586 velocity(m/s):8.12316 time(ms):5.17766 15500 iterations
N:15 M:258 M+N:273 ~p:0.0549451 Avg dist between pedestrians:50.03 Probability:0.05 TREE QP avg cost:60.5297 velocity(m/s):8.12067 time(ms):5.16647 15600 iterations
N:15 M:260 M+N:275 ~p:0.0545455 Avg dist between pedestrians:50.0132 Probability:0.05 TREE QP avg cost:60.4575 velocity(m/s):8.12565 time(ms):5.15219 15700 iterations
N:15 M:262 M+N:277 ~p:0.0541516 Avg dist between pedestrians:49.9154 Probability:0.05 TREE QP avg cost:60.4084 velocity(m/s):8.12522 time(ms):5.13885 15800 iterations
N:15 M:263 M+N:278 ~p:0.0539568 Avg dist between pedestrians:50.0416 Probability:0.05 TREE QP avg cost:60.5025 velocity(m/s):8.11734 time(ms):5.13193 15900 iterations
N:15 M:265 M+N:280 ~p:0.0535714 Avg dist between pedestrians:49.9921 Probability:0.05 TREE QP avg cost:60.4425 velocity(m/s):8.11749 time(ms):5.11999 16000 iterations
N:15 M:267 M+N:282 ~p:0.0531915 Avg dist between pedestrians:49.9946 Probability:0.05 TREE QP avg cost:60.3091 velocity(m/s):8.13296 time(ms):5.10467 16100 iterations
N:15 M:270 M+N:285 ~p:0.0526316 Avg dist between pedestrians:49.8802 Probability:0.05 TREE QP avg cost:60.1197 velocity(m/s):8.15576 time(ms):5.0855 16200 iterations
N:16 M:271 M+N:287 ~p:0.0557491 Avg dist between pedestrians:50.0232 Probability:0.05 TREE QP avg cost:59.9307 velocity(m/s):8.18044 time(ms):5.06703 16300 iterations
N:16 M:272 M+N:288 ~p:0.0555556 Avg dist between pedestrians:50.0671 Probability:0.05 TREE QP avg cost:60.2448 velocity(m/s):8.15533 time(ms):5.07275 16400 iterations
N:16 M:274 M+N:290 ~p:0.0551724 Avg dist between pedestrians:49.9836 Probability:0.05 TREE QP avg cost:60.1861 velocity(m/s):8.15543 time(ms):5.07038 16500 iterations
N:16 M:276 M+N:292 ~p:0.0547945 Avg dist between pedestrians:49.9459 Probability:0.05 TREE QP avg cost:60.2022 velocity(m/s):8.15285 time(ms):5.05925 16600 iterations
N:16 M:278 M+N:294 ~p:0.0544218 Avg dist between pedestrians:49.914 Probability:0.05 TREE QP avg cost:60.0415 velocity(m/s):8.16695 time(ms):5.0412 16700 iterations
N:16 M:279 M+N:295 ~p:0.0542373 Avg dist between pedestrians:50.0813 Probability:0.05 TREE QP avg cost:60.0323 velocity(m/s):8.16319 time(ms):5.03105 16800 iterations
N:17 M:280 M+N:297 ~p:0.0572391 Avg dist between pedestrians:50.0198 Probability:0.05 TREE QP avg cost:60.3332 velocity(m/s):8.14344 time(ms):5.02939 16900 iterations
N:17 M:281 M+N:298 ~p:0.057047 Avg dist between pedestrians:49.9963 Probability:0.05 TREE QP avg cost:60.495 velocity(m/s):8.13165 time(ms):5.02265 17000 iterations
N:17 M:283 M+N:300 ~p:0.0566667 Avg dist between pedestrians:50.0519 Probability:0.05 TREE QP avg cost:60.3646 velocity(m/s):8.14352 time(ms):5.00675 17100 iterations
N:17 M:285 M+N:302 ~p:0.0562914 Avg dist between pedestrians:49.9682 Probability:0.05 TREE QP avg cost:60.2856 velocity(m/s):8.14911 time(ms):4.99273 17200 iterations
N:17 M:287 M+N:304 ~p:0.0559211 Avg dist between pedestrians:49.9757 Probability:0.05 TREE QP avg cost:60.2786 velocity(m/s):8.14962 time(ms):4.98204 17300 iterations
N:17 M:288 M+N:305 ~p:0.0557377 Avg dist between pedestrians:50.0803 Probability:0.05 TREE QP avg cost:60.3716 velocity(m/s):8.13906 time(ms):4.97603 17400 iterations
N:17 M:291 M+N:308 ~p:0.0551948 Avg dist between pedestrians:49.8564 Probability:0.05 TREE QP avg cost:60.2375 velocity(m/s):8.15106 time(ms):4.96089 17500 iterations
N:17 M:293 M+N:310 ~p:0.0548387 Avg dist between pedestrians:49.883 Probability:0.05 TREE QP avg cost:60.1915 velocity(m/s):8.15373 time(ms):4.94981 17600 iterations
N:17 M:295 M+N:312 ~p:0.0544872 Avg dist between pedestrians:49.8278 Probability:0.05 TREE QP avg cost:60.2452 velocity(m/s):8.15035 time(ms):4.94101 17700 iterations
N:17 M:297 M+N:314 ~p:0.0541401 Avg dist between pedestrians:49.8182 Probability:0.05 TREE QP avg cost:60.3234 velocity(m/s):8.1517 time(ms):4.93488 17800 iterations
N:17 M:300 M+N:317 ~p:0.0536278 Avg dist between pedestrians:49.619 Probability:0.05 TREE QP avg cost:60.3218 velocity(m/s):8.15406 time(ms):4.92559 17900 iterations


==> plots/gen/data-0.050000-tree-1-2-1602931425.txt <==
N:0 M:2 M+N:2 ~p:0 Avg dist between pedestrians:16.4627 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:4 M+N:4 ~p:0 Avg dist between pedestrians:35.0996 Probability:0.05 TREE QP avg cost:34.8581 velocity(m/s):10.5633 time(ms):6.87831 200 iterations
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:38.6282 Probability:0.05 TREE QP avg cost:19.9526 velocity(m/s):11.8087 time(ms):7.80641 300 iterations
N:0 M:10 M+N:10 ~p:0 Avg dist between pedestrians:40.7887 Probability:0.05 TREE QP avg cost:16.3121 velocity(m/s):12.2701 time(ms):7.28067 400 iterations
N:0 M:13 M+N:13 ~p:0 Avg dist between pedestrians:41.0575 Probability:0.05 TREE QP avg cost:20.1418 velocity(m/s):11.9819 time(ms):9.17006 500 iterations
N:0 M:15 M+N:15 ~p:0 Avg dist between pedestrians:42.6739 Probability:0.05 TREE QP avg cost:21.9434 velocity(m/s):11.5773 time(ms):10.6591 600 iterations
N:0 M:17 M+N:17 ~p:0 Avg dist between pedestrians:45.43 Probability:0.05 TREE QP avg cost:19.3677 velocity(m/s):11.7586 time(ms):10.3437 700 iterations
N:0 M:19 M+N:19 ~p:0 Avg dist between pedestrians:47.2168 Probability:0.05 TREE QP avg cost:18.0639 velocity(m/s):11.8346 time(ms):10.625 800 iterations
N:0 M:22 M+N:22 ~p:0 Avg dist between pedestrians:46.3941 Probability:0.05 TREE QP avg cost:18.402 velocity(m/s):11.7502 time(ms):11.6661 900 iterations
N:0 M:24 M+N:24 ~p:0 Avg dist between pedestrians:47.4985 Probability:0.05 TREE QP avg cost:17.3411 velocity(m/s):11.8036 time(ms):11.3139 1000 iterations
N:0 M:27 M+N:27 ~p:0 Avg dist between pedestrians:47.19 Probability:0.05 TREE QP avg cost:17.4654 velocity(m/s):11.8529 time(ms):11.2519 1100 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:47.9558 Probability:0.05 TREE QP avg cost:21.5702 velocity(m/s):11.5374 time(ms):11.2945 1200 iterations
N:1 M:30 M+N:31 ~p:0.0322581 Avg dist between pedestrians:46.6819 Probability:0.05 TREE QP avg cost:26.1909 velocity(m/s):11.1958 time(ms):11.4749 1300 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:46.3978 Probability:0.05 TREE QP avg cost:24.5545 velocity(m/s):11.3362 time(ms):11.01 1400 iterations
N:1 M:34 M+N:35 ~p:0.0285714 Avg dist between pedestrians:48.1674 Probability:0.05 TREE QP avg cost:25.9041 velocity(m/s):11.1821 time(ms):11.0119 1500 iterations
N:1 M:37 M+N:38 ~p:0.0263158 Avg dist between pedestrians:47.6915 Probability:0.05 TREE QP avg cost:24.6576 velocity(m/s):11.2843 time(ms):10.7117 1600 iterations
N:1 M:39 M+N:40 ~p:0.025 Avg dist between pedestrians:48.4222 Probability:0.05 TREE QP avg cost:25.1995 velocity(m/s):11.2534 time(ms):10.706 1700 iterations
N:1 M:41 M+N:42 ~p:0.0238095 Avg dist between pedestrians:48.9843 Probability:0.05 TREE QP avg cost:24.7584 velocity(m/s):11.2904 time(ms):10.9077 1800 iterations
N:1 M:43 M+N:44 ~p:0.0227273 Avg dist between pedestrians:49.5401 Probability:0.05 TREE QP avg cost:25.2412 velocity(m/s):11.2085 time(ms):10.9155 1900 iterations
N:1 M:46 M+N:47 ~p:0.0212766 Avg dist between pedestrians:48.7133 Probability:0.05 TREE QP avg cost:24.4877 velocity(m/s):11.2718 time(ms):10.6814 2000 iterations
N:1 M:49 M+N:50 ~p:0.02 Avg dist between pedestrians:48.6136 Probability:0.05 TREE QP avg cost:23.2667 velocity(m/s):11.4012 time(ms):10.2573 2100 iterations
N:1 M:50 M+N:51 ~p:0.0196078 Avg dist between pedestrians:50.0408 Probability:0.05 TREE QP avg cost:24.0113 velocity(m/s):11.3067 time(ms):10.2419 2200 iterations
N:1 M:53 M+N:54 ~p:0.0185185 Avg dist between pedestrians:49.2184 Probability:0.05 TREE QP avg cost:23.8257 velocity(m/s):11.3114 time(ms):10.1587 2300 iterations
N:1 M:55 M+N:56 ~p:0.0178571 Avg dist between pedestrians:49.6519 Probability:0.05 TREE QP avg cost:23.5356 velocity(m/s):11.3109 time(ms):10.1376 2400 iterations
N:1 M:58 M+N:59 ~p:0.0169492 Avg dist between pedestrians:49.0763 Probability:0.05 TREE QP avg cost:23.5102 velocity(m/s):11.2879 time(ms):10.3908 2500 iterations
N:1 M:60 M+N:61 ~p:0.0163934 Avg dist between pedestrians:49.3439 Probability:0.05 TREE QP avg cost:23.7643 velocity(m/s):11.238 time(ms):10.4357 2600 iterations
N:1 M:62 M+N:63 ~p:0.015873 Avg dist between pedestrians:49.3327 Probability:0.05 TREE QP avg cost:24.8441 velocity(m/s):11.1123 time(ms):10.4155 2700 iterations
N:1 M:64 M+N:65 ~p:0.0153846 Avg dist between pedestrians:49.3391 Probability:0.05 TREE QP avg cost:24.6475 velocity(m/s):11.1287 time(ms):10.3965 2800 iterations
N:1 M:67 M+N:68 ~p:0.0147059 Avg dist between pedestrians:48.9032 Probability:0.05 TREE QP avg cost:24.579 velocity(m/s):11.1049 time(ms):10.4152 2900 iterations
N:1 M:69 M+N:70 ~p:0.0142857 Avg dist between pedestrians:49.2397 Probability:0.05 TREE QP avg cost:24.2163 velocity(m/s):11.1283 time(ms):10.5744 3000 iterations
N:1 M:72 M+N:73 ~p:0.0136986 Avg dist between pedestrians:48.8642 Probability:0.05 TREE QP avg cost:24.0404 velocity(m/s):11.1334 time(ms):10.6013 3100 iterations
N:1 M:75 M+N:76 ~p:0.0131579 Avg dist between pedestrians:48.6221 Probability:0.05 TREE QP avg cost:23.5833 velocity(m/s):11.1858 time(ms):10.434 3200 iterations
N:1 M:77 M+N:78 ~p:0.0128205 Avg dist between pedestrians:49.0351 Probability:0.05 TREE QP avg cost:23.4146 velocity(m/s):11.2076 time(ms):10.618 3300 iterations
N:1 M:79 M+N:80 ~p:0.0125 Avg dist between pedestrians:49.3625 Probability:0.05 TREE QP avg cost:23.0331 velocity(m/s):11.2395 time(ms):10.5647 3400 iterations
N:2 M:80 M+N:82 ~p:0.0243902 Avg dist between pedestrians:49.3779 Probability:0.05 TREE QP avg cost:25.4259 velocity(m/s):11.0967 time(ms):10.6774 3500 iterations
N:2 M:83 M+N:85 ~p:0.0235294 Avg dist between pedestrians:48.7689 Probability:0.05 TREE QP avg cost:25.3369 velocity(m/s):11.0888 time(ms):10.6842 3600 iterations
N:2 M:85 M+N:87 ~p:0.0229885 Avg dist between pedestrians:48.8798 Probability:0.05 TREE QP avg cost:25.2905 velocity(m/s):11.0739 time(ms):10.8276 3700 iterations
N:2 M:86 M+N:88 ~p:0.0227273 Avg dist between pedestrians:49.6322 Probability:0.05 TREE QP avg cost:25.4216 velocity(m/s):11.0346 time(ms):10.7834 3800 iterations
N:2 M:88 M+N:90 ~p:0.0222222 Avg dist between pedestrians:49.8431 Probability:0.05 TREE QP avg cost:25.2895 velocity(m/s):11.0383 time(ms):10.7041 3900 iterations
N:2 M:90 M+N:92 ~p:0.0217391 Avg dist between pedestrians:49.9599 Probability:0.05 TREE QP avg cost:25.2264 velocity(m/s):11.0278 time(ms):10.7287 4000 iterations
N:3 M:92 M+N:95 ~p:0.0315789 Avg dist between pedestrians:49.4941 Probability:0.05 TREE QP avg cost:27.0261 velocity(m/s):10.9418 time(ms):10.7896 4100 iterations
N:3 M:94 M+N:97 ~p:0.0309278 Avg dist between pedestrians:49.2191 Probability:0.05 TREE QP avg cost:27.2556 velocity(m/s):10.9115 time(ms):10.7942 4200 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:49.9092 Probability:0.05 TREE QP avg cost:27.3388 velocity(m/s):10.8817 time(ms):10.7924 4300 iterations
N:3 M:98 M+N:101 ~p:0.029703 Avg dist between pedestrians:49.357 Probability:0.05 TREE QP avg cost:27.5099 velocity(m/s):10.8612 time(ms):10.7732 4400 iterations
N:3 M:100 M+N:103 ~p:0.0291262 Avg dist between pedestrians:49.656 Probability:0.05 TREE QP avg cost:27.3471 velocity(m/s):10.8865 time(ms):10.7743 4500 iterations
N:4 M:101 M+N:105 ~p:0.0380952 Avg dist between pedestrians:49.8175 Probability:0.05 TREE QP avg cost:27.951 velocity(m/s):10.8605 time(ms):10.8502 4600 iterations
N:4 M:103 M+N:107 ~p:0.0373832 Avg dist between pedestrians:49.4527 Probability:0.05 TREE QP avg cost:29.084 velocity(m/s):10.7578 time(ms):11.0152 4700 iterations
N:4 M:105 M+N:109 ~p:0.0366972 Avg dist between pedestrians:49.5219 Probability:0.05 TREE QP avg cost:29.11 velocity(m/s):10.7361 time(ms):11.0612 4800 iterations
N:4 M:107 M+N:111 ~p:0.036036 Avg dist between pedestrians:49.4913 Probability:0.05 TREE QP avg cost:29.198 velocity(m/s):10.7288 time(ms):11.0136 4900 iterations
N:4 M:109 M+N:113 ~p:0.0353982 Avg dist between pedestrians:49.5459 Probability:0.05 TREE QP avg cost:29.4276 velocity(m/s):10.6985 time(ms):11.0563 5000 iterations
N:4 M:112 M+N:116 ~p:0.0344828 Avg dist between pedestrians:49.3809 Probability:0.05 TREE QP avg cost:28.9526 velocity(m/s):10.7471 time(ms):10.9216 5100 iterations
N:4 M:114 M+N:118 ~p:0.0338983 Avg dist between pedestrians:49.5166 Probability:0.05 TREE QP avg cost:28.9162 velocity(m/s):10.7311 time(ms):10.9331 5200 iterations
N:4 M:116 M+N:120 ~p:0.0333333 Avg dist between pedestrians:49.6386 Probability:0.05 TREE QP avg cost:28.5909 velocity(m/s):10.7518 time(ms):10.9164 5300 iterations
N:4 M:119 M+N:123 ~p:0.0325203 Avg dist between pedestrians:49.5303 Probability:0.05 TREE QP avg cost:28.355 velocity(m/s):10.7715 time(ms):10.9667 5400 iterations
N:4 M:121 M+N:125 ~p:0.032 Avg dist between pedestrians:49.5454 Probability:0.05 TREE QP avg cost:28.5069 velocity(m/s):10.747 time(ms):10.9365 5500 iterations
N:4 M:123 M+N:127 ~p:0.0314961 Avg dist between pedestrians:49.7572 Probability:0.05 TREE QP avg cost:28.2313 velocity(m/s):10.7825 time(ms):10.8247 5600 iterations
N:5 M:124 M+N:129 ~p:0.0387597 Avg dist between pedestrians:50.0263 Probability:0.05 TREE QP avg cost:28.7081 velocity(m/s):10.769 time(ms):10.8327 5700 iterations
N:5 M:126 M+N:131 ~p:0.0381679 Avg dist between pedestrians:49.715 Probability:0.05 TREE QP avg cost:29.602 velocity(m/s):10.6932 time(ms):10.8577 5800 iterations
N:5 M:129 M+N:134 ~p:0.0373134 Avg dist between pedestrians:49.4778 Probability:0.05 TREE QP avg cost:29.3058 velocity(m/s):10.7141 time(ms):10.8324 5900 iterations
N:5 M:132 M+N:137 ~p:0.0364964 Avg dist between pedestrians:49.297 Probability:0.05 TREE QP avg cost:29.1129 velocity(m/s):10.7318 time(ms):10.8323 6000 iterations
N:5 M:134 M+N:139 ~p:0.0359712 Avg dist between pedestrians:49.4901 Probability:0.05 TREE QP avg cost:28.8682 velocity(m/s):10.7597 time(ms):10.8261 6100 iterations
N:6 M:135 M+N:141 ~p:0.0425532 Avg dist between pedestrians:49.4068 Probability:0.05 TREE QP avg cost:30.1325 velocity(m/s):10.6777 time(ms):10.8695 6200 iterations
N:6 M:138 M+N:144 ~p:0.0416667 Avg dist between pedestrians:49.0989 Probability:0.05 TREE QP avg cost:30.1206 velocity(m/s):10.6706 time(ms):10.8564 6300 iterations
N:6 M:139 M+N:145 ~p:0.0413793 Avg dist between pedestrians:49.366 Probability:0.05 TREE QP avg cost:30.1877 velocity(m/s):10.6533 time(ms):10.8984 6400 iterations
N:6 M:141 M+N:147 ~p:0.0408163 Avg dist between pedestrians:49.4947 Probability:0.05 TREE QP avg cost:29.9836 velocity(m/s):10.6551 time(ms):10.9 6500 iterations
N:6 M:143 M+N:149 ~p:0.0402685 Avg dist between pedestrians:49.6394 Probability:0.05 TREE QP avg cost:29.7499 velocity(m/s):10.6681 time(ms):10.8917 6600 iterations
N:6 M:146 M+N:152 ~p:0.0394737 Avg dist between pedestrians:49.4056 Probability:0.05 TREE QP avg cost:29.8182 velocity(m/s):10.6557 time(ms):10.8695 6700 iterations
N:6 M:148 M+N:154 ~p:0.038961 Avg dist between pedestrians:49.5279 Probability:0.05 TREE QP avg cost:29.4647 velocity(m/s):10.685 time(ms):10.8417 6800 iterations
N:6 M:150 M+N:156 ~p:0.0384615 Avg dist between pedestrians:49.719 Probability:0.05 TREE QP avg cost:29.364 velocity(m/s):10.6927 time(ms):10.8424 6900 iterations
N:6 M:153 M+N:159 ~p:0.0377358 Avg dist between pedestrians:49.5106 Probability:0.05 TREE QP avg cost:29.2249 velocity(m/s):10.6935 time(ms):10.8702 7000 iterations
N:6 M:155 M+N:161 ~p:0.0372671 Avg dist between pedestrians:49.6243 Probability:0.05 TREE QP avg cost:29.0119 velocity(m/s):10.7103 time(ms):10.8552 7100 iterations
N:6 M:158 M+N:164 ~p:0.0365854 Avg dist between pedestrians:49.4469 Probability:0.05 TREE QP avg cost:29.0943 velocity(m/s):10.7136 time(ms):10.8103 7200 iterations
N:6 M:160 M+N:166 ~p:0.0361446 Avg dist between pedestrians:49.549 Probability:0.05 TREE QP avg cost:28.9985 velocity(m/s):10.7218 time(ms):10.813 7300 iterations
N:6 M:163 M+N:169 ~p:0.035503 Avg dist between pedestrians:49.4328 Probability:0.05 TREE QP avg cost:28.7918 velocity(m/s):10.7404 time(ms):10.8104 7400 iterations
N:6 M:165 M+N:171 ~p:0.0350877 Avg dist between pedestrians:49.6494 Probability:0.05 TREE QP avg cost:28.4249 velocity(m/s):10.7785 time(ms):10.733 7500 iterations
N:6 M:168 M+N:174 ~p:0.0344828 Avg dist between pedestrians:49.5222 Probability:0.05 TREE QP avg cost:28.3259 velocity(m/s):10.7839 time(ms):10.7576 7600 iterations
N:7 M:168 M+N:175 ~p:0.04 Avg dist between pedestrians:49.9258 Probability:0.05 TREE QP avg cost:28.8049 velocity(m/s):10.7474 time(ms):10.7288 7700 iterations
N:7 M:170 M+N:177 ~p:0.039548 Avg dist between pedestrians:49.7082 Probability:0.05 TREE QP avg cost:29.0402 velocity(m/s):10.7316 time(ms):10.6716 7800 iterations
N:7 M:173 M+N:180 ~p:0.0388889 Avg dist between pedestrians:49.6366 Probability:0.05 TREE QP avg cost:28.8518 velocity(m/s):10.7524 time(ms):10.6962 7900 iterations
N:7 M:174 M+N:181 ~p:0.038674 Avg dist between pedestrians:49.954 Probability:0.05 TREE QP avg cost:28.881 velocity(m/s):10.7361 time(ms):10.7513 8000 iterations
N:7 M:176 M+N:183 ~p:0.0382514 Avg dist between pedestrians:50.0289 Probability:0.05 TREE QP avg cost:28.8878 velocity(m/s):10.7262 time(ms):10.7451 8100 iterations
N:8 M:177 M+N:185 ~p:0.0432432 Avg dist between pedestrians:50.0487 Probability:0.05 TREE QP avg cost:29.673 velocity(m/s):10.6807 time(ms):10.7611 8200 iterations
N:8 M:180 M+N:188 ~p:0.0425532 Avg dist between pedestrians:49.6466 Probability:0.05 TREE QP avg cost:29.5753 velocity(m/s):10.6879 time(ms):10.7238 8300 iterations
N:8 M:182 M+N:190 ~p:0.0421053 Avg dist between pedestrians:49.846 Probability:0.05 TREE QP avg cost:29.3887 velocity(m/s):10.7133 time(ms):10.7145 8400 iterations
N:9 M:183 M+N:192 ~p:0.046875 Avg dist between pedestrians:49.9295 Probability:0.05 TREE QP avg cost:29.776 velocity(m/s):10.6945 time(ms):10.7972 8500 iterations
N:9 M:185 M+N:194 ~p:0.0463918 Avg dist between pedestrians:49.7748 Probability:0.05 TREE QP avg cost:30.3524 velocity(m/s):10.6586 time(ms):10.8657 8600 iterations
N:10 M:186 M+N:196 ~p:0.0510204 Avg dist between pedestrians:49.8752 Probability:0.05 TREE QP avg cost:30.4461 velocity(m/s):10.6585 time(ms):10.8353 8700 iterations
N:10 M:188 M+N:198 ~p:0.0505051 Avg dist between pedestrians:49.7391 Probability:0.05 TREE QP avg cost:30.9946 velocity(m/s):10.6188 time(ms):10.8432 8800 iterations
N:10 M:191 M+N:201 ~p:0.0497512 Avg dist between pedestrians:49.6266 Probability:0.05 TREE QP avg cost:30.922 velocity(m/s):10.6346 time(ms):10.8099 8900 iterations
N:10 M:192 M+N:202 ~p:0.049505 Avg dist between pedestrians:49.871 Probability:0.05 TREE QP avg cost:31.0422 velocity(m/s):10.6165 time(ms):10.791 9000 iterations
N:10 M:194 M+N:204 ~p:0.0490196 Avg dist between pedestrians:49.9877 Probability:0.05 TREE QP avg cost:30.8665 velocity(m/s):10.6278 time(ms):10.8014 9100 iterations
N:10 M:196 M+N:206 ~p:0.0485437 Avg dist between pedestrians:50.0592 Probability:0.05 TREE QP avg cost:30.6785 velocity(m/s):10.635 time(ms):10.8606 9200 iterations
N:10 M:199 M+N:209 ~p:0.0478469 Avg dist between pedestrians:49.9445 Probability:0.05 TREE QP avg cost:30.5402 velocity(m/s):10.6475 time(ms):10.8616 9300 iterations
N:10 M:201 M+N:211 ~p:0.0473934 Avg dist between pedestrians:50.0483 Probability:0.05 TREE QP avg cost:30.3962 velocity(m/s):10.6528 time(ms):10.8519 9400 iterations
N:11 M:201 M+N:212 ~p:0.0518868 Avg dist between pedestrians:50.3216 Probability:0.05 TREE QP avg cost:30.656 velocity(m/s):10.6244 time(ms):10.8878 9500 iterations
N:11 M:203 M+N:214 ~p:0.0514019 Avg dist between pedestrians:50.1137 Probability:0.05 TREE QP avg cost:31.0653 velocity(m/s):10.5953 time(ms):10.8525 9600 iterations
N:11 M:207 M+N:218 ~p:0.0504587 Avg dist between pedestrians:49.8077 Probability:0.05 TREE QP avg cost:30.936 velocity(m/s):10.6137 time(ms):10.8185 9700 iterations
N:11 M:209 M+N:220 ~p:0.05 Avg dist between pedestrians:49.9261 Probability:0.05 TREE QP avg cost:30.7628 velocity(m/s):10.628 time(ms):10.8073 9800 iterations
N:12 M:210 M+N:222 ~p:0.0540541 Avg dist between pedestrians:49.9498 Probability:0.05 TREE QP avg cost:31.5242 velocity(m/s):10.5802 time(ms):10.8097 9900 iterations
N:12 M:212 M+N:224 ~p:0.0535714 Avg dist between pedestrians:49.8387 Probability:0.05 TREE QP avg cost:31.5669 velocity(m/s):10.5742 time(ms):10.7868 10000 iterations
N:12 M:215 M+N:227 ~p:0.0528634 Avg dist between pedestrians:49.699 Probability:0.05 TREE QP avg cost:31.3588 velocity(m/s):10.5927 time(ms):10.7829 10100 iterations
N:12 M:217 M+N:229 ~p:0.0524017 Avg dist between pedestrians:49.8845 Probability:0.05 TREE QP avg cost:31.1398 velocity(m/s):10.614 time(ms):10.76 10200 iterations
N:12 M:219 M+N:231 ~p:0.0519481 Avg dist between pedestrians:49.932 Probability:0.05 TREE QP avg cost:31.3233 velocity(m/s):10.5969 time(ms):10.7476 10300 iterations
N:12 M:222 M+N:234 ~p:0.0512821 Avg dist between pedestrians:49.7074 Probability:0.05 TREE QP avg cost:31.2963 velocity(m/s):10.6008 time(ms):10.71 10400 iterations
N:12 M:224 M+N:236 ~p:0.0508475 Avg dist between pedestrians:49.8535 Probability:0.05 TREE QP avg cost:31.1361 velocity(m/s):10.6172 time(ms):10.6935 10500 iterations
N:12 M:227 M+N:239 ~p:0.0502092 Avg dist between pedestrians:49.7388 Probability:0.05 TREE QP avg cost:31.0234 velocity(m/s):10.6267 time(ms):10.7129 10600 iterations
N:12 M:229 M+N:241 ~p:0.0497925 Avg dist between pedestrians:49.8674 Probability:0.05 TREE QP avg cost:30.7993 velocity(m/s):10.6472 time(ms):10.6962 10700 iterations
N:12 M:231 M+N:243 ~p:0.0493827 Avg dist between pedestrians:50.0125 Probability:0.05 TREE QP avg cost:30.5784 velocity(m/s):10.6657 time(ms):10.7074 10800 iterations
N:13 M:232 M+N:245 ~p:0.0530612 Avg dist between pedestrians:49.9829 Probability:0.05 TREE QP avg cost:31.256 velocity(m/s):10.6243 time(ms):10.7248 10900 iterations
N:13 M:235 M+N:248 ~p:0.0524194 Avg dist between pedestrians:49.7865 Probability:0.05 TREE QP avg cost:31.1581 velocity(m/s):10.6406 time(ms):10.6981 11000 iterations
N:13 M:237 M+N:250 ~p:0.052 Avg dist between pedestrians:49.8699 Probability:0.05 TREE QP avg cost:31.1313 velocity(m/s):10.6424 time(ms):10.7386 11100 iterations
N:13 M:240 M+N:253 ~p:0.0513834 Avg dist between pedestrians:49.7796 Probability:0.05 TREE QP avg cost:30.9742 velocity(m/s):10.6547 time(ms):10.7286 11200 iterations
N:14 M:240 M+N:254 ~p:0.0551181 Avg dist between pedestrians:50.0811 Probability:0.05 TREE QP avg cost:31.2374 velocity(m/s):10.6359 time(ms):10.7127 11300 iterations
N:14 M:242 M+N:256 ~p:0.0546875 Avg dist between pedestrians:49.9279 Probability:0.05 TREE QP avg cost:31.4241 velocity(m/s):10.6213 time(ms):10.7027 11400 iterations
N:14 M:245 M+N:259 ~p:0.0540541 Avg dist between pedestrians:49.8143 Probability:0.05 TREE QP avg cost:31.3763 velocity(m/s):10.6304 time(ms):10.6619 11500 iterations
N:14 M:247 M+N:261 ~p:0.0536398 Avg dist between pedestrians:49.9276 Probability:0.05 TREE QP avg cost:31.4276 velocity(m/s):10.6243 time(ms):10.6434 11600 iterations
N:14 M:249 M+N:263 ~p:0.0532319 Avg dist between pedestrians:49.977 Probability:0.05 TREE QP avg cost:31.2583 velocity(m/s):10.6389 time(ms):10.6053 11700 iterations
N:15 M:251 M+N:266 ~p:0.056391 Avg dist between pedestrians:49.8991 Probability:0.05 TREE QP avg cost:31.1077 velocity(m/s):10.6535 time(ms):10.5886 11800 iterations
N:15 M:252 M+N:267 ~p:0.0561798 Avg dist between pedestrians:49.99 Probability:0.05 TREE QP avg cost:31.7057 velocity(m/s):10.6061 time(ms):10.5906 11900 iterations
N:15 M:254 M+N:269 ~p:0.0557621 Avg dist between pedestrians:50.038 Probability:0.05 TREE QP avg cost:31.5516 velocity(m/s):10.6186 time(ms):10.617 12000 iterations
N:15 M:257 M+N:272 ~p:0.0551471 Avg dist between pedestrians:49.9101 Probability:0.05 TREE QP avg cost:31.4079 velocity(m/s):10.6256 time(ms):10.6266 12100 iterations
N:15 M:258 M+N:273 ~p:0.0549451 Avg dist between pedestrians:50.1937 Probability:0.05 TREE QP avg cost:31.4817 velocity(m/s):10.6167 time(ms):10.6358 12200 iterations
N:15 M:261 M+N:276 ~p:0.0543478 Avg dist between pedestrians:50.0347 Probability:0.05 TREE QP avg cost:31.3445 velocity(m/s):10.6259 time(ms):10.6298 12300 iterations
N:15 M:263 M+N:278 ~p:0.0539568 Avg dist between pedestrians:50.0622 Probability:0.05 TREE QP avg cost:31.3161 velocity(m/s):10.6246 time(ms):10.6363 12400 iterations
N:15 M:265 M+N:280 ~p:0.0535714 Avg dist between pedestrians:50.1351 Probability:0.05 TREE QP avg cost:31.3177 velocity(m/s):10.62 time(ms):10.6906 12500 iterations
N:15 M:267 M+N:282 ~p:0.0531915 Avg dist between pedestrians:50.1625 Probability:0.05 TREE QP avg cost:31.3302 velocity(m/s):10.6236 time(ms):10.6494 12600 iterations
N:15 M:270 M+N:285 ~p:0.0526316 Avg dist between pedestrians:50.0821 Probability:0.05 TREE QP avg cost:31.1401 velocity(m/s):10.6432 time(ms):10.6103 12700 iterations
N:16 M:271 M+N:287 ~p:0.0557491 Avg dist between pedestrians:50.2348 Probability:0.05 TREE QP avg cost:31.2465 velocity(m/s):10.6478 time(ms):10.5691 12800 iterations
N:16 M:273 M+N:289 ~p:0.0553633 Avg dist between pedestrians:50.0857 Probability:0.05 TREE QP avg cost:31.6875 velocity(m/s):10.6092 time(ms):10.5773 12900 iterations
N:16 M:275 M+N:291 ~p:0.0549828 Avg dist between pedestrians:50.0599 Probability:0.05 TREE QP avg cost:31.6704 velocity(m/s):10.6039 time(ms):10.5707 13000 iterations
N:16 M:277 M+N:293 ~p:0.0546075 Avg dist between pedestrians:50.0894 Probability:0.05 TREE QP avg cost:31.6929 velocity(m/s):10.5969 time(ms):10.558 13100 iterations
N:16 M:279 M+N:295 ~p:0.0542373 Avg dist between pedestrians:50.1775 Probability:0.05 TREE QP avg cost:31.5183 velocity(m/s):10.6091 time(ms):10.5337 13200 iterations
N:17 M:280 M+N:297 ~p:0.0572391 Avg dist between pedestrians:50.2135 Probability:0.05 TREE QP avg cost:32.0599 velocity(m/s):10.5803 time(ms):10.5598 13300 iterations
N:17 M:282 M+N:299 ~p:0.0568562 Avg dist between pedestrians:50.1471 Probability:0.05 TREE QP avg cost:31.9408 velocity(m/s):10.5884 time(ms):10.536 13400 iterations
N:17 M:285 M+N:302 ~p:0.0562914 Avg dist between pedestrians:50.0959 Probability:0.05 TREE QP avg cost:31.8023 velocity(m/s):10.6025 time(ms):10.542 13500 iterations
N:17 M:287 M+N:304 ~p:0.0559211 Avg dist between pedestrians:50.1729 Probability:0.05 TREE QP avg cost:31.7274 velocity(m/s):10.6048 time(ms):10.5417 13600 iterations
N:17 M:290 M+N:307 ~p:0.0553746 Avg dist between pedestrians:50.0652 Probability:0.05 TREE QP avg cost:31.7241 velocity(m/s):10.6051 time(ms):10.5657 13700 iterations
N:17 M:293 M+N:310 ~p:0.0548387 Avg dist between pedestrians:49.985 Probability:0.05 TREE QP avg cost:31.558 velocity(m/s):10.6218 time(ms):10.5465 13800 iterations
N:17 M:296 M+N:313 ~p:0.0543131 Avg dist between pedestrians:49.9065 Probability:0.05 TREE QP avg cost:31.5153 velocity(m/s):10.63 time(ms):10.5752 13900 iterations
N:17 M:299 M+N:316 ~p:0.0537975 Avg dist between pedestrians:49.8 Probability:0.05 TREE QP avg cost:31.6526 velocity(m/s):10.6231 time(ms):10.6036 14000 iterations
N:17 M:301 M+N:318 ~p:0.0534591 Avg dist between pedestrians:49.8374 Probability:0.05 TREE QP avg cost:31.5599 velocity(m/s):10.631 time(ms):10.6732 14100 iterations
N:17 M:304 M+N:321 ~p:0.0529595 Avg dist between pedestrians:49.7882 Probability:0.05 TREE QP avg cost:31.4054 velocity(m/s):10.6431 time(ms):10.6704 14200 iterations
N:17 M:306 M+N:323 ~p:0.0526316 Avg dist between pedestrians:49.8455 Probability:0.05 TREE QP avg cost:31.3144 velocity(m/s):10.6497 time(ms):10.7247 14300 iterations
N:17 M:308 M+N:325 ~p:0.0523077 Avg dist between pedestrians:49.9251 Probability:0.05 TREE QP avg cost:31.1823 velocity(m/s):10.6562 time(ms):10.7587 14400 iterations
N:17 M:311 M+N:328 ~p:0.0518293 Avg dist between pedestrians:49.8345 Probability:0.05 TREE QP avg cost:31.0256 velocity(m/s):10.6689 time(ms):10.7271 14500 iterations
N:17 M:314 M+N:331 ~p:0.0513595 Avg dist between pedestrians:49.7993 Probability:0.05 TREE QP avg cost:30.9256 velocity(m/s):10.6778 time(ms):10.7445 14600 iterations
N:17 M:316 M+N:333 ~p:0.0510511 Avg dist between pedestrians:49.8886 Probability:0.05 TREE QP avg cost:30.7584 velocity(m/s):10.6916 time(ms):10.7524 14700 iterations
N:17 M:319 M+N:336 ~p:0.0505952 Avg dist between pedestrians:49.8371 Probability:0.05 TREE QP avg cost:30.6748 velocity(m/s):10.7012 time(ms):10.7433 14800 iterations
N:17 M:322 M+N:339 ~p:0.0501475 Avg dist between pedestrians:49.7803 Probability:0.05 TREE QP avg cost:30.5368 velocity(m/s):10.7147 time(ms):10.7543 14900 iterations
N:17 M:324 M+N:341 ~p:0.0498534 Avg dist between pedestrians:49.7946 Probability:0.05 TREE QP avg cost:30.6594 velocity(m/s):10.6991 time(ms):10.7945 15000 iterations
N:17 M:326 M+N:343 ~p:0.0495627 Avg dist between pedestrians:49.8009 Probability:0.05 TREE QP avg cost:30.5835 velocity(m/s):10.7052 time(ms):10.8158 15100 iterations
N:17 M:329 M+N:346 ~p:0.0491329 Avg dist between pedestrians:49.7627 Probability:0.05 TREE QP avg cost:30.392 velocity(m/s):10.7226 time(ms):10.7726 15200 iterations
N:17 M:331 M+N:348 ~p:0.0488506 Avg dist between pedestrians:49.8931 Probability:0.05 TREE QP avg cost:30.1958 velocity(m/s):10.7425 time(ms):10.7414 15300 iterations
N:17 M:333 M+N:350 ~p:0.0485714 Avg dist between pedestrians:49.9785 Probability:0.05 TREE QP avg cost:30.0942 velocity(m/s):10.7485 time(ms):10.7975 15400 iterations
N:17 M:336 M+N:353 ~p:0.0481586 Avg dist between pedestrians:49.9162 Probability:0.05 TREE QP avg cost:29.9296 velocity(m/s):10.7627 time(ms):10.7645 15500 iterations
N:17 M:339 M+N:356 ~p:0.0477528 Avg dist between pedestrians:49.9028 Probability:0.05 TREE QP avg cost:29.7364 velocity(m/s):10.7829 time(ms):10.7102 15600 iterations
N:17 M:340 M+N:357 ~p:0.047619 Avg dist between pedestrians:50.0933 Probability:0.05 TREE QP avg cost:29.7903 velocity(m/s):10.7728 time(ms):10.7634 15700 iterations
N:17 M:342 M+N:359 ~p:0.0473538 Avg dist between pedestrians:50.0924 Probability:0.05 TREE QP avg cost:29.7577 velocity(m/s):10.7728 time(ms):10.7792 15800 iterations
N:17 M:345 M+N:362 ~p:0.0469613 Avg dist between pedestrians:50.0234 Probability:0.05 TREE QP avg cost:29.6688 velocity(m/s):10.7774 time(ms):10.8053 15900 iterations
N:17 M:347 M+N:364 ~p:0.0467033 Avg dist between pedestrians:50.0727 Probability:0.05 TREE QP avg cost:29.6437 velocity(m/s):10.7794 time(ms):10.8546 16000 iterations
N:17 M:351 M+N:368 ~p:0.0461957 Avg dist between pedestrians:49.8699 Probability:0.05 TREE QP avg cost:29.5553 velocity(m/s):10.7885 time(ms):10.8768 16100 iterations
N:17 M:353 M+N:370 ~p:0.0459459 Avg dist between pedestrians:49.949 Probability:0.05 TREE QP avg cost:29.4813 velocity(m/s):10.7959 time(ms):10.9468 16200 iterations
N:17 M:355 M+N:372 ~p:0.0456989 Avg dist between pedestrians:49.985 Probability:0.05 TREE QP avg cost:29.4417 velocity(m/s):10.7944 time(ms):11.0018 16300 iterations
N:17 M:357 M+N:374 ~p:0.0454545 Avg dist between pedestrians:50.0559 Probability:0.05 TREE QP avg cost:29.3573 velocity(m/s):10.8012 time(ms):10.9918 16400 iterations
N:17 M:359 M+N:376 ~p:0.0452128 Avg dist between pedestrians:50.0549 Probability:0.05 TREE QP avg cost:29.3686 velocity(m/s):10.7982 time(ms):10.9818 16500 iterations
N:17 M:361 M+N:378 ~p:0.0449735 Avg dist between pedestrians:50.1364 Probability:0.05 TREE QP avg cost:29.2889 velocity(m/s):10.8017 time(ms):10.9997 16600 iterations
N:17 M:364 M+N:381 ~p:0.0446194 Avg dist between pedestrians:50.067 Probability:0.05 TREE QP avg cost:29.2099 velocity(m/s):10.8095 time(ms):11.0003 16700 iterations
N:17 M:366 M+N:383 ~p:0.0443864 Avg dist between pedestrians:50.1044 Probability:0.05 TREE QP avg cost:29.1684 velocity(m/s):10.8096 time(ms):11.0431 16800 iterations
N:17 M:368 M+N:385 ~p:0.0441558 Avg dist between pedestrians:50.1736 Probability:0.05 TREE QP avg cost:29.0789 velocity(m/s):10.8173 time(ms):11.0962 16900 iterations
N:18 M:370 M+N:388 ~p:0.0463918 Avg dist between pedestrians:50.1079 Probability:0.05 TREE QP avg cost:28.9618 velocity(m/s):10.8268 time(ms):11.0894 17000 iterations
N:18 M:371 M+N:389 ~p:0.0462725 Avg dist between pedestrians:50.2425 Probability:0.05 TREE QP avg cost:29.434 velocity(m/s):10.8043 time(ms):11.1928 17100 iterations
N:18 M:373 M+N:391 ~p:0.0460358 Avg dist between pedestrians:50.2655 Probability:0.05 TREE QP avg cost:29.2843 velocity(m/s):10.8173 time(ms):11.1518 17200 iterations
N:18 M:376 M+N:394 ~p:0.0456853 Avg dist between pedestrians:50.2313 Probability:0.05 TREE QP avg cost:29.2006 velocity(m/s):10.8258 time(ms):11.1444 17300 iterations
N:18 M:379 M+N:397 ~p:0.0453401 Avg dist between pedestrians:50.1664 Probability:0.05 TREE QP avg cost:29.1723 velocity(m/s):10.8277 time(ms):11.1616 17400 iterations
N:18 M:382 M+N:400 ~p:0.045 Avg dist between pedestrians:50.0788 Probability:0.05 TREE QP avg cost:29.1631 velocity(m/s):10.8268 time(ms):11.198 17500 iterations
N:18 M:384 M+N:402 ~p:0.0447761 Avg dist between pedestrians:50.1056 Probability:0.05 TREE QP avg cost:29.0733 velocity(m/s):10.8325 time(ms):11.2234 17600 iterations
N:18 M:387 M+N:405 ~p:0.0444444 Avg dist between pedestrians:50.0696 Probability:0.05 TREE QP avg cost:28.9237 velocity(m/s):10.8459 time(ms):11.1796 17700 iterations
N:18 M:389 M+N:407 ~p:0.044226 Avg dist between pedestrians:50.18 Probability:0.05 TREE QP avg cost:28.7829 velocity(m/s):10.8596 time(ms):11.1637 17800 iterations
N:18 M:391 M+N:409 ~p:0.0440098 Avg dist between pedestrians:50.2312 Probability:0.05 TREE QP avg cost:28.8483 velocity(m/s):10.8523 time(ms):11.1899 17900 iterations


==> plots/gen/data-0.050000-tree-4-1-1602947664.txt <==
N:0 M:6 M+N:6 ~p:0 Avg dist between pedestrians:3.81279 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:11 M+N:11 ~p:0 Avg dist between pedestrians:6.87134 Probability:0.05 TREE QP avg cost:86.0847 velocity(m/s):5.31567 time(ms):3.1698 200 iterations
N:0 M:16 M+N:16 ~p:0 Avg dist between pedestrians:8.21716 Probability:0.05 TREE QP avg cost:89.7717 velocity(m/s):4.94646 time(ms):3.08063 300 iterations
N:0 M:19 M+N:19 ~p:0 Avg dist between pedestrians:9.72864 Probability:0.05 TREE QP avg cost:92.6815 velocity(m/s):4.7072 time(ms):3.17878 400 iterations
N:0 M:25 M+N:25 ~p:0 Avg dist between pedestrians:9.34876 Probability:0.05 TREE QP avg cost:91.2759 velocity(m/s):4.78145 time(ms):3.11793 500 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:10.3716 Probability:0.05 TREE QP avg cost:91.1481 velocity(m/s):4.91994 time(ms):3.15024 600 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:10.524 Probability:0.05 TREE QP avg cost:94.2729 velocity(m/s):4.76548 time(ms):3.21056 700 iterations
N:1 M:38 M+N:39 ~p:0.025641 Avg dist between pedestrians:10.5135 Probability:0.05 TREE QP avg cost:92.0545 velocity(m/s):4.86922 time(ms):3.15489 800 iterations
N:1 M:42 M+N:43 ~p:0.0232558 Avg dist between pedestrians:10.7992 Probability:0.05 TREE QP avg cost:91.6861 velocity(m/s):4.85258 time(ms):3.09817 900 iterations
N:1 M:46 M+N:47 ~p:0.0212766 Avg dist between pedestrians:10.9557 Probability:0.05 TREE QP avg cost:92.8469 velocity(m/s):4.76548 time(ms):3.09631 1000 iterations
N:1 M:52 M+N:53 ~p:0.0188679 Avg dist between pedestrians:11.1819 Probability:0.05 TREE QP avg cost:90.0172 velocity(m/s):5.01228 time(ms):3.04429 1100 iterations
N:1 M:56 M+N:57 ~p:0.0175439 Avg dist between pedestrians:11.3459 Probability:0.05 TREE QP avg cost:89.7324 velocity(m/s):5.00415 time(ms):3.0153 1200 iterations
N:1 M:61 M+N:62 ~p:0.016129 Avg dist between pedestrians:11.2062 Probability:0.05 TREE QP avg cost:91.1246 velocity(m/s):4.8967 time(ms):3.01218 1300 iterations
N:1 M:64 M+N:65 ~p:0.0153846 Avg dist between pedestrians:11.3902 Probability:0.05 TREE QP avg cost:91.979 velocity(m/s):4.8219 time(ms):2.99088 1400 iterations
N:1 M:69 M+N:70 ~p:0.0142857 Avg dist between pedestrians:11.2546 Probability:0.05 TREE QP avg cost:92.4767 velocity(m/s):4.77511 time(ms):2.9693 1500 iterations
N:1 M:73 M+N:74 ~p:0.0135135 Avg dist between pedestrians:11.2848 Probability:0.05 TREE QP avg cost:93.2697 velocity(m/s):4.70952 time(ms):2.95866 1600 iterations
N:1 M:78 M+N:79 ~p:0.0126582 Avg dist between pedestrians:11.2897 Probability:0.05 TREE QP avg cost:93.271 velocity(m/s):4.7328 time(ms):2.96727 1700 iterations
N:2 M:82 M+N:84 ~p:0.0238095 Avg dist between pedestrians:11.1911 Probability:0.05 TREE QP avg cost:94.4969 velocity(m/s):4.65333 time(ms):2.97235 1800 iterations
N:2 M:85 M+N:87 ~p:0.0229885 Avg dist between pedestrians:11.214 Probability:0.05 TREE QP avg cost:95.3031 velocity(m/s):4.59922 time(ms):2.97654 1900 iterations
N:2 M:88 M+N:90 ~p:0.0222222 Avg dist between pedestrians:11.4164 Probability:0.05 TREE QP avg cost:95.3113 velocity(m/s):4.59195 time(ms):2.98363 2000 iterations
N:3 M:92 M+N:95 ~p:0.0315789 Avg dist between pedestrians:11.3318 Probability:0.05 TREE QP avg cost:95.2289 velocity(m/s):4.58236 time(ms):2.97188 2100 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:11.3777 Probability:0.05 TREE QP avg cost:96.7986 velocity(m/s):4.4962 time(ms):2.98458 2200 iterations
N:3 M:100 M+N:103 ~p:0.0291262 Avg dist between pedestrians:11.2427 Probability:0.05 TREE QP avg cost:97.1258 velocity(m/s):4.47099 time(ms):2.98871 2300 iterations
N:4 M:103 M+N:107 ~p:0.0373832 Avg dist between pedestrians:11.313 Probability:0.05 TREE QP avg cost:96.9047 velocity(m/s):4.48008 time(ms):2.98428 2400 iterations
N:4 M:107 M+N:111 ~p:0.036036 Avg dist between pedestrians:11.2911 Probability:0.05 TREE QP avg cost:97.5642 velocity(m/s):4.45691 time(ms):2.99705 2500 iterations
N:4 M:111 M+N:115 ~p:0.0347826 Avg dist between pedestrians:11.3449 Probability:0.05 TREE QP avg cost:97.8106 velocity(m/s):4.43463 time(ms):3.00328 2600 iterations
N:4 M:115 M+N:119 ~p:0.0336134 Avg dist between pedestrians:11.4957 Probability:0.05 TREE QP avg cost:97.0818 velocity(m/s):4.48152 time(ms):3.01791 2700 iterations
N:4 M:119 M+N:123 ~p:0.0325203 Avg dist between pedestrians:11.5247 Probability:0.05 TREE QP avg cost:97.213 velocity(m/s):4.46685 time(ms):3.00941 2800 iterations
N:4 M:124 M+N:128 ~p:0.03125 Avg dist between pedestrians:11.4132 Probability:0.05 TREE QP avg cost:97.6598 velocity(m/s):4.4514 time(ms):3.01657 2900 iterations
N:5 M:127 M+N:132 ~p:0.0378788 Avg dist between pedestrians:11.5103 Probability:0.05 TREE QP avg cost:98.2149 velocity(m/s):4.44019 time(ms):3.03909 3000 iterations
N:5 M:131 M+N:136 ~p:0.0367647 Avg dist between pedestrians:11.4921 Probability:0.05 TREE QP avg cost:98.1614 velocity(m/s):4.43796 time(ms):3.04341 3100 iterations
N:6 M:135 M+N:141 ~p:0.0425532 Avg dist between pedestrians:11.4084 Probability:0.05 TREE QP avg cost:98.297 velocity(m/s):4.42152 time(ms):3.03694 3200 iterations
N:6 M:140 M+N:146 ~p:0.0410959 Avg dist between pedestrians:11.2574 Probability:0.05 TREE QP avg cost:99.0905 velocity(m/s):4.3782 time(ms):3.03887 3300 iterations
N:6 M:142 M+N:148 ~p:0.0405405 Avg dist between pedestrians:11.4296 Probability:0.05 TREE QP avg cost:99.2529 velocity(m/s):4.36244 time(ms):3.02991 3400 iterations
N:6 M:146 M+N:152 ~p:0.0394737 Avg dist between pedestrians:11.4368 Probability:0.05 TREE QP avg cost:99.3459 velocity(m/s):4.34851 time(ms):3.02211 3500 iterations
N:6 M:150 M+N:156 ~p:0.0384615 Avg dist between pedestrians:11.4798 Probability:0.05 TREE QP avg cost:99.0497 velocity(m/s):4.36568 time(ms):3.01822 3600 iterations
N:6 M:154 M+N:160 ~p:0.0375 Avg dist between pedestrians:11.5122 Probability:0.05 TREE QP avg cost:99.1968 velocity(m/s):4.35344 time(ms):3.02603 3700 iterations
N:6 M:161 M+N:167 ~p:0.0359281 Avg dist between pedestrians:11.3363 Probability:0.05 TREE QP avg cost:98.9807 velocity(m/s):4.35985 time(ms):3.01709 3800 iterations
N:6 M:164 M+N:170 ~p:0.0352941 Avg dist between pedestrians:11.4409 Probability:0.05 TREE QP avg cost:98.7434 velocity(m/s):4.37103 time(ms):3.01509 3900 iterations
N:6 M:168 M+N:174 ~p:0.0344828 Avg dist between pedestrians:11.5275 Probability:0.05 TREE QP avg cost:98.5021 velocity(m/s):4.38758 time(ms):3.01736 4000 iterations
N:7 M:172 M+N:179 ~p:0.0391061 Avg dist between pedestrians:11.5365 Probability:0.05 TREE QP avg cost:98.5532 velocity(m/s):4.39103 time(ms):3.01755 4100 iterations
N:7 M:176 M+N:183 ~p:0.0382514 Avg dist between pedestrians:11.5125 Probability:0.05 TREE QP avg cost:98.3873 velocity(m/s):4.40222 time(ms):3.02073 4200 iterations
N:8 M:179 M+N:187 ~p:0.0427807 Avg dist between pedestrians:11.5512 Probability:0.05 TREE QP avg cost:98.2891 velocity(m/s):4.40747 time(ms):3.0231 4300 iterations
N:8 M:183 M+N:191 ~p:0.0418848 Avg dist between pedestrians:11.524 Probability:0.05 TREE QP avg cost:99 velocity(m/s):4.36766 time(ms):3.02931 4400 iterations
N:9 M:186 M+N:195 ~p:0.0461538 Avg dist between pedestrians:11.5318 Probability:0.05 TREE QP avg cost:99.1061 velocity(m/s):4.35838 time(ms):3.02727 4500 iterations
N:10 M:189 M+N:199 ~p:0.0502513 Avg dist between pedestrians:11.4689 Probability:0.05 TREE QP avg cost:100.016 velocity(m/s):4.30973 time(ms):3.03173 4600 iterations
N:10 M:191 M+N:201 ~p:0.0497512 Avg dist between pedestrians:11.534 Probability:0.05 TREE QP avg cost:100.172 velocity(m/s):4.30052 time(ms):3.03038 4700 iterations
N:10 M:195 M+N:205 ~p:0.0487805 Avg dist between pedestrians:11.5852 Probability:0.05 TREE QP avg cost:99.9659 velocity(m/s):4.30773 time(ms):3.02186 4800 iterations
N:10 M:200 M+N:210 ~p:0.047619 Avg dist between pedestrians:11.5417 Probability:0.05 TREE QP avg cost:99.906 velocity(m/s):4.30845 time(ms):3.01925 4900 iterations
N:11 M:202 M+N:213 ~p:0.0516432 Avg dist between pedestrians:11.6112 Probability:0.05 TREE QP avg cost:99.8684 velocity(m/s):4.30807 time(ms):3.02197 5000 iterations
N:11 M:206 M+N:217 ~p:0.0506912 Avg dist between pedestrians:11.5635 Probability:0.05 TREE QP avg cost:100.42 velocity(m/s):4.28034 time(ms):3.03992 5100 iterations
N:12 M:210 M+N:222 ~p:0.0540541 Avg dist between pedestrians:11.5614 Probability:0.05 TREE QP avg cost:100.096 velocity(m/s):4.29957 time(ms):3.04323 5200 iterations
N:12 M:215 M+N:227 ~p:0.0528634 Avg dist between pedestrians:11.4779 Probability:0.05 TREE QP avg cost:100.609 velocity(m/s):4.27143 time(ms):3.04232 5300 iterations
N:12 M:218 M+N:230 ~p:0.0521739 Avg dist between pedestrians:11.5444 Probability:0.05 TREE QP avg cost:100.541 velocity(m/s):4.27208 time(ms):3.04029 5400 iterations
N:12 M:223 M+N:235 ~p:0.0510638 Avg dist between pedestrians:11.4903 Probability:0.05 TREE QP avg cost:100.552 velocity(m/s):4.27443 time(ms):3.04643 5500 iterations
N:12 M:229 M+N:241 ~p:0.0497925 Avg dist between pedestrians:11.4597 Probability:0.05 TREE QP avg cost:100.318 velocity(m/s):4.28913 time(ms):3.04314 5600 iterations
N:13 M:232 M+N:245 ~p:0.0530612 Avg dist between pedestrians:11.5022 Probability:0.05 TREE QP avg cost:99.9823 velocity(m/s):4.3111 time(ms):3.04371 5700 iterations
N:13 M:236 M+N:249 ~p:0.0522088 Avg dist between pedestrians:11.5272 Probability:0.05 TREE QP avg cost:100.472 velocity(m/s):4.28642 time(ms):3.04894 5800 iterations
N:13 M:240 M+N:253 ~p:0.0513834 Avg dist between pedestrians:11.5003 Probability:0.05 TREE QP avg cost:100.381 velocity(m/s):4.29033 time(ms):3.04436 5900 iterations
N:14 M:243 M+N:257 ~p:0.0544747 Avg dist between pedestrians:11.5203 Probability:0.05 TREE QP avg cost:100.265 velocity(m/s):4.29513 time(ms):3.04135 6000 iterations
N:14 M:247 M+N:261 ~p:0.0536398 Avg dist between pedestrians:11.497 Probability:0.05 TREE QP avg cost:100.366 velocity(m/s):4.29964 time(ms):3.04258 6100 iterations
N:15 M:251 M+N:266 ~p:0.056391 Avg dist between pedestrians:11.5448 Probability:0.05 TREE QP avg cost:100.042 velocity(m/s):4.31935 time(ms):3.04039 6200 iterations
N:15 M:255 M+N:270 ~p:0.0555556 Avg dist between pedestrians:11.5829 Probability:0.05 TREE QP avg cost:100.389 velocity(m/s):4.30042 time(ms):3.0413 6300 iterations
N:15 M:258 M+N:273 ~p:0.0549451 Avg dist between pedestrians:11.5846 Probability:0.05 TREE QP avg cost:100.406 velocity(m/s):4.29687 time(ms):3.04117 6400 iterations
N:15 M:262 M+N:277 ~p:0.0541516 Avg dist between pedestrians:11.6153 Probability:0.05 TREE QP avg cost:100.349 velocity(m/s):4.29682 time(ms):3.03567 6500 iterations
N:15 M:266 M+N:281 ~p:0.0533808 Avg dist between pedestrians:11.6085 Probability:0.05 TREE QP avg cost:100.302 velocity(m/s):4.29712 time(ms):3.03487 6600 iterations
N:15 M:271 M+N:286 ~p:0.0524476 Avg dist between pedestrians:11.5893 Probability:0.05 TREE QP avg cost:100.143 velocity(m/s):4.31192 time(ms):3.0357 6700 iterations
N:16 M:276 M+N:292 ~p:0.0547945 Avg dist between pedestrians:11.6258 Probability:0.05 TREE QP avg cost:100.211 velocity(m/s):4.32654 time(ms):3.03688 6800 iterations
N:16 M:279 M+N:295 ~p:0.0542373 Avg dist between pedestrians:11.6292 Probability:0.05 TREE QP avg cost:100.151 velocity(m/s):4.32791 time(ms):3.0337 6900 iterations
N:17 M:282 M+N:299 ~p:0.0568562 Avg dist between pedestrians:11.6338 Probability:0.05 TREE QP avg cost:100.557 velocity(m/s):4.30486 time(ms):3.0362 7000 iterations
N:17 M:285 M+N:302 ~p:0.0562914 Avg dist between pedestrians:11.6669 Probability:0.05 TREE QP avg cost:100.536 velocity(m/s):4.30805 time(ms):3.03706 7100 iterations
N:17 M:292 M+N:309 ~p:0.0550162 Avg dist between pedestrians:11.5859 Probability:0.05 TREE QP avg cost:100.351 velocity(m/s):4.31935 time(ms):3.03657 7200 iterations
N:17 M:297 M+N:314 ~p:0.0541401 Avg dist between pedestrians:11.5942 Probability:0.05 TREE QP avg cost:100.112 velocity(m/s):4.33415 time(ms):3.03355 7300 iterations
N:17 M:303 M+N:320 ~p:0.053125 Avg dist between pedestrians:11.5239 Probability:0.05 TREE QP avg cost:100.143 velocity(m/s):4.33037 time(ms):3.03392 7400 iterations
N:17 M:307 M+N:324 ~p:0.0524691 Avg dist between pedestrians:11.563 Probability:0.05 TREE QP avg cost:99.9287 velocity(m/s):4.34246 time(ms):3.03088 7500 iterations
N:17 M:311 M+N:328 ~p:0.0518293 Avg dist between pedestrians:11.5664 Probability:0.05 TREE QP avg cost:99.8877 velocity(m/s):4.34192 time(ms):3.02716 7600 iterations
N:17 M:316 M+N:333 ~p:0.0510511 Avg dist between pedestrians:11.5583 Probability:0.05 TREE QP avg cost:99.7999 velocity(m/s):4.34628 time(ms):3.02857 7700 iterations
N:17 M:320 M+N:337 ~p:0.0504451 Avg dist between pedestrians:11.5907 Probability:0.05 TREE QP avg cost:99.6325 velocity(m/s):4.35525 time(ms):3.02629 7800 iterations
N:17 M:326 M+N:343 ~p:0.0495627 Avg dist between pedestrians:11.5765 Probability:0.05 TREE QP avg cost:99.5731 velocity(m/s):4.36515 time(ms):3.02802 7900 iterations
N:17 M:332 M+N:349 ~p:0.0487106 Avg dist between pedestrians:11.5307 Probability:0.05 TREE QP avg cost:99.1683 velocity(m/s):4.40804 time(ms):3.02186 8000 iterations
N:17 M:336 M+N:353 ~p:0.0481586 Avg dist between pedestrians:11.6265 Probability:0.05 TREE QP avg cost:99.0519 velocity(m/s):4.41316 time(ms):3.01894 8100 iterations
N:17 M:341 M+N:358 ~p:0.047486 Avg dist between pedestrians:11.6867 Probability:0.05 TREE QP avg cost:98.578 velocity(m/s):4.44921 time(ms):3.01032 8200 iterations
N:17 M:346 M+N:363 ~p:0.046832 Avg dist between pedestrians:11.6644 Probability:0.05 TREE QP avg cost:98.6139 velocity(m/s):4.44326 time(ms):3.0115 8300 iterations
N:17 M:350 M+N:367 ~p:0.0463215 Avg dist between pedestrians:11.6532 Probability:0.05 TREE QP avg cost:98.7697 velocity(m/s):4.43062 time(ms):3.01128 8400 iterations
N:17 M:354 M+N:371 ~p:0.0458221 Avg dist between pedestrians:11.6634 Probability:0.05 TREE QP avg cost:98.8093 velocity(m/s):4.42888 time(ms):3.01583 8500 iterations
N:17 M:359 M+N:376 ~p:0.0452128 Avg dist between pedestrians:11.639 Probability:0.05 TREE QP avg cost:98.562 velocity(m/s):4.44263 time(ms):3.01397 8600 iterations
N:17 M:364 M+N:381 ~p:0.0446194 Avg dist between pedestrians:11.6647 Probability:0.05 TREE QP avg cost:98.384 velocity(m/s):4.45145 time(ms):3.01313 8700 iterations
N:17 M:367 M+N:384 ~p:0.0442708 Avg dist between pedestrians:11.7107 Probability:0.05 TREE QP avg cost:98.273 velocity(m/s):4.45606 time(ms):3.0117 8800 iterations
N:18 M:371 M+N:389 ~p:0.0462725 Avg dist between pedestrians:11.6959 Probability:0.05 TREE QP avg cost:98.2315 velocity(m/s):4.45729 time(ms):3.01183 8900 iterations
N:18 M:375 M+N:393 ~p:0.0458015 Avg dist between pedestrians:11.7108 Probability:0.05 TREE QP avg cost:98.4522 velocity(m/s):4.44371 time(ms):3.01557 9000 iterations
N:18 M:379 M+N:397 ~p:0.0453401 Avg dist between pedestrians:11.6971 Probability:0.05 TREE QP avg cost:98.3789 velocity(m/s):4.44611 time(ms):3.01825 9100 iterations
N:18 M:383 M+N:401 ~p:0.0448878 Avg dist between pedestrians:11.6964 Probability:0.05 TREE QP avg cost:98.4709 velocity(m/s):4.4379 time(ms):3.01811 9200 iterations
N:18 M:387 M+N:405 ~p:0.0444444 Avg dist between pedestrians:11.6959 Probability:0.05 TREE QP avg cost:98.5043 velocity(m/s):4.43499 time(ms):3.01825 9300 iterations
N:18 M:393 M+N:411 ~p:0.0437956 Avg dist between pedestrians:11.7044 Probability:0.05 TREE QP avg cost:98.1955 velocity(m/s):4.45933 time(ms):3.01517 9400 iterations
N:18 M:396 M+N:414 ~p:0.0434783 Avg dist between pedestrians:11.7746 Probability:0.05 TREE QP avg cost:98.0032 velocity(m/s):4.47461 time(ms):3.01672 9500 iterations
N:18 M:401 M+N:419 ~p:0.0429594 Avg dist between pedestrians:11.7942 Probability:0.05 TREE QP avg cost:97.7945 velocity(m/s):4.4884 time(ms):3.01336 9600 iterations
N:18 M:406 M+N:424 ~p:0.0424528 Avg dist between pedestrians:11.7698 Probability:0.05 TREE QP avg cost:97.7764 velocity(m/s):4.48647 time(ms):3.01165 9700 iterations
N:19 M:409 M+N:428 ~p:0.0443925 Avg dist between pedestrians:11.781 Probability:0.05 TREE QP avg cost:97.8591 velocity(m/s):4.47966 time(ms):3.01229 9800 iterations
N:20 M:411 M+N:431 ~p:0.0464037 Avg dist between pedestrians:11.8055 Probability:0.05 TREE QP avg cost:97.8824 velocity(m/s):4.48077 time(ms):3.0179 9900 iterations
N:20 M:416 M+N:436 ~p:0.0458716 Avg dist between pedestrians:11.7615 Probability:0.05 TREE QP avg cost:98.1504 velocity(m/s):4.46586 time(ms):3.01914 10000 iterations
N:20 M:421 M+N:441 ~p:0.0453515 Avg dist between pedestrians:11.7524 Probability:0.05 TREE QP avg cost:98.1844 velocity(m/s):4.46632 time(ms):3.02536 10100 iterations
N:20 M:425 M+N:445 ~p:0.0449438 Avg dist between pedestrians:11.7766 Probability:0.05 TREE QP avg cost:98.0457 velocity(m/s):4.4729 time(ms):3.02229 10200 iterations
N:21 M:427 M+N:448 ~p:0.046875 Avg dist between pedestrians:11.8027 Probability:0.05 TREE QP avg cost:98.0734 velocity(m/s):4.4686 time(ms):3.02179 10300 iterations
N:21 M:432 M+N:453 ~p:0.0463576 Avg dist between pedestrians:11.7475 Probability:0.05 TREE QP avg cost:98.3658 velocity(m/s):4.45176 time(ms):3.02479 10400 iterations
N:21 M:436 M+N:457 ~p:0.0459519 Avg dist between pedestrians:11.7607 Probability:0.05 TREE QP avg cost:98.353 velocity(m/s):4.45416 time(ms):3.03006 10500 iterations
N:21 M:443 M+N:464 ~p:0.0452586 Avg dist between pedestrians:11.7199 Probability:0.05 TREE QP avg cost:98.0411 velocity(m/s):4.47423 time(ms):3.0267 10600 iterations
N:22 M:447 M+N:469 ~p:0.0469083 Avg dist between pedestrians:11.7242 Probability:0.05 TREE QP avg cost:97.9197 velocity(m/s):4.48768 time(ms):3.03007 10700 iterations
N:22 M:452 M+N:474 ~p:0.0464135 Avg dist between pedestrians:11.7292 Probability:0.05 TREE QP avg cost:98.1972 velocity(m/s):4.48568 time(ms):3.0437 10800 iterations
N:22 M:456 M+N:478 ~p:0.0460251 Avg dist between pedestrians:11.7478 Probability:0.05 TREE QP avg cost:98.1193 velocity(m/s):4.48749 time(ms):3.04104 10900 iterations
N:22 M:462 M+N:484 ~p:0.0454545 Avg dist between pedestrians:11.7109 Probability:0.05 TREE QP avg cost:97.8781 velocity(m/s):4.50484 time(ms):3.03932 11000 iterations
N:22 M:466 M+N:488 ~p:0.045082 Avg dist between pedestrians:11.779 Probability:0.05 TREE QP avg cost:97.6968 velocity(m/s):4.51868 time(ms):3.04008 11100 iterations
N:22 M:470 M+N:492 ~p:0.0447154 Avg dist between pedestrians:11.8041 Probability:0.05 TREE QP avg cost:97.66 velocity(m/s):4.51968 time(ms):3.0411 11200 iterations
N:22 M:475 M+N:497 ~p:0.0442656 Avg dist between pedestrians:11.7917 Probability:0.05 TREE QP avg cost:97.5732 velocity(m/s):4.52399 time(ms):3.04009 11300 iterations
N:22 M:479 M+N:501 ~p:0.0439122 Avg dist between pedestrians:11.8008 Probability:0.05 TREE QP avg cost:97.5918 velocity(m/s):4.52032 time(ms):3.0395 11400 iterations
N:22 M:483 M+N:505 ~p:0.0435644 Avg dist between pedestrians:11.8127 Probability:0.05 TREE QP avg cost:97.5195 velocity(m/s):4.52357 time(ms):3.03824 11500 iterations
N:22 M:487 M+N:509 ~p:0.043222 Avg dist between pedestrians:11.8262 Probability:0.05 TREE QP avg cost:97.525 velocity(m/s):4.52182 time(ms):3.03946 11600 iterations
N:22 M:493 M+N:515 ~p:0.0427184 Avg dist between pedestrians:11.7995 Probability:0.05 TREE QP avg cost:97.3947 velocity(m/s):4.52906 time(ms):3.03789 11700 iterations
N:23 M:497 M+N:520 ~p:0.0442308 Avg dist between pedestrians:11.7757 Probability:0.05 TREE QP avg cost:97.624 velocity(m/s):4.51515 time(ms):3.04319 11800 iterations
N:23 M:500 M+N:523 ~p:0.0439771 Avg dist between pedestrians:11.8008 Probability:0.05 TREE QP avg cost:97.4391 velocity(m/s):4.52698 time(ms):3.04421 11900 iterations
N:24 M:501 M+N:525 ~p:0.0457143 Avg dist between pedestrians:11.8717 Probability:0.05 TREE QP avg cost:97.4407 velocity(m/s):4.52557 time(ms):3.04541 12000 iterations
N:24 M:506 M+N:530 ~p:0.045283 Avg dist between pedestrians:11.8451 Probability:0.05 TREE QP avg cost:97.5609 velocity(m/s):4.51928 time(ms):3.04808 12100 iterations
N:24 M:510 M+N:534 ~p:0.0449438 Avg dist between pedestrians:11.8566 Probability:0.05 TREE QP avg cost:97.4707 velocity(m/s):4.52239 time(ms):3.04653 12200 iterations
N:24 M:514 M+N:538 ~p:0.0446097 Avg dist between pedestrians:11.8643 Probability:0.05 TREE QP avg cost:97.3887 velocity(m/s):4.52648 time(ms):3.04806 12300 iterations
N:25 M:518 M+N:543 ~p:0.0460405 Avg dist between pedestrians:11.8679 Probability:0.05 TREE QP avg cost:97.3452 velocity(m/s):4.52952 time(ms):3.0484 12400 iterations
N:25 M:522 M+N:547 ~p:0.0457038 Avg dist between pedestrians:11.8488 Probability:0.05 TREE QP avg cost:97.4908 velocity(m/s):4.52172 time(ms):3.05005 12500 iterations
N:25 M:525 M+N:550 ~p:0.0454545 Avg dist between pedestrians:11.8823 Probability:0.05 TREE QP avg cost:97.5372 velocity(m/s):4.51817 time(ms):3.05236 12600 iterations
N:25 M:532 M+N:557 ~p:0.0448833 Avg dist between pedestrians:11.8444 Probability:0.05 TREE QP avg cost:97.2726 velocity(m/s):4.53859 time(ms):3.04925 12700 iterations
N:25 M:538 M+N:563 ~p:0.044405 Avg dist between pedestrians:11.8263 Probability:0.05 TREE QP avg cost:97.3093 velocity(m/s):4.53478 time(ms):3.04869 12800 iterations
N:25 M:543 M+N:568 ~p:0.0440141 Avg dist between pedestrians:11.8311 Probability:0.05 TREE QP avg cost:97.1347 velocity(m/s):4.54561 time(ms):3.04784 12900 iterations
N:25 M:547 M+N:572 ~p:0.0437063 Avg dist between pedestrians:11.8419 Probability:0.05 TREE QP avg cost:97.2336 velocity(m/s):4.54072 time(ms):3.05069 13000 iterations
N:25 M:554 M+N:579 ~p:0.0431779 Avg dist between pedestrians:11.7862 Probability:0.05 TREE QP avg cost:97.1775 velocity(m/s):4.54525 time(ms):3.05335 13100 iterations
N:25 M:557 M+N:582 ~p:0.0429553 Avg dist between pedestrians:11.8265 Probability:0.05 TREE QP avg cost:97.1456 velocity(m/s):4.54694 time(ms):3.05505 13200 iterations
N:25 M:561 M+N:586 ~p:0.0426621 Avg dist between pedestrians:11.8467 Probability:0.05 TREE QP avg cost:97.0553 velocity(m/s):4.55066 time(ms):3.05225 13300 iterations
N:26 M:564 M+N:590 ~p:0.0440678 Avg dist between pedestrians:11.8418 Probability:0.05 TREE QP avg cost:97.1617 velocity(m/s):4.54205 time(ms):3.0529 13400 iterations
N:26 M:567 M+N:593 ~p:0.0438449 Avg dist between pedestrians:11.8696 Probability:0.05 TREE QP avg cost:97.2113 velocity(m/s):4.54008 time(ms):3.05505 13500 iterations
N:27 M:571 M+N:598 ~p:0.0451505 Avg dist between pedestrians:11.8344 Probability:0.05 TREE QP avg cost:97.4606 velocity(m/s):4.52708 time(ms):3.06115 13600 iterations
N:27 M:574 M+N:601 ~p:0.0449251 Avg dist between pedestrians:11.8442 Probability:0.05 TREE QP avg cost:97.492 velocity(m/s):4.52396 time(ms):3.06181 13700 iterations
N:27 M:581 M+N:608 ~p:0.0444079 Avg dist between pedestrians:11.8365 Probability:0.05 TREE QP avg cost:97.2166 velocity(m/s):4.55188 time(ms):3.05683 13800 iterations
N:27 M:585 M+N:612 ~p:0.0441176 Avg dist between pedestrians:11.8545 Probability:0.05 TREE QP avg cost:97.2138 velocity(m/s):4.54955 time(ms):3.05671 13900 iterations
N:27 M:589 M+N:616 ~p:0.0438312 Avg dist between pedestrians:11.8578 Probability:0.05 TREE QP avg cost:97.2245 velocity(m/s):4.54666 time(ms):3.05527 14000 iterations
N:27 M:594 M+N:621 ~p:0.0434783 Avg dist between pedestrians:11.8505 Probability:0.05 TREE QP avg cost:97.1028 velocity(m/s):4.55537 time(ms):3.05475 14100 iterations
N:27 M:603 M+N:630 ~p:0.0428571 Avg dist between pedestrians:11.8257 Probability:0.05 TREE QP avg cost:96.7621 velocity(m/s):4.58897 time(ms):3.05019 14200 iterations
N:27 M:608 M+N:635 ~p:0.0425197 Avg dist between pedestrians:11.8392 Probability:0.05 TREE QP avg cost:96.6306 velocity(m/s):4.59807 time(ms):3.04902 14300 iterations
N:27 M:613 M+N:640 ~p:0.0421875 Avg dist between pedestrians:11.8461 Probability:0.05 TREE QP avg cost:96.5579 velocity(m/s):4.60196 time(ms):3.04899 14400 iterations
N:27 M:617 M+N:644 ~p:0.0419255 Avg dist between pedestrians:11.8662 Probability:0.05 TREE QP avg cost:96.5791 velocity(m/s):4.59857 time(ms):3.04816 14500 iterations
N:27 M:621 M+N:648 ~p:0.0416667 Avg dist between pedestrians:11.876 Probability:0.05 TREE QP avg cost:96.5676 velocity(m/s):4.60018 time(ms):3.04955 14600 iterations
N:27 M:626 M+N:653 ~p:0.0413476 Avg dist between pedestrians:11.8528 Probability:0.05 TREE QP avg cost:96.6117 velocity(m/s):4.59649 time(ms):3.04952 14700 iterations
N:27 M:632 M+N:659 ~p:0.0409712 Avg dist between pedestrians:11.8213 Probability:0.05 TREE QP avg cost:96.5236 velocity(m/s):4.60247 time(ms):3.04863 14800 iterations
N:28 M:635 M+N:663 ~p:0.0422323 Avg dist between pedestrians:11.8437 Probability:0.05 TREE QP avg cost:96.5109 velocity(m/s):4.60436 time(ms):3.05101 14900 iterations
N:28 M:639 M+N:667 ~p:0.041979 Avg dist between pedestrians:11.8427 Probability:0.05 TREE QP avg cost:96.7208 velocity(m/s):4.59501 time(ms):3.05662 15000 iterations
N:28 M:644 M+N:672 ~p:0.0416667 Avg dist between pedestrians:11.8275 Probability:0.05 TREE QP avg cost:96.6312 velocity(m/s):4.60038 time(ms):3.05637 15100 iterations
N:28 M:648 M+N:676 ~p:0.0414201 Avg dist between pedestrians:11.8472 Probability:0.05 TREE QP avg cost:96.5741 velocity(m/s):4.60242 time(ms):3.05517 15200 iterations
N:28 M:654 M+N:682 ~p:0.0410557 Avg dist between pedestrians:11.8248 Probability:0.05 TREE QP avg cost:96.4727 velocity(m/s):4.60944 time(ms):3.05487 15300 iterations
N:29 M:661 M+N:690 ~p:0.042029 Avg dist between pedestrians:11.7909 Probability:0.05 TREE QP avg cost:96.3019 velocity(m/s):4.62893 time(ms):3.05309 15400 iterations
N:30 M:663 M+N:693 ~p:0.04329 Avg dist between pedestrians:11.8327 Probability:0.05 TREE QP avg cost:96.5118 velocity(m/s):4.61689 time(ms):3.05627 15500 iterations
N:30 M:667 M+N:697 ~p:0.0430416 Avg dist between pedestrians:11.8142 Probability:0.05 TREE QP avg cost:96.6816 velocity(m/s):4.60865 time(ms):3.05977 15600 iterations
N:30 M:671 M+N:701 ~p:0.042796 Avg dist between pedestrians:11.8161 Probability:0.05 TREE QP avg cost:96.744 velocity(m/s):4.60344 time(ms):3.06006 15700 iterations
N:30 M:677 M+N:707 ~p:0.0424328 Avg dist between pedestrians:11.804 Probability:0.05 TREE QP avg cost:96.6657 velocity(m/s):4.60988 time(ms):3.05933 15800 iterations
N:30 M:682 M+N:712 ~p:0.0421348 Avg dist between pedestrians:11.7801 Probability:0.05 TREE QP avg cost:96.6865 velocity(m/s):4.60729 time(ms):3.0603 15900 iterations
N:31 M:686 M+N:717 ~p:0.0432357 Avg dist between pedestrians:11.7748 Probability:0.05 TREE QP avg cost:96.763 velocity(m/s):4.60149 time(ms):3.06088 16000 iterations
N:31 M:690 M+N:721 ~p:0.0429958 Avg dist between pedestrians:11.7718 Probability:0.05 TREE QP avg cost:96.769 velocity(m/s):4.60168 time(ms):3.06148 16100 iterations
N:31 M:696 M+N:727 ~p:0.042641 Avg dist between pedestrians:11.7552 Probability:0.05 TREE QP avg cost:96.6101 velocity(m/s):4.61211 time(ms):3.06037 16200 iterations
N:31 M:701 M+N:732 ~p:0.0423497 Avg dist between pedestrians:11.7654 Probability:0.05 TREE QP avg cost:96.535 velocity(m/s):4.61547 time(ms):3.06007 16300 iterations
N:31 M:706 M+N:737 ~p:0.0420624 Avg dist between pedestrians:11.7685 Probability:0.05 TREE QP avg cost:96.4388 velocity(m/s):4.62619 time(ms):3.06117 16400 iterations
N:31 M:712 M+N:743 ~p:0.0417227 Avg dist between pedestrians:11.7778 Probability:0.05 TREE QP avg cost:96.2774 velocity(m/s):4.64495 time(ms):3.05923 16500 iterations
N:31 M:717 M+N:748 ~p:0.0414439 Avg dist between pedestrians:11.8082 Probability:0.05 TREE QP avg cost:96.1944 velocity(m/s):4.65232 time(ms):3.0587 16600 iterations
N:31 M:722 M+N:753 ~p:0.0411687 Avg dist between pedestrians:11.8062 Probability:0.05 TREE QP avg cost:96.1981 velocity(m/s):4.65187 time(ms):3.0585 16700 iterations
N:31 M:726 M+N:757 ~p:0.0409511 Avg dist between pedestrians:11.8108 Probability:0.05 TREE QP avg cost:96.1578 velocity(m/s):4.65379 time(ms):3.05816 16800 iterations
N:31 M:732 M+N:763 ~p:0.0406291 Avg dist between pedestrians:11.788 Probability:0.05 TREE QP avg cost:96.1625 velocity(m/s):4.65258 time(ms):3.05816 16900 iterations
N:31 M:735 M+N:766 ~p:0.04047 Avg dist between pedestrians:11.815 Probability:0.05 TREE QP avg cost:96.194 velocity(m/s):4.64912 time(ms):3.05856 17000 iterations
N:31 M:740 M+N:771 ~p:0.0402075 Avg dist between pedestrians:11.8062 Probability:0.05 TREE QP avg cost:96.1028 velocity(m/s):4.65303 time(ms):3.0582 17100 iterations
N:31 M:744 M+N:775 ~p:0.04 Avg dist between pedestrians:11.8239 Probability:0.05 TREE QP avg cost:96.0418 velocity(m/s):4.65663 time(ms):3.06034 17200 iterations
N:31 M:750 M+N:781 ~p:0.0396927 Avg dist between pedestrians:11.8032 Probability:0.05 TREE QP avg cost:96.0244 velocity(m/s):4.65699 time(ms):3.06012 17300 iterations
N:31 M:755 M+N:786 ~p:0.0394402 Avg dist between pedestrians:11.7968 Probability:0.05 TREE QP avg cost:96.0196 velocity(m/s):4.6553 time(ms):3.05853 17400 iterations
N:31 M:760 M+N:791 ~p:0.0391909 Avg dist between pedestrians:11.7861 Probability:0.05 TREE QP avg cost:96.0288 velocity(m/s):4.65384 time(ms):3.05935 17500 iterations
N:31 M:765 M+N:796 ~p:0.0389447 Avg dist between pedestrians:11.7778 Probability:0.05 TREE QP avg cost:95.9787 velocity(m/s):4.6559 time(ms):3.05922 17600 iterations
N:31 M:770 M+N:801 ~p:0.0387016 Avg dist between pedestrians:11.78 Probability:0.05 TREE QP avg cost:95.8223 velocity(m/s):4.66642 time(ms):3.05789 17700 iterations
N:31 M:776 M+N:807 ~p:0.0384139 Avg dist between pedestrians:11.7712 Probability:0.05 TREE QP avg cost:95.754 velocity(m/s):4.66985 time(ms):3.05753 17800 iterations
N:32 M:779 M+N:811 ~p:0.0394575 Avg dist between pedestrians:11.7849 Probability:0.05 TREE QP avg cost:95.8955 velocity(m/s):4.66104 time(ms):3.06022 17900 iterations


==> plots/gen/data-0.050000-tree-4-2-1602945859.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.41616 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:13 M+N:13 ~p:0 Avg dist between pedestrians:9.17936 Probability:0.05 TREE QP avg cost:59.2134 velocity(m/s):7.79846 time(ms):10.1027 200 iterations
N:0 M:21 M+N:21 ~p:0 Avg dist between pedestrians:9.42733 Probability:0.05 TREE QP avg cost:45.7516 velocity(m/s):8.26407 time(ms):9.96668 300 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:10.1649 Probability:0.05 TREE QP avg cost:47.1013 velocity(m/s):8.45666 time(ms):9.42954 400 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:10.9426 Probability:0.05 TREE QP avg cost:61.2919 velocity(m/s):7.51109 time(ms):9.25464 500 iterations
N:1 M:39 M+N:40 ~p:0.025 Avg dist between pedestrians:10.7345 Probability:0.05 TREE QP avg cost:59.3655 velocity(m/s):7.52239 time(ms):8.93486 600 iterations
N:1 M:46 M+N:47 ~p:0.0212766 Avg dist between pedestrians:11.0846 Probability:0.05 TREE QP avg cost:59.2738 velocity(m/s):7.4839 time(ms):9.01824 700 iterations
N:1 M:51 M+N:52 ~p:0.0192308 Avg dist between pedestrians:11.7253 Probability:0.05 TREE QP avg cost:58.0179 velocity(m/s):7.60038 time(ms):8.76096 800 iterations
N:1 M:58 M+N:59 ~p:0.0169492 Avg dist between pedestrians:11.6393 Probability:0.05 TREE QP avg cost:56.9199 velocity(m/s):7.56298 time(ms):8.90857 900 iterations
N:1 M:63 M+N:64 ~p:0.015625 Avg dist between pedestrians:11.8864 Probability:0.05 TREE QP avg cost:59.8922 velocity(m/s):7.31151 time(ms):8.7264 1000 iterations
N:1 M:69 M+N:70 ~p:0.0142857 Avg dist between pedestrians:11.6639 Probability:0.05 TREE QP avg cost:59.8991 velocity(m/s):7.23662 time(ms):8.92635 1100 iterations
N:1 M:77 M+N:78 ~p:0.0128205 Avg dist between pedestrians:11.5672 Probability:0.05 TREE QP avg cost:57.7832 velocity(m/s):7.3798 time(ms):9.08091 1200 iterations
N:2 M:82 M+N:84 ~p:0.0238095 Avg dist between pedestrians:11.8746 Probability:0.05 TREE QP avg cost:60.8865 velocity(m/s):7.23302 time(ms):9.23497 1300 iterations
N:2 M:88 M+N:90 ~p:0.0222222 Avg dist between pedestrians:11.6691 Probability:0.05 TREE QP avg cost:61.1646 velocity(m/s):7.16248 time(ms):9.21438 1400 iterations
N:3 M:91 M+N:94 ~p:0.0319149 Avg dist between pedestrians:11.8619 Probability:0.05 TREE QP avg cost:61.8439 velocity(m/s):7.07473 time(ms):9.23153 1500 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:11.9142 Probability:0.05 TREE QP avg cost:65.5659 velocity(m/s):6.84348 time(ms):9.2264 1600 iterations
N:3 M:101 M+N:104 ~p:0.0288462 Avg dist between pedestrians:11.7142 Probability:0.05 TREE QP avg cost:66.4639 velocity(m/s):6.77245 time(ms):9.195 1700 iterations
N:4 M:105 M+N:109 ~p:0.0366972 Avg dist between pedestrians:12.0036 Probability:0.05 TREE QP avg cost:67.5254 velocity(m/s):6.73688 time(ms):9.22384 1800 iterations
N:4 M:110 M+N:114 ~p:0.0350877 Avg dist between pedestrians:11.8581 Probability:0.05 TREE QP avg cost:68.6872 velocity(m/s):6.63748 time(ms):9.1997 1900 iterations
N:4 M:115 M+N:119 ~p:0.0336134 Avg dist between pedestrians:12.0095 Probability:0.05 TREE QP avg cost:68.0753 velocity(m/s):6.6633 time(ms):9.17778 2000 iterations
N:4 M:122 M+N:126 ~p:0.031746 Avg dist between pedestrians:11.9313 Probability:0.05 TREE QP avg cost:67.744 velocity(m/s):6.68113 time(ms):9.11431 2100 iterations
N:5 M:127 M+N:132 ~p:0.0378788 Avg dist between pedestrians:12.1022 Probability:0.05 TREE QP avg cost:69.5885 velocity(m/s):6.69449 time(ms):9.16829 2200 iterations
N:5 M:134 M+N:139 ~p:0.0359712 Avg dist between pedestrians:11.9286 Probability:0.05 TREE QP avg cost:68.4715 velocity(m/s):6.76298 time(ms):9.18951 2300 iterations
N:6 M:140 M+N:146 ~p:0.0410959 Avg dist between pedestrians:11.8664 Probability:0.05 TREE QP avg cost:70.0874 velocity(m/s):6.68018 time(ms):9.16311 2400 iterations
N:6 M:144 M+N:150 ~p:0.04 Avg dist between pedestrians:11.933 Probability:0.05 TREE QP avg cost:70.0187 velocity(m/s):6.65641 time(ms):9.18624 2500 iterations
N:6 M:150 M+N:156 ~p:0.0384615 Avg dist between pedestrians:11.9799 Probability:0.05 TREE QP avg cost:69.5753 velocity(m/s):6.6851 time(ms):9.16084 2600 iterations
N:6 M:157 M+N:163 ~p:0.0368098 Avg dist between pedestrians:11.9471 Probability:0.05 TREE QP avg cost:68.8475 velocity(m/s):6.71377 time(ms):9.17393 2700 iterations
N:6 M:163 M+N:169 ~p:0.035503 Avg dist between pedestrians:12.0094 Probability:0.05 TREE QP avg cost:68.1283 velocity(m/s):6.76518 time(ms):9.18502 2800 iterations
N:7 M:171 M+N:178 ~p:0.0393258 Avg dist between pedestrians:12.0061 Probability:0.05 TREE QP avg cost:66.6955 velocity(m/s):6.87015 time(ms):9.17042 2900 iterations
N:7 M:176 M+N:183 ~p:0.0382514 Avg dist between pedestrians:11.9958 Probability:0.05 TREE QP avg cost:67.8855 velocity(m/s):6.80643 time(ms):9.1028 3000 iterations
N:8 M:179 M+N:187 ~p:0.0427807 Avg dist between pedestrians:12.1131 Probability:0.05 TREE QP avg cost:67.9454 velocity(m/s):6.79007 time(ms):9.11278 3100 iterations
N:9 M:183 M+N:192 ~p:0.046875 Avg dist between pedestrians:12.1106 Probability:0.05 TREE QP avg cost:69.5695 velocity(m/s):6.71186 time(ms):9.11467 3200 iterations
N:10 M:187 M+N:197 ~p:0.0507614 Avg dist between pedestrians:12.1479 Probability:0.05 TREE QP avg cost:70.6617 velocity(m/s):6.66617 time(ms):9.14092 3300 iterations
N:10 M:191 M+N:201 ~p:0.0497512 Avg dist between pedestrians:12.0936 Probability:0.05 TREE QP avg cost:71.8424 velocity(m/s):6.59384 time(ms):9.10598 3400 iterations
N:10 M:198 M+N:208 ~p:0.0480769 Avg dist between pedestrians:12.0477 Probability:0.05 TREE QP avg cost:71.3702 velocity(m/s):6.61275 time(ms):9.07492 3500 iterations
N:11 M:202 M+N:213 ~p:0.0516432 Avg dist between pedestrians:12.1842 Probability:0.05 TREE QP avg cost:70.9164 velocity(m/s):6.62869 time(ms):9.07594 3600 iterations
N:11 M:207 M+N:218 ~p:0.0504587 Avg dist between pedestrians:12.1023 Probability:0.05 TREE QP avg cost:71.7816 velocity(m/s):6.58108 time(ms):9.04355 3700 iterations
N:12 M:211 M+N:223 ~p:0.0538117 Avg dist between pedestrians:12.2377 Probability:0.05 TREE QP avg cost:72.4487 velocity(m/s):6.55794 time(ms):9.04669 3800 iterations
N:12 M:218 M+N:230 ~p:0.0521739 Avg dist between pedestrians:12.1179 Probability:0.05 TREE QP avg cost:72.0232 velocity(m/s):6.58998 time(ms):9.09451 3900 iterations
N:12 M:225 M+N:237 ~p:0.0506329 Avg dist between pedestrians:12.0571 Probability:0.05 TREE QP avg cost:72.1108 velocity(m/s):6.57794 time(ms):9.0791 4000 iterations
N:13 M:231 M+N:244 ~p:0.0532787 Avg dist between pedestrians:12.1025 Probability:0.05 TREE QP avg cost:70.8862 velocity(m/s):6.66084 time(ms):9.10563 4100 iterations
N:13 M:236 M+N:249 ~p:0.0522088 Avg dist between pedestrians:12.1742 Probability:0.05 TREE QP avg cost:72.576 velocity(m/s):6.60305 time(ms):9.17453 4200 iterations
N:14 M:242 M+N:256 ~p:0.0546875 Avg dist between pedestrians:12.1325 Probability:0.05 TREE QP avg cost:71.8659 velocity(m/s):6.64791 time(ms):9.18419 4300 iterations
N:14 M:247 M+N:261 ~p:0.0536398 Avg dist between pedestrians:12.1012 Probability:0.05 TREE QP avg cost:72.7121 velocity(m/s):6.59752 time(ms):9.13447 4400 iterations
N:15 M:252 M+N:267 ~p:0.0561798 Avg dist between pedestrians:12.1266 Probability:0.05 TREE QP avg cost:72.3167 velocity(m/s):6.61988 time(ms):9.1183 4500 iterations
N:15 M:255 M+N:270 ~p:0.0555556 Avg dist between pedestrians:12.2158 Probability:0.05 TREE QP avg cost:73.1732 velocity(m/s):6.55699 time(ms):9.10724 4600 iterations
N:15 M:261 M+N:276 ~p:0.0543478 Avg dist between pedestrians:12.2001 Probability:0.05 TREE QP avg cost:72.9453 velocity(m/s):6.55879 time(ms):9.08762 4700 iterations
N:15 M:267 M+N:282 ~p:0.0531915 Avg dist between pedestrians:12.1497 Probability:0.05 TREE QP avg cost:72.8944 velocity(m/s):6.55348 time(ms):9.08633 4800 iterations
N:16 M:273 M+N:289 ~p:0.0553633 Avg dist between pedestrians:12.1221 Probability:0.05 TREE QP avg cost:72.4755 velocity(m/s):6.59031 time(ms):9.04522 4900 iterations
N:16 M:276 M+N:292 ~p:0.0547945 Avg dist between pedestrians:12.2518 Probability:0.05 TREE QP avg cost:73.4049 velocity(m/s):6.53124 time(ms):9.01291 5000 iterations
N:17 M:279 M+N:296 ~p:0.0574324 Avg dist between pedestrians:12.2904 Probability:0.05 TREE QP avg cost:73.6727 velocity(m/s):6.51039 time(ms):9.00998 5100 iterations
N:17 M:288 M+N:305 ~p:0.0557377 Avg dist between pedestrians:12.1286 Probability:0.05 TREE QP avg cost:73.4818 velocity(m/s):6.53525 time(ms):9.03471 5200 iterations
N:17 M:295 M+N:312 ~p:0.0544872 Avg dist between pedestrians:12.1365 Probability:0.05 TREE QP avg cost:73.1026 velocity(m/s):6.57052 time(ms):9.03516 5300 iterations
N:17 M:306 M+N:323 ~p:0.0526316 Avg dist between pedestrians:12.0219 Probability:0.05 TREE QP avg cost:72.755 velocity(m/s):6.60929 time(ms):9.048 5400 iterations
N:17 M:310 M+N:327 ~p:0.0519878 Avg dist between pedestrians:12.1584 Probability:0.05 TREE QP avg cost:72.2995 velocity(m/s):6.62364 time(ms):9.0784 5500 iterations
N:17 M:319 M+N:336 ~p:0.0505952 Avg dist between pedestrians:12.1003 Probability:0.05 TREE QP avg cost:71.5396 velocity(m/s):6.67485 time(ms):9.08723 5600 iterations
N:17 M:325 M+N:342 ~p:0.0497076 Avg dist between pedestrians:12.176 Probability:0.05 TREE QP avg cost:71.4023 velocity(m/s):6.68034 time(ms):9.08136 5700 iterations
N:17 M:333 M+N:350 ~p:0.0485714 Avg dist between pedestrians:12.0947 Probability:0.05 TREE QP avg cost:70.9041 velocity(m/s):6.72704 time(ms):9.0516 5800 iterations
N:17 M:340 M+N:357 ~p:0.047619 Avg dist between pedestrians:12.1694 Probability:0.05 TREE QP avg cost:70.1277 velocity(m/s):6.78306 time(ms):9.02465 5900 iterations
N:17 M:345 M+N:362 ~p:0.0469613 Avg dist between pedestrians:12.2302 Probability:0.05 TREE QP avg cost:70.0785 velocity(m/s):6.77214 time(ms):9.03288 6000 iterations
N:17 M:354 M+N:371 ~p:0.0458221 Avg dist between pedestrians:12.1633 Probability:0.05 TREE QP avg cost:69.6065 velocity(m/s):6.80269 time(ms):9.06326 6100 iterations
N:17 M:359 M+N:376 ~p:0.0452128 Avg dist between pedestrians:12.2234 Probability:0.05 TREE QP avg cost:69.4788 velocity(m/s):6.79894 time(ms):9.06203 6200 iterations
N:17 M:365 M+N:382 ~p:0.0445026 Avg dist between pedestrians:12.23 Probability:0.05 TREE QP avg cost:69.2319 velocity(m/s):6.8045 time(ms):9.0722 6300 iterations
N:18 M:371 M+N:389 ~p:0.0462725 Avg dist between pedestrians:12.226 Probability:0.05 TREE QP avg cost:68.7152 velocity(m/s):6.82941 time(ms):9.11431 6400 iterations
N:18 M:375 M+N:393 ~p:0.0458015 Avg dist between pedestrians:12.3184 Probability:0.05 TREE QP avg cost:69.2369 velocity(m/s):6.81442 time(ms):9.16566 6500 iterations
N:18 M:383 M+N:401 ~p:0.0448878 Avg dist between pedestrians:12.2463 Probability:0.05 TREE QP avg cost:68.9836 velocity(m/s):6.82755 time(ms):9.17999 6600 iterations
N:18 M:391 M+N:409 ~p:0.0440098 Avg dist between pedestrians:12.2281 Probability:0.05 TREE QP avg cost:68.4741 velocity(m/s):6.87033 time(ms):9.17916 6700 iterations
N:18 M:396 M+N:414 ~p:0.0434783 Avg dist between pedestrians:12.2925 Probability:0.05 TREE QP avg cost:68.2399 velocity(m/s):6.87867 time(ms):9.17387 6800 iterations
N:18 M:404 M+N:422 ~p:0.042654 Avg dist between pedestrians:12.3188 Probability:0.05 TREE QP avg cost:67.8757 velocity(m/s):6.9138 time(ms):9.18509 6900 iterations
N:19 M:409 M+N:428 ~p:0.0443925 Avg dist between pedestrians:12.3189 Probability:0.05 TREE QP avg cost:67.9596 velocity(m/s):6.90923 time(ms):9.20914 7000 iterations
N:20 M:412 M+N:432 ~p:0.0462963 Avg dist between pedestrians:12.3405 Probability:0.05 TREE QP avg cost:68.3678 velocity(m/s):6.88877 time(ms):9.19824 7100 iterations
N:20 M:419 M+N:439 ~p:0.0455581 Avg dist between pedestrians:12.2632 Probability:0.05 TREE QP avg cost:68.7542 velocity(m/s):6.87001 time(ms):9.23287 7200 iterations
N:20 M:425 M+N:445 ~p:0.0449438 Avg dist between pedestrians:12.3325 Probability:0.05 TREE QP avg cost:68.3142 velocity(m/s):6.8964 time(ms):9.2623 7300 iterations
N:21 M:429 M+N:450 ~p:0.0466667 Avg dist between pedestrians:12.331 Probability:0.05 TREE QP avg cost:68.8043 velocity(m/s):6.85514 time(ms):9.23801 7400 iterations
N:21 M:435 M+N:456 ~p:0.0460526 Avg dist between pedestrians:12.2614 Probability:0.05 TREE QP avg cost:69.0241 velocity(m/s):6.84375 time(ms):9.24973 7500 iterations
N:21 M:442 M+N:463 ~p:0.0453564 Avg dist between pedestrians:12.2748 Probability:0.05 TREE QP avg cost:68.9049 velocity(m/s):6.85077 time(ms):9.21919 7600 iterations
N:22 M:447 M+N:469 ~p:0.0469083 Avg dist between pedestrians:12.2867 Probability:0.05 TREE QP avg cost:68.8256 velocity(m/s):6.8568 time(ms):9.19981 7700 iterations
N:22 M:453 M+N:475 ~p:0.0463158 Avg dist between pedestrians:12.2406 Probability:0.05 TREE QP avg cost:69.302 velocity(m/s):6.83643 time(ms):9.18383 7800 iterations
N:22 M:460 M+N:482 ~p:0.0456432 Avg dist between pedestrians:12.2484 Probability:0.05 TREE QP avg cost:68.8747 velocity(m/s):6.86218 time(ms):9.17827 7900 iterations
N:22 M:467 M+N:489 ~p:0.0449898 Avg dist between pedestrians:12.3047 Probability:0.05 TREE QP avg cost:68.4396 velocity(m/s):6.89687 time(ms):9.19016 8000 iterations
N:22 M:475 M+N:497 ~p:0.0442656 Avg dist between pedestrians:12.2893 Probability:0.05 TREE QP avg cost:68.2637 velocity(m/s):6.91306 time(ms):9.18908 8100 iterations
N:22 M:479 M+N:501 ~p:0.0439122 Avg dist between pedestrians:12.3167 Probability:0.05 TREE QP avg cost:68.5104 velocity(m/s):6.88812 time(ms):9.15669 8200 iterations
N:22 M:485 M+N:507 ~p:0.0433925 Avg dist between pedestrians:12.3186 Probability:0.05 TREE QP avg cost:68.3961 velocity(m/s):6.89077 time(ms):9.14609 8300 iterations
N:22 M:491 M+N:513 ~p:0.042885 Avg dist between pedestrians:12.3035 Probability:0.05 TREE QP avg cost:68.3674 velocity(m/s):6.89179 time(ms):9.13372 8400 iterations
N:23 M:496 M+N:519 ~p:0.044316 Avg dist between pedestrians:12.3211 Probability:0.05 TREE QP avg cost:68.6541 velocity(m/s):6.8707 time(ms):9.13676 8500 iterations
N:23 M:501 M+N:524 ~p:0.0438931 Avg dist between pedestrians:12.3194 Probability:0.05 TREE QP avg cost:68.5882 velocity(m/s):6.87732 time(ms):9.12863 8600 iterations
N:24 M:504 M+N:528 ~p:0.0454545 Avg dist between pedestrians:12.3591 Probability:0.05 TREE QP avg cost:68.771 velocity(m/s):6.86397 time(ms):9.11103 8700 iterations
N:24 M:509 M+N:533 ~p:0.0450281 Avg dist between pedestrians:12.3412 Probability:0.05 TREE QP avg cost:69.0849 velocity(m/s):6.84281 time(ms):9.10414 8800 iterations
N:24 M:515 M+N:539 ~p:0.0445269 Avg dist between pedestrians:12.3558 Probability:0.05 TREE QP avg cost:68.8683 velocity(m/s):6.8615 time(ms):9.09447 8900 iterations
N:25 M:521 M+N:546 ~p:0.0457875 Avg dist between pedestrians:12.3731 Probability:0.05 TREE QP avg cost:69.2143 velocity(m/s):6.85061 time(ms):9.11291 9000 iterations
N:25 M:525 M+N:550 ~p:0.0454545 Avg dist between pedestrians:12.374 Probability:0.05 TREE QP avg cost:69.2613 velocity(m/s):6.83612 time(ms):9.11455 9100 iterations
N:25 M:534 M+N:559 ~p:0.0447227 Avg dist between pedestrians:12.3108 Probability:0.05 TREE QP avg cost:68.9734 velocity(m/s):6.86496 time(ms):9.10721 9200 iterations
N:25 M:543 M+N:568 ~p:0.0440141 Avg dist between pedestrians:12.3055 Probability:0.05 TREE QP avg cost:68.6896 velocity(m/s):6.89159 time(ms):9.11706 9300 iterations
N:25 M:549 M+N:574 ~p:0.043554 Avg dist between pedestrians:12.3014 Probability:0.05 TREE QP avg cost:68.8031 velocity(m/s):6.88259 time(ms):9.09966 9400 iterations
N:25 M:554 M+N:579 ~p:0.0431779 Avg dist between pedestrians:12.3409 Probability:0.05 TREE QP avg cost:68.726 velocity(m/s):6.8827 time(ms):9.09417 9500 iterations
N:25 M:560 M+N:585 ~p:0.042735 Avg dist between pedestrians:12.3489 Probability:0.05 TREE QP avg cost:68.6666 velocity(m/s):6.88077 time(ms):9.08587 9600 iterations
N:25 M:564 M+N:589 ~p:0.0424448 Avg dist between pedestrians:12.3534 Probability:0.05 TREE QP avg cost:68.9373 velocity(m/s):6.85478 time(ms):9.07939 9700 iterations
N:27 M:569 M+N:596 ~p:0.045302 Avg dist between pedestrians:12.3426 Probability:0.05 TREE QP avg cost:69.3469 velocity(m/s):6.84874 time(ms):9.10198 9800 iterations
N:27 M:572 M+N:599 ~p:0.0450751 Avg dist between pedestrians:12.3414 Probability:0.05 TREE QP avg cost:69.7557 velocity(m/s):6.8186 time(ms):9.09337 9900 iterations
N:27 M:578 M+N:605 ~p:0.0446281 Avg dist between pedestrians:12.3146 Probability:0.05 TREE QP avg cost:69.5827 velocity(m/s):6.83079 time(ms):9.06163 10000 iterations
N:27 M:584 M+N:611 ~p:0.0441899 Avg dist between pedestrians:12.3505 Probability:0.05 TREE QP avg cost:69.6533 velocity(m/s):6.82495 time(ms):9.05984 10100 iterations
N:27 M:590 M+N:617 ~p:0.0437601 Avg dist between pedestrians:12.3433 Probability:0.05 TREE QP avg cost:69.4192 velocity(m/s):6.83109 time(ms):9.06478 10200 iterations
N:27 M:601 M+N:628 ~p:0.0429936 Avg dist between pedestrians:12.3013 Probability:0.05 TREE QP avg cost:68.9121 velocity(m/s):6.87992 time(ms):9.05823 10300 iterations
N:27 M:610 M+N:637 ~p:0.0423862 Avg dist between pedestrians:12.3136 Probability:0.05 TREE QP avg cost:68.4278 velocity(m/s):6.91965 time(ms):9.0701 10400 iterations
N:27 M:615 M+N:642 ~p:0.0420561 Avg dist between pedestrians:12.3649 Probability:0.05 TREE QP avg cost:68.3865 velocity(m/s):6.9177 time(ms):9.05879 10500 iterations
N:27 M:622 M+N:649 ~p:0.0416025 Avg dist between pedestrians:12.3601 Probability:0.05 TREE QP avg cost:68.1676 velocity(m/s):6.92765 time(ms):9.06776 10600 iterations
N:27 M:627 M+N:654 ~p:0.0412844 Avg dist between pedestrians:12.3887 Probability:0.05 TREE QP avg cost:68.0792 velocity(m/s):6.92743 time(ms):9.06045 10700 iterations
N:28 M:636 M+N:664 ~p:0.0421687 Avg dist between pedestrians:12.3312 Probability:0.05 TREE QP avg cost:67.7376 velocity(m/s):6.94935 time(ms):9.0646 10800 iterations
N:28 M:642 M+N:670 ~p:0.041791 Avg dist between pedestrians:12.3212 Probability:0.05 TREE QP avg cost:68.2788 velocity(m/s):6.92865 time(ms):9.09398 10900 iterations
N:28 M:648 M+N:676 ~p:0.0414201 Avg dist between pedestrians:12.3446 Probability:0.05 TREE QP avg cost:67.849 velocity(m/s):6.95645 time(ms):9.11256 11000 iterations
N:28 M:658 M+N:686 ~p:0.0408163 Avg dist between pedestrians:12.3149 Probability:0.05 TREE QP avg cost:67.7026 velocity(m/s):6.96785 time(ms):9.12318 11100 iterations
N:30 M:663 M+N:693 ~p:0.04329 Avg dist between pedestrians:12.3184 Probability:0.05 TREE QP avg cost:67.9007 velocity(m/s):6.96209 time(ms):9.10625 11200 iterations
N:30 M:667 M+N:697 ~p:0.0430416 Avg dist between pedestrians:12.3123 Probability:0.05 TREE QP avg cost:68.4326 velocity(m/s):6.93436 time(ms):9.10635 11300 iterations
N:30 M:671 M+N:701 ~p:0.042796 Avg dist between pedestrians:12.3208 Probability:0.05 TREE QP avg cost:68.4925 velocity(m/s):6.92434 time(ms):9.10937 11400 iterations
N:30 M:680 M+N:710 ~p:0.0422535 Avg dist between pedestrians:12.2719 Probability:0.05 TREE QP avg cost:68.2112 velocity(m/s):6.93988 time(ms):9.12711 11500 iterations
N:31 M:687 M+N:718 ~p:0.0431755 Avg dist between pedestrians:12.2741 Probability:0.05 TREE QP avg cost:68.3522 velocity(m/s):6.93628 time(ms):9.13717 11600 iterations
N:31 M:696 M+N:727 ~p:0.042641 Avg dist between pedestrians:12.2086 Probability:0.05 TREE QP avg cost:68.1063 velocity(m/s):6.95401 time(ms):9.1555 11700 iterations
N:31 M:701 M+N:732 ~p:0.0423497 Avg dist between pedestrians:12.2751 Probability:0.05 TREE QP avg cost:67.9334 velocity(m/s):6.9669 time(ms):9.18219 11800 iterations
N:31 M:709 M+N:740 ~p:0.0418919 Avg dist between pedestrians:12.2541 Probability:0.05 TREE QP avg cost:67.6844 velocity(m/s):6.99146 time(ms):9.17514 11900 iterations
N:31 M:718 M+N:749 ~p:0.0413885 Avg dist between pedestrians:12.2703 Probability:0.05 TREE QP avg cost:67.3171 velocity(m/s):7.02706 time(ms):9.21674 12000 iterations
N:31 M:724 M+N:755 ~p:0.0410596 Avg dist between pedestrians:12.2903 Probability:0.05 TREE QP avg cost:67.426 velocity(m/s):7.01882 time(ms):9.20657 12100 iterations
N:31 M:732 M+N:763 ~p:0.0406291 Avg dist between pedestrians:12.2687 Probability:0.05 TREE QP avg cost:67.2045 velocity(m/s):7.03518 time(ms):9.23338 12200 iterations
N:31 M:737 M+N:768 ~p:0.0403646 Avg dist between pedestrians:12.2895 Probability:0.05 TREE QP avg cost:67.137 velocity(m/s):7.03306 time(ms):9.24792 12300 iterations
N:31 M:744 M+N:775 ~p:0.04 Avg dist between pedestrians:12.3006 Probability:0.05 TREE QP avg cost:66.9282 velocity(m/s):7.04678 time(ms):9.24924 12400 iterations
N:31 M:752 M+N:783 ~p:0.0395913 Avg dist between pedestrians:12.2723 Probability:0.05 TREE QP avg cost:66.7981 velocity(m/s):7.052 time(ms):9.25386 12500 iterations
N:31 M:759 M+N:790 ~p:0.0392405 Avg dist between pedestrians:12.2773 Probability:0.05 TREE QP avg cost:66.8492 velocity(m/s):7.04619 time(ms):9.25904 12600 iterations
N:31 M:765 M+N:796 ~p:0.0389447 Avg dist between pedestrians:12.2584 Probability:0.05 TREE QP avg cost:66.9146 velocity(m/s):7.03594 time(ms):9.25037 12700 iterations
N:31 M:770 M+N:801 ~p:0.0387016 Avg dist between pedestrians:12.2722 Probability:0.05 TREE QP avg cost:66.8583 velocity(m/s):7.03946 time(ms):9.24302 12800 iterations
N:32 M:777 M+N:809 ~p:0.039555 Avg dist between pedestrians:12.2685 Probability:0.05 TREE QP avg cost:66.7685 velocity(m/s):7.04448 time(ms):9.24718 12900 iterations
N:33 M:779 M+N:812 ~p:0.0406404 Avg dist between pedestrians:12.2832 Probability:0.05 TREE QP avg cost:67.1611 velocity(m/s):7.02094 time(ms):9.26807 13000 iterations
N:33 M:787 M+N:820 ~p:0.0402439 Avg dist between pedestrians:12.2219 Probability:0.05 TREE QP avg cost:67.374 velocity(m/s):7.00657 time(ms):9.26915 13100 iterations
N:33 M:791 M+N:824 ~p:0.0400485 Avg dist between pedestrians:12.2606 Probability:0.05 TREE QP avg cost:67.3852 velocity(m/s):7.00062 time(ms):9.27152 13200 iterations
N:35 M:795 M+N:830 ~p:0.0421687 Avg dist between pedestrians:12.256 Probability:0.05 TREE QP avg cost:67.6284 velocity(m/s):6.98421 time(ms):9.26262 13300 iterations
N:36 M:797 M+N:833 ~p:0.0432173 Avg dist between pedestrians:12.2656 Probability:0.05 TREE QP avg cost:67.9527 velocity(m/s):6.96041 time(ms):9.2534 13400 iterations
N:36 M:806 M+N:842 ~p:0.0427553 Avg dist between pedestrians:12.1953 Probability:0.05 TREE QP avg cost:67.9614 velocity(m/s):6.96062 time(ms):9.25636 13500 iterations
N:36 M:812 M+N:848 ~p:0.0424528 Avg dist between pedestrians:12.2017 Probability:0.05 TREE QP avg cost:67.8663 velocity(m/s):6.96147 time(ms):9.34846 13600 iterations
N:36 M:816 M+N:852 ~p:0.0422535 Avg dist between pedestrians:12.2283 Probability:0.05 TREE QP avg cost:67.8485 velocity(m/s):6.95573 time(ms):9.40344 13700 iterations
N:37 M:822 M+N:859 ~p:0.0430733 Avg dist between pedestrians:12.2212 Probability:0.05 TREE QP avg cost:67.7666 velocity(m/s):6.96722 time(ms):9.40992 13800 iterations
N:37 M:826 M+N:863 ~p:0.0428737 Avg dist between pedestrians:12.2391 Probability:0.05 TREE QP avg cost:67.9862 velocity(m/s):6.95618 time(ms):9.40322 13900 iterations
N:37 M:832 M+N:869 ~p:0.0425777 Avg dist between pedestrians:12.26 Probability:0.05 TREE QP avg cost:67.7451 velocity(m/s):6.96779 time(ms):9.40821 14000 iterations
N:38 M:838 M+N:876 ~p:0.043379 Avg dist between pedestrians:12.2582 Probability:0.05 TREE QP avg cost:67.9804 velocity(m/s):6.95796 time(ms):9.41028 14100 iterations
N:38 M:843 M+N:881 ~p:0.0431328 Avg dist between pedestrians:12.2768 Probability:0.05 TREE QP avg cost:67.9068 velocity(m/s):6.96213 time(ms):9.42904 14200 iterations
N:39 M:848 M+N:887 ~p:0.0439684 Avg dist between pedestrians:12.2617 Probability:0.05 TREE QP avg cost:68.1303 velocity(m/s):6.94596 time(ms):9.43871 14300 iterations
N:39 M:854 M+N:893 ~p:0.043673 Avg dist between pedestrians:12.2339 Probability:0.05 TREE QP avg cost:68.2193 velocity(m/s):6.94198 time(ms):9.4353 14400 iterations
N:39 M:860 M+N:899 ~p:0.0433815 Avg dist between pedestrians:12.2412 Probability:0.05 TREE QP avg cost:68.1757 velocity(m/s):6.94085 time(ms):9.43205 14500 iterations
N:39 M:867 M+N:906 ~p:0.0430464 Avg dist between pedestrians:12.2264 Probability:0.05 TREE QP avg cost:68.0874 velocity(m/s):6.94598 time(ms):9.43147 14600 iterations
N:40 M:874 M+N:914 ~p:0.0437637 Avg dist between pedestrians:12.2349 Probability:0.05 TREE QP avg cost:67.9353 velocity(m/s):6.95737 time(ms):9.43444 14700 iterations
N:40 M:879 M+N:919 ~p:0.0435256 Avg dist between pedestrians:12.2354 Probability:0.05 TREE QP avg cost:68.2195 velocity(m/s):6.94062 time(ms):9.43457 14800 iterations
N:40 M:886 M+N:926 ~p:0.0431965 Avg dist between pedestrians:12.2284 Probability:0.05 TREE QP avg cost:68 velocity(m/s):6.955 time(ms):9.44256 14900 iterations
N:40 M:894 M+N:934 ~p:0.0428266 Avg dist between pedestrians:12.23 Probability:0.05 TREE QP avg cost:67.7251 velocity(m/s):6.97521 time(ms):9.4529 15000 iterations
N:40 M:904 M+N:944 ~p:0.0423729 Avg dist between pedestrians:12.2132 Probability:0.05 TREE QP avg cost:67.4686 velocity(m/s):6.99391 time(ms):9.47295 15100 iterations
N:40 M:912 M+N:952 ~p:0.0420168 Avg dist between pedestrians:12.213 Probability:0.05 TREE QP avg cost:67.3434 velocity(m/s):7.00472 time(ms):9.47104 15200 iterations
N:40 M:917 M+N:957 ~p:0.0417973 Avg dist between pedestrians:12.2299 Probability:0.05 TREE QP avg cost:67.4671 velocity(m/s):6.99309 time(ms):9.46133 15300 iterations
N:43 M:922 M+N:965 ~p:0.0445596 Avg dist between pedestrians:12.2051 Probability:0.05 TREE QP avg cost:67.3505 velocity(m/s):6.99676 time(ms):9.45177 15400 iterations
N:43 M:924 M+N:967 ~p:0.0444674 Avg dist between pedestrians:12.2309 Probability:0.05 TREE QP avg cost:67.7962 velocity(m/s):6.96723 time(ms):9.4415 15500 iterations
N:43 M:931 M+N:974 ~p:0.0441478 Avg dist between pedestrians:12.1755 Probability:0.05 TREE QP avg cost:67.9916 velocity(m/s):6.95597 time(ms):9.43336 15600 iterations
N:43 M:938 M+N:981 ~p:0.0438328 Avg dist between pedestrians:12.1964 Probability:0.05 TREE QP avg cost:67.7426 velocity(m/s):6.97332 time(ms):9.43667 15700 iterations
N:43 M:945 M+N:988 ~p:0.0435223 Avg dist between pedestrians:12.1944 Probability:0.05 TREE QP avg cost:67.7177 velocity(m/s):6.97192 time(ms):9.44143 15800 iterations
N:43 M:952 M+N:995 ~p:0.0432161 Avg dist between pedestrians:12.1918 Probability:0.05 TREE QP avg cost:67.6916 velocity(m/s):6.97317 time(ms):9.44055 15900 iterations
N:43 M:959 M+N:1002 ~p:0.0429142 Avg dist between pedestrians:12.1908 Probability:0.05 TREE QP avg cost:67.4577 velocity(m/s):6.9882 time(ms):9.4584 16000 iterations
N:44 M:969 M+N:1013 ~p:0.0434353 Avg dist between pedestrians:12.1653 Probability:0.05 TREE QP avg cost:67.2768 velocity(m/s):7.00594 time(ms):9.48595 16100 iterations
N:44 M:973 M+N:1017 ~p:0.0432645 Avg dist between pedestrians:12.1794 Probability:0.05 TREE QP avg cost:67.4939 velocity(m/s):6.9912 time(ms):9.48302 16200 iterations
N:45 M:977 M+N:1022 ~p:0.0440313 Avg dist between pedestrians:12.1941 Probability:0.05 TREE QP avg cost:67.5386 velocity(m/s):6.98554 time(ms):9.47671 16300 iterations
N:45 M:983 M+N:1028 ~p:0.0437743 Avg dist between pedestrians:12.1638 Probability:0.05 TREE QP avg cost:67.7111 velocity(m/s):6.97481 time(ms):9.48228 16400 iterations
N:46 M:988 M+N:1034 ~p:0.0444874 Avg dist between pedestrians:12.1814 Probability:0.05 TREE QP avg cost:67.928 velocity(m/s):6.96751 time(ms):9.5136 16500 iterations
N:46 M:992 M+N:1038 ~p:0.044316 Avg dist between pedestrians:12.1797 Probability:0.05 TREE QP avg cost:67.8953 velocity(m/s):6.96768 time(ms):9.50275 16600 iterations
N:47 M:999 M+N:1046 ~p:0.0449331 Avg dist between pedestrians:12.1697 Probability:0.05 TREE QP avg cost:68.1245 velocity(m/s):6.95627 time(ms):9.50549 16700 iterations
N:47 M:1004 M+N:1051 ~p:0.0447193 Avg dist between pedestrians:12.1721 Probability:0.05 TREE QP avg cost:67.9952 velocity(m/s):6.96341 time(ms):9.52213 16800 iterations
N:47 M:1010 M+N:1057 ~p:0.0444655 Avg dist between pedestrians:12.1767 Probability:0.05 TREE QP avg cost:67.9929 velocity(m/s):6.95908 time(ms):9.53001 16900 iterations
N:49 M:1015 M+N:1064 ~p:0.0460526 Avg dist between pedestrians:12.17 Probability:0.05 TREE QP avg cost:68.2263 velocity(m/s):6.95036 time(ms):9.5376 17000 iterations
N:49 M:1020 M+N:1069 ~p:0.0458372 Avg dist between pedestrians:12.1598 Probability:0.05 TREE QP avg cost:68.5271 velocity(m/s):6.93922 time(ms):9.54341 17100 iterations
N:49 M:1024 M+N:1073 ~p:0.0456664 Avg dist between pedestrians:12.1644 Probability:0.05 TREE QP avg cost:68.4684 velocity(m/s):6.94446 time(ms):9.5433 17200 iterations
N:49 M:1034 M+N:1083 ~p:0.0452447 Avg dist between pedestrians:12.1617 Probability:0.05 TREE QP avg cost:68.2774 velocity(m/s):6.96135 time(ms):9.54983 17300 iterations
N:49 M:1038 M+N:1087 ~p:0.0450782 Avg dist between pedestrians:12.1804 Probability:0.05 TREE QP avg cost:68.3064 velocity(m/s):6.95496 time(ms):9.54217 17400 iterations
N:49 M:1046 M+N:1095 ~p:0.0447489 Avg dist between pedestrians:12.1787 Probability:0.05 TREE QP avg cost:68.0978 velocity(m/s):6.96862 time(ms):9.55207 17500 iterations
N:49 M:1054 M+N:1103 ~p:0.0444243 Avg dist between pedestrians:12.1671 Probability:0.05 TREE QP avg cost:67.9621 velocity(m/s):6.97757 time(ms):9.55692 17600 iterations
N:50 M:1059 M+N:1109 ~p:0.0450857 Avg dist between pedestrians:12.1896 Probability:0.05 TREE QP avg cost:67.818 velocity(m/s):6.99137 time(ms):9.58159 17700 iterations
N:51 M:1062 M+N:1113 ~p:0.0458221 Avg dist between pedestrians:12.2087 Probability:0.05 TREE QP avg cost:68.2094 velocity(m/s):6.97524 time(ms):9.60807 17800 iterations
N:51 M:1068 M+N:1119 ~p:0.0455764 Avg dist between pedestrians:12.1831 Probability:0.05 TREE QP avg cost:68.3921 velocity(m/s):6.96132 time(ms):9.6135 17900 iterations


==> plots/gen/data-0.050000-tree-4-5-1602944055.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.54255 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:13 M+N:13 ~p:0 Avg dist between pedestrians:9.26615 Probability:0.05 TREE QP avg cost:54.9456 velocity(m/s):7.97256 time(ms):20.8526 200 iterations
N:0 M:21 M+N:21 ~p:0 Avg dist between pedestrians:9.81224 Probability:0.05 TREE QP avg cost:40.5729 velocity(m/s):8.57574 time(ms):20.2878 300 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:10.4986 Probability:0.05 TREE QP avg cost:41.9753 velocity(m/s):8.75644 time(ms):20.3228 400 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:11.0145 Probability:0.05 TREE QP avg cost:57.526 velocity(m/s):7.73399 time(ms):20.0429 500 iterations
N:1 M:39 M+N:40 ~p:0.025 Avg dist between pedestrians:11.0012 Probability:0.05 TREE QP avg cost:56.7859 velocity(m/s):7.69549 time(ms):19.7158 600 iterations
N:1 M:46 M+N:47 ~p:0.0212766 Avg dist between pedestrians:11.3495 Probability:0.05 TREE QP avg cost:55.8196 velocity(m/s):7.70005 time(ms):19.8951 700 iterations
N:1 M:52 M+N:53 ~p:0.0188679 Avg dist between pedestrians:11.842 Probability:0.05 TREE QP avg cost:54.3777 velocity(m/s):7.7968 time(ms):20.5146 800 iterations
N:1 M:61 M+N:62 ~p:0.016129 Avg dist between pedestrians:11.4052 Probability:0.05 TREE QP avg cost:52.5168 velocity(m/s):7.83751 time(ms):20.4675 900 iterations
N:1 M:65 M+N:66 ~p:0.0151515 Avg dist between pedestrians:11.7888 Probability:0.05 TREE QP avg cost:55.2114 velocity(m/s):7.57968 time(ms):21.4383 1000 iterations
N:1 M:73 M+N:74 ~p:0.0135135 Avg dist between pedestrians:11.5694 Probability:0.05 TREE QP avg cost:53.5253 velocity(m/s):7.62868 time(ms):22.3932 1100 iterations
N:2 M:79 M+N:81 ~p:0.0246914 Avg dist between pedestrians:11.7614 Probability:0.05 TREE QP avg cost:52.0275 velocity(m/s):7.79327 time(ms):23.226 1200 iterations
N:2 M:85 M+N:87 ~p:0.0229885 Avg dist between pedestrians:11.6378 Probability:0.05 TREE QP avg cost:56.2406 velocity(m/s):7.53305 time(ms):23.8344 1300 iterations
N:2 M:89 M+N:91 ~p:0.021978 Avg dist between pedestrians:11.9916 Probability:0.05 TREE QP avg cost:56.0636 velocity(m/s):7.47729 time(ms):23.9561 1400 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:11.8862 Probability:0.05 TREE QP avg cost:59.2901 velocity(m/s):7.27865 time(ms):23.5712 1500 iterations
N:3 M:99 M+N:102 ~p:0.0294118 Avg dist between pedestrians:11.9113 Probability:0.05 TREE QP avg cost:60.0309 velocity(m/s):7.198 time(ms):23.1173 1600 iterations
N:4 M:104 M+N:108 ~p:0.037037 Avg dist between pedestrians:12.0245 Probability:0.05 TREE QP avg cost:60.3575 velocity(m/s):7.20791 time(ms):23.0101 1700 iterations
N:4 M:109 M+N:113 ~p:0.0353982 Avg dist between pedestrians:11.9575 Probability:0.05 TREE QP avg cost:62.7154 velocity(m/s):7.04465 time(ms):22.8451 1800 iterations
N:4 M:115 M+N:119 ~p:0.0336134 Avg dist between pedestrians:11.9596 Probability:0.05 TREE QP avg cost:62.0415 velocity(m/s):7.0709 time(ms):22.6096 1900 iterations
N:4 M:122 M+N:126 ~p:0.031746 Avg dist between pedestrians:11.9542 Probability:0.05 TREE QP avg cost:61.6734 velocity(m/s):7.08045 time(ms):22.2359 2000 iterations
N:5 M:127 M+N:132 ~p:0.0378788 Avg dist between pedestrians:12.1215 Probability:0.05 TREE QP avg cost:63.9143 velocity(m/s):7.07712 time(ms):22.2598 2100 iterations
N:5 M:134 M+N:139 ~p:0.0359712 Avg dist between pedestrians:11.9538 Probability:0.05 TREE QP avg cost:63.1086 velocity(m/s):7.1259 time(ms):22.1146 2200 iterations
N:6 M:140 M+N:146 ~p:0.0410959 Avg dist between pedestrians:11.9012 Probability:0.05 TREE QP avg cost:64.8897 velocity(m/s):7.03516 time(ms):22.0151 2300 iterations
N:6 M:144 M+N:150 ~p:0.04 Avg dist between pedestrians:11.9752 Probability:0.05 TREE QP avg cost:64.8219 velocity(m/s):7.01087 time(ms):21.8965 2400 iterations
N:6 M:150 M+N:156 ~p:0.0384615 Avg dist between pedestrians:12.0653 Probability:0.05 TREE QP avg cost:64.1918 velocity(m/s):7.05056 time(ms):21.7269 2500 iterations
N:6 M:157 M+N:163 ~p:0.0368098 Avg dist between pedestrians:12.081 Probability:0.05 TREE QP avg cost:63.2032 velocity(m/s):7.09901 time(ms):21.5447 2600 iterations
N:6 M:165 M+N:171 ~p:0.0350877 Avg dist between pedestrians:12.0397 Probability:0.05 TREE QP avg cost:62.4004 velocity(m/s):7.17045 time(ms):21.4837 2700 iterations
N:7 M:171 M+N:178 ~p:0.0393258 Avg dist between pedestrians:12.1777 Probability:0.05 TREE QP avg cost:61.9861 velocity(m/s):7.20113 time(ms):21.2781 2800 iterations
N:7 M:176 M+N:183 ~p:0.0382514 Avg dist between pedestrians:12.1359 Probability:0.05 TREE QP avg cost:62.8232 velocity(m/s):7.15464 time(ms):21.031 2900 iterations
N:8 M:183 M+N:191 ~p:0.0418848 Avg dist between pedestrians:12.0643 Probability:0.05 TREE QP avg cost:63.9636 velocity(m/s):7.10786 time(ms):21.1733 3000 iterations
N:9 M:186 M+N:195 ~p:0.0461538 Avg dist between pedestrians:12.094 Probability:0.05 TREE QP avg cost:64.4967 velocity(m/s):7.09744 time(ms):21.3515 3100 iterations
N:10 M:190 M+N:200 ~p:0.05 Avg dist between pedestrians:12.0884 Probability:0.05 TREE QP avg cost:67.1419 velocity(m/s):6.95149 time(ms):21.2529 3200 iterations
N:10 M:194 M+N:204 ~p:0.0490196 Avg dist between pedestrians:12.1077 Probability:0.05 TREE QP avg cost:67.1401 velocity(m/s):6.94104 time(ms):21.0518 3300 iterations
N:10 M:200 M+N:210 ~p:0.047619 Avg dist between pedestrians:12.149 Probability:0.05 TREE QP avg cost:66.3732 velocity(m/s):6.98005 time(ms):20.9338 3400 iterations
N:11 M:204 M+N:215 ~p:0.0511628 Avg dist between pedestrians:12.2336 Probability:0.05 TREE QP avg cost:67.4729 velocity(m/s):6.90603 time(ms):20.7919 3500 iterations
N:12 M:210 M+N:222 ~p:0.0540541 Avg dist between pedestrians:12.1527 Probability:0.05 TREE QP avg cost:67.1571 velocity(m/s):6.94615 time(ms):20.7595 3600 iterations
N:12 M:215 M+N:227 ~p:0.0528634 Avg dist between pedestrians:12.1258 Probability:0.05 TREE QP avg cost:68.0003 velocity(m/s):6.89356 time(ms):20.7754 3700 iterations
N:12 M:222 M+N:234 ~p:0.0512821 Avg dist between pedestrians:12.1558 Probability:0.05 TREE QP avg cost:67.8741 velocity(m/s):6.90008 time(ms):20.6172 3800 iterations
N:12 M:230 M+N:242 ~p:0.0495868 Avg dist between pedestrians:12.0961 Probability:0.05 TREE QP avg cost:66.7956 velocity(m/s):6.975 time(ms):20.5584 3900 iterations
N:13 M:236 M+N:249 ~p:0.0522088 Avg dist between pedestrians:12.1677 Probability:0.05 TREE QP avg cost:67.7174 velocity(m/s):6.95702 time(ms):20.5652 4000 iterations
N:14 M:241 M+N:255 ~p:0.054902 Avg dist between pedestrians:12.106 Probability:0.05 TREE QP avg cost:67.3025 velocity(m/s):6.98425 time(ms):20.5333 4100 iterations
N:14 M:245 M+N:259 ~p:0.0540541 Avg dist between pedestrians:12.182 Probability:0.05 TREE QP avg cost:68.3986 velocity(m/s):6.9127 time(ms):20.4767 4200 iterations
N:15 M:251 M+N:266 ~p:0.056391 Avg dist between pedestrians:12.1399 Probability:0.05 TREE QP avg cost:67.8679 velocity(m/s):6.94472 time(ms):20.3568 4300 iterations
N:15 M:255 M+N:270 ~p:0.0555556 Avg dist between pedestrians:12.2236 Probability:0.05 TREE QP avg cost:68.7172 velocity(m/s):6.88902 time(ms):20.2853 4400 iterations
N:15 M:262 M+N:277 ~p:0.0541516 Avg dist between pedestrians:12.1752 Probability:0.05 TREE QP avg cost:68.205 velocity(m/s):6.91125 time(ms):20.2339 4500 iterations
N:15 M:267 M+N:282 ~p:0.0531915 Avg dist between pedestrians:12.2248 Probability:0.05 TREE QP avg cost:67.9539 velocity(m/s):6.91616 time(ms):20.179 4600 iterations
N:16 M:273 M+N:289 ~p:0.0553633 Avg dist between pedestrians:12.2319 Probability:0.05 TREE QP avg cost:67.557 velocity(m/s):6.9542 time(ms):20.1333 4700 iterations
N:16 M:278 M+N:294 ~p:0.0544218 Avg dist between pedestrians:12.2235 Probability:0.05 TREE QP avg cost:68.6051 velocity(m/s):6.88072 time(ms):20.0699 4800 iterations
N:17 M:282 M+N:299 ~p:0.0568562 Avg dist between pedestrians:12.2481 Probability:0.05 TREE QP avg cost:69.2919 velocity(m/s):6.84511 time(ms):20.107 4900 iterations
N:17 M:289 M+N:306 ~p:0.0555556 Avg dist between pedestrians:12.2256 Probability:0.05 TREE QP avg cost:68.7134 velocity(m/s):6.88911 time(ms):20.1708 5000 iterations
N:17 M:299 M+N:316 ~p:0.0537975 Avg dist between pedestrians:12.139 Probability:0.05 TREE QP avg cost:68.3162 velocity(m/s):6.93784 time(ms):20.1843 5100 iterations
N:17 M:307 M+N:324 ~p:0.0524691 Avg dist between pedestrians:12.1308 Probability:0.05 TREE QP avg cost:67.6857 velocity(m/s):6.98144 time(ms):20.211 5200 iterations
N:17 M:315 M+N:332 ~p:0.0512048 Avg dist between pedestrians:12.1211 Probability:0.05 TREE QP avg cost:67.037 velocity(m/s):7.01728 time(ms):20.3371 5300 iterations
N:17 M:324 M+N:341 ~p:0.0498534 Avg dist between pedestrians:12.0996 Probability:0.05 TREE QP avg cost:66.3785 velocity(m/s):7.05968 time(ms):20.3942 5400 iterations
N:17 M:330 M+N:347 ~p:0.0489914 Avg dist between pedestrians:12.1141 Probability:0.05 TREE QP avg cost:66.2258 velocity(m/s):7.06591 time(ms):20.3042 5500 iterations
N:17 M:338 M+N:355 ~p:0.0478873 Avg dist between pedestrians:12.1657 Probability:0.05 TREE QP avg cost:65.3706 velocity(m/s):7.13608 time(ms):20.3032 5600 iterations
N:17 M:343 M+N:360 ~p:0.0472222 Avg dist between pedestrians:12.2714 Probability:0.05 TREE QP avg cost:65.1538 velocity(m/s):7.14396 time(ms):20.2665 5700 iterations
N:17 M:352 M+N:369 ~p:0.0460705 Avg dist between pedestrians:12.1848 Probability:0.05 TREE QP avg cost:64.6525 velocity(m/s):7.17032 time(ms):20.3011 5800 iterations
N:17 M:359 M+N:376 ~p:0.0452128 Avg dist between pedestrians:12.2159 Probability:0.05 TREE QP avg cost:64.1892 velocity(m/s):7.19218 time(ms):20.2987 5900 iterations
N:17 M:365 M+N:382 ~p:0.0445026 Avg dist between pedestrians:12.2416 Probability:0.05 TREE QP avg cost:63.9315 velocity(m/s):7.19711 time(ms):20.2683 6000 iterations
N:18 M:371 M+N:389 ~p:0.0462725 Avg dist between pedestrians:12.2503 Probability:0.05 TREE QP avg cost:63.4208 velocity(m/s):7.22317 time(ms):20.4359 6100 iterations
N:18 M:375 M+N:393 ~p:0.0458015 Avg dist between pedestrians:12.334 Probability:0.05 TREE QP avg cost:64.0442 velocity(m/s):7.20176 time(ms):20.4744 6200 iterations
N:18 M:383 M+N:401 ~p:0.0448878 Avg dist between pedestrians:12.2779 Probability:0.05 TREE QP avg cost:63.8162 velocity(m/s):7.21261 time(ms):20.5023 6300 iterations
N:18 M:391 M+N:409 ~p:0.0440098 Avg dist between pedestrians:12.2755 Probability:0.05 TREE QP avg cost:63.2831 velocity(m/s):7.25369 time(ms):20.472 6400 iterations
N:18 M:398 M+N:416 ~p:0.0432692 Avg dist between pedestrians:12.289 Probability:0.05 TREE QP avg cost:62.9979 velocity(m/s):7.26711 time(ms):20.5194 6500 iterations
N:18 M:405 M+N:423 ~p:0.0425532 Avg dist between pedestrians:12.3356 Probability:0.05 TREE QP avg cost:62.6455 velocity(m/s):7.29529 time(ms):20.6261 6600 iterations
N:19 M:410 M+N:429 ~p:0.044289 Avg dist between pedestrians:12.3565 Probability:0.05 TREE QP avg cost:63.1481 velocity(m/s):7.27145 time(ms):20.6943 6700 iterations
N:20 M:414 M+N:434 ~p:0.0460829 Avg dist between pedestrians:12.341 Probability:0.05 TREE QP avg cost:63.626 velocity(m/s):7.24269 time(ms):20.67 6800 iterations
N:20 M:421 M+N:441 ~p:0.0453515 Avg dist between pedestrians:12.2753 Probability:0.05 TREE QP avg cost:63.5457 velocity(m/s):7.25125 time(ms):20.7488 6900 iterations
N:21 M:427 M+N:448 ~p:0.046875 Avg dist between pedestrians:12.3235 Probability:0.05 TREE QP avg cost:63.1815 velocity(m/s):7.27049 time(ms):20.7094 7000 iterations
N:21 M:431 M+N:452 ~p:0.0464602 Avg dist between pedestrians:12.3285 Probability:0.05 TREE QP avg cost:64.0737 velocity(m/s):7.21558 time(ms):20.6601 7100 iterations
N:21 M:439 M+N:460 ~p:0.0456522 Avg dist between pedestrians:12.274 Probability:0.05 TREE QP avg cost:63.8294 velocity(m/s):7.23718 time(ms):20.6418 7200 iterations
N:21 M:444 M+N:465 ~p:0.0451613 Avg dist between pedestrians:12.3267 Probability:0.05 TREE QP avg cost:63.7981 velocity(m/s):7.23434 time(ms):20.5658 7300 iterations
N:22 M:451 M+N:473 ~p:0.0465116 Avg dist between pedestrians:12.2822 Probability:0.05 TREE QP avg cost:64.4837 velocity(m/s):7.20618 time(ms):20.5286 7400 iterations
N:22 M:457 M+N:479 ~p:0.045929 Avg dist between pedestrians:12.2578 Probability:0.05 TREE QP avg cost:64.3021 velocity(m/s):7.2168 time(ms):20.5237 7500 iterations
N:22 M:466 M+N:488 ~p:0.045082 Avg dist between pedestrians:12.2452 Probability:0.05 TREE QP avg cost:63.711 velocity(m/s):7.26672 time(ms):20.517 7600 iterations
N:22 M:472 M+N:494 ~p:0.0445344 Avg dist between pedestrians:12.3113 Probability:0.05 TREE QP avg cost:63.376 velocity(m/s):7.28763 time(ms):20.5409 7700 iterations
N:22 M:478 M+N:500 ~p:0.044 Avg dist between pedestrians:12.3142 Probability:0.05 TREE QP avg cost:63.6302 velocity(m/s):7.26386 time(ms):20.45 7800 iterations
N:22 M:483 M+N:505 ~p:0.0435644 Avg dist between pedestrians:12.3267 Probability:0.05 TREE QP avg cost:63.5953 velocity(m/s):7.25794 time(ms):20.4312 7900 iterations
N:22 M:491 M+N:513 ~p:0.042885 Avg dist between pedestrians:12.2847 Probability:0.05 TREE QP avg cost:63.5232 velocity(m/s):7.25886 time(ms):20.3403 8000 iterations
N:23 M:494 M+N:517 ~p:0.0444874 Avg dist between pedestrians:12.3624 Probability:0.05 TREE QP avg cost:63.4922 velocity(m/s):7.25684 time(ms):20.3333 8100 iterations
N:23 M:501 M+N:524 ~p:0.0438931 Avg dist between pedestrians:12.308 Probability:0.05 TREE QP avg cost:63.5906 velocity(m/s):7.25166 time(ms):20.3137 8200 iterations
N:24 M:504 M+N:528 ~p:0.0454545 Avg dist between pedestrians:12.3661 Probability:0.05 TREE QP avg cost:63.7706 velocity(m/s):7.23989 time(ms):20.2773 8300 iterations
N:24 M:508 M+N:532 ~p:0.0451128 Avg dist between pedestrians:12.378 Probability:0.05 TREE QP avg cost:64.1656 velocity(m/s):7.21467 time(ms):20.2442 8400 iterations
N:24 M:515 M+N:539 ~p:0.0445269 Avg dist between pedestrians:12.3709 Probability:0.05 TREE QP avg cost:63.9908 velocity(m/s):7.23023 time(ms):20.2153 8500 iterations
N:25 M:521 M+N:546 ~p:0.0457875 Avg dist between pedestrians:12.3928 Probability:0.05 TREE QP avg cost:64.4007 velocity(m/s):7.21653 time(ms):20.2523 8600 iterations
N:25 M:526 M+N:551 ~p:0.0453721 Avg dist between pedestrians:12.3773 Probability:0.05 TREE QP avg cost:64.3821 velocity(m/s):7.20692 time(ms):20.2268 8700 iterations
N:25 M:535 M+N:560 ~p:0.0446429 Avg dist between pedestrians:12.3363 Probability:0.05 TREE QP avg cost:64.1269 velocity(m/s):7.23021 time(ms):20.2449 8800 iterations
N:25 M:543 M+N:568 ~p:0.0440141 Avg dist between pedestrians:12.3451 Probability:0.05 TREE QP avg cost:63.7368 velocity(m/s):7.25934 time(ms):20.2755 8900 iterations
N:25 M:551 M+N:576 ~p:0.0434028 Avg dist between pedestrians:12.3148 Probability:0.05 TREE QP avg cost:63.7103 velocity(m/s):7.25718 time(ms):20.2521 9000 iterations
N:25 M:556 M+N:581 ~p:0.0430293 Avg dist between pedestrians:12.3527 Probability:0.05 TREE QP avg cost:63.6374 velocity(m/s):7.25603 time(ms):20.2333 9100 iterations
N:25 M:562 M+N:587 ~p:0.0425894 Avg dist between pedestrians:12.3706 Probability:0.05 TREE QP avg cost:63.5571 velocity(m/s):7.25435 time(ms):20.1804 9200 iterations
N:26 M:566 M+N:592 ~p:0.0439189 Avg dist between pedestrians:12.3798 Probability:0.05 TREE QP avg cost:63.6339 velocity(m/s):7.25659 time(ms):20.1886 9300 iterations
N:27 M:570 M+N:597 ~p:0.0452261 Avg dist between pedestrians:12.3781 Probability:0.05 TREE QP avg cost:64.4621 velocity(m/s):7.21018 time(ms):20.2218 9400 iterations
N:27 M:577 M+N:604 ~p:0.044702 Avg dist between pedestrians:12.3191 Probability:0.05 TREE QP avg cost:64.5487 velocity(m/s):7.20241 time(ms):20.1871 9500 iterations
N:27 M:583 M+N:610 ~p:0.0442623 Avg dist between pedestrians:12.3631 Probability:0.05 TREE QP avg cost:64.4077 velocity(m/s):7.2152 time(ms):20.1455 9600 iterations
N:27 M:589 M+N:616 ~p:0.0438312 Avg dist between pedestrians:12.3574 Probability:0.05 TREE QP avg cost:64.2224 velocity(m/s):7.2189 time(ms):20.1377 9700 iterations
N:27 M:598 M+N:625 ~p:0.0432 Avg dist between pedestrians:12.3476 Probability:0.05 TREE QP avg cost:63.7724 velocity(m/s):7.2631 time(ms):20.1476 9800 iterations
N:27 M:608 M+N:635 ~p:0.0425197 Avg dist between pedestrians:12.3511 Probability:0.05 TREE QP avg cost:63.2568 velocity(m/s):7.30618 time(ms):20.1308 9900 iterations
N:27 M:615 M+N:642 ~p:0.0420561 Avg dist between pedestrians:12.3706 Probability:0.05 TREE QP avg cost:63.2957 velocity(m/s):7.30288 time(ms):20.097 10000 iterations
N:27 M:621 M+N:648 ~p:0.0416667 Avg dist between pedestrians:12.3864 Probability:0.05 TREE QP avg cost:63.0622 velocity(m/s):7.31297 time(ms):20.0868 10100 iterations
N:27 M:627 M+N:654 ~p:0.0412844 Avg dist between pedestrians:12.4076 Probability:0.05 TREE QP avg cost:62.9471 velocity(m/s):7.31575 time(ms):20.0456 10200 iterations
N:28 M:636 M+N:664 ~p:0.0421687 Avg dist between pedestrians:12.3493 Probability:0.05 TREE QP avg cost:62.6801 velocity(m/s):7.33551 time(ms):20.0321 10300 iterations
N:28 M:643 M+N:671 ~p:0.0417288 Avg dist between pedestrians:12.3218 Probability:0.05 TREE QP avg cost:63.1659 velocity(m/s):7.31438 time(ms):20.0595 10400 iterations
N:28 M:650 M+N:678 ~p:0.0412979 Avg dist between pedestrians:12.3375 Probability:0.05 TREE QP avg cost:62.7676 velocity(m/s):7.34208 time(ms):20.0736 10500 iterations
N:28 M:658 M+N:686 ~p:0.0408163 Avg dist between pedestrians:12.3402 Probability:0.05 TREE QP avg cost:62.5858 velocity(m/s):7.3563 time(ms):20.0342 10600 iterations
N:30 M:663 M+N:693 ~p:0.04329 Avg dist between pedestrians:12.3407 Probability:0.05 TREE QP avg cost:62.9863 velocity(m/s):7.33548 time(ms):20.0118 10700 iterations
N:30 M:668 M+N:698 ~p:0.0429799 Avg dist between pedestrians:12.3113 Probability:0.05 TREE QP avg cost:63.4471 velocity(m/s):7.31131 time(ms):20.0035 10800 iterations
N:30 M:675 M+N:705 ~p:0.0425532 Avg dist between pedestrians:12.284 Probability:0.05 TREE QP avg cost:63.3779 velocity(m/s):7.31035 time(ms):19.9945 10900 iterations
N:30 M:683 M+N:713 ~p:0.0420757 Avg dist between pedestrians:12.2787 Probability:0.05 TREE QP avg cost:63.0606 velocity(m/s):7.32965 time(ms):20.0384 11000 iterations
N:31 M:689 M+N:720 ~p:0.0430556 Avg dist between pedestrians:12.2633 Probability:0.05 TREE QP avg cost:63.4373 velocity(m/s):7.30984 time(ms):20.0332 11100 iterations
N:31 M:697 M+N:728 ~p:0.0425824 Avg dist between pedestrians:12.254 Probability:0.05 TREE QP avg cost:63.0668 velocity(m/s):7.34106 time(ms):20.0856 11200 iterations
N:31 M:704 M+N:735 ~p:0.0421769 Avg dist between pedestrians:12.2702 Probability:0.05 TREE QP avg cost:63.029 velocity(m/s):7.34323 time(ms):20.0805 11300 iterations
N:31 M:712 M+N:743 ~p:0.0417227 Avg dist between pedestrians:12.2781 Probability:0.05 TREE QP avg cost:62.6718 velocity(m/s):7.37822 time(ms):20.0769 11400 iterations
N:31 M:721 M+N:752 ~p:0.0412234 Avg dist between pedestrians:12.2916 Probability:0.05 TREE QP avg cost:62.4515 velocity(m/s):7.40086 time(ms):20.1254 11500 iterations
N:31 M:728 M+N:759 ~p:0.0408432 Avg dist between pedestrians:12.2828 Probability:0.05 TREE QP avg cost:62.4213 velocity(m/s):7.40096 time(ms):20.0946 11600 iterations
N:31 M:733 M+N:764 ~p:0.0405759 Avg dist between pedestrians:12.3303 Probability:0.05 TREE QP avg cost:62.2591 velocity(m/s):7.40706 time(ms):20.0915 11700 iterations
N:31 M:742 M+N:773 ~p:0.0401035 Avg dist between pedestrians:12.2984 Probability:0.05 TREE QP avg cost:61.9734 velocity(m/s):7.42353 time(ms):20.0761 11800 iterations
N:31 M:748 M+N:779 ~p:0.0397946 Avg dist between pedestrians:12.3229 Probability:0.05 TREE QP avg cost:61.8378 velocity(m/s):7.42758 time(ms):20.0585 11900 iterations
N:31 M:758 M+N:789 ~p:0.0392902 Avg dist between pedestrians:12.2801 Probability:0.05 TREE QP avg cost:61.7486 velocity(m/s):7.43401 time(ms):20.062 12000 iterations
N:31 M:765 M+N:796 ~p:0.0389447 Avg dist between pedestrians:12.2645 Probability:0.05 TREE QP avg cost:61.7885 velocity(m/s):7.42326 time(ms):20.0502 12100 iterations
N:31 M:770 M+N:801 ~p:0.0387016 Avg dist between pedestrians:12.2808 Probability:0.05 TREE QP avg cost:61.7775 velocity(m/s):7.42341 time(ms):20.0102 12200 iterations
N:32 M:777 M+N:809 ~p:0.039555 Avg dist between pedestrians:12.2769 Probability:0.05 TREE QP avg cost:61.6716 velocity(m/s):7.42805 time(ms):20.0075 12300 iterations
N:33 M:779 M+N:812 ~p:0.0406404 Avg dist between pedestrians:12.2961 Probability:0.05 TREE QP avg cost:62.0837 velocity(m/s):7.4031 time(ms):20.0165 12400 iterations
N:33 M:786 M+N:819 ~p:0.040293 Avg dist between pedestrians:12.2505 Probability:0.05 TREE QP avg cost:62.368 velocity(m/s):7.38418 time(ms):20.0089 12500 iterations
N:33 M:791 M+N:824 ~p:0.0400485 Avg dist between pedestrians:12.2802 Probability:0.05 TREE QP avg cost:62.3389 velocity(m/s):7.38014 time(ms):19.9979 12600 iterations
N:36 M:795 M+N:831 ~p:0.0433213 Avg dist between pedestrians:12.2608 Probability:0.05 TREE QP avg cost:62.6577 velocity(m/s):7.35992 time(ms):19.9902 12700 iterations
N:36 M:800 M+N:836 ~p:0.0430622 Avg dist between pedestrians:12.2431 Probability:0.05 TREE QP avg cost:63.0714 velocity(m/s):7.33112 time(ms):19.9957 12800 iterations
N:36 M:806 M+N:842 ~p:0.0427553 Avg dist between pedestrians:12.228 Probability:0.05 TREE QP avg cost:62.9265 velocity(m/s):7.3384 time(ms):19.9817 12900 iterations
N:36 M:813 M+N:849 ~p:0.0424028 Avg dist between pedestrians:12.2322 Probability:0.05 TREE QP avg cost:62.8126 velocity(m/s):7.34028 time(ms):19.9889 13000 iterations
N:36 M:819 M+N:855 ~p:0.0421053 Avg dist between pedestrians:12.2376 Probability:0.05 TREE QP avg cost:62.7255 velocity(m/s):7.33929 time(ms):19.975 13100 iterations
N:37 M:824 M+N:861 ~p:0.0429733 Avg dist between pedestrians:12.2608 Probability:0.05 TREE QP avg cost:63.1976 velocity(m/s):7.33404 time(ms):20.0271 13200 iterations
N:37 M:830 M+N:867 ~p:0.0426759 Avg dist between pedestrians:12.255 Probability:0.05 TREE QP avg cost:62.9646 velocity(m/s):7.34692 time(ms):20.0501 13300 iterations
N:38 M:835 M+N:873 ~p:0.0435281 Avg dist between pedestrians:12.288 Probability:0.05 TREE QP avg cost:62.924 velocity(m/s):7.35209 time(ms):20.0771 13400 iterations
N:38 M:842 M+N:880 ~p:0.0431818 Avg dist between pedestrians:12.2571 Probability:0.05 TREE QP avg cost:63.0292 velocity(m/s):7.3488 time(ms):20.0667 13500 iterations
N:39 M:846 M+N:885 ~p:0.0440678 Avg dist between pedestrians:12.2816 Probability:0.05 TREE QP avg cost:63.0498 velocity(m/s):7.34113 time(ms):20.0431 13600 iterations
N:39 M:852 M+N:891 ~p:0.043771 Avg dist between pedestrians:12.2517 Probability:0.05 TREE QP avg cost:63.3733 velocity(m/s):7.32184 time(ms):20.0436 13700 iterations
N:39 M:858 M+N:897 ~p:0.0434783 Avg dist between pedestrians:12.266 Probability:0.05 TREE QP avg cost:63.2738 velocity(m/s):7.32673 time(ms):20.0248 13800 iterations
N:39 M:866 M+N:905 ~p:0.0430939 Avg dist between pedestrians:12.2414 Probability:0.05 TREE QP avg cost:63.2553 velocity(m/s):7.32396 time(ms):20.0002 13900 iterations
N:40 M:872 M+N:912 ~p:0.0438596 Avg dist between pedestrians:12.2616 Probability:0.05 TREE QP avg cost:63.0551 velocity(m/s):7.33909 time(ms):20.0228 14000 iterations
N:40 M:878 M+N:918 ~p:0.043573 Avg dist between pedestrians:12.261 Probability:0.05 TREE QP avg cost:63.3652 velocity(m/s):7.32104 time(ms):20.0271 14100 iterations
N:40 M:886 M+N:926 ~p:0.0431965 Avg dist between pedestrians:12.2287 Probability:0.05 TREE QP avg cost:63.1593 velocity(m/s):7.33486 time(ms):20.0566 14200 iterations
N:40 M:894 M+N:934 ~p:0.0428266 Avg dist between pedestrians:12.2371 Probability:0.05 TREE QP avg cost:62.9016 velocity(m/s):7.35359 time(ms):20.0708 14300 iterations
N:40 M:904 M+N:944 ~p:0.0423729 Avg dist between pedestrians:12.223 Probability:0.05 TREE QP avg cost:62.6578 velocity(m/s):7.37198 time(ms):20.1136 14400 iterations
N:40 M:912 M+N:952 ~p:0.0420168 Avg dist between pedestrians:12.2252 Probability:0.05 TREE QP avg cost:62.5259 velocity(m/s):7.38332 time(ms):20.135 14500 iterations
N:40 M:917 M+N:957 ~p:0.0417973 Avg dist between pedestrians:12.2492 Probability:0.05 TREE QP avg cost:62.564 velocity(m/s):7.37671 time(ms):20.1096 14600 iterations
N:43 M:922 M+N:965 ~p:0.0445596 Avg dist between pedestrians:12.2284 Probability:0.05 TREE QP avg cost:62.5169 velocity(m/s):7.3747 time(ms):20.1003 14700 iterations
N:43 M:925 M+N:968 ~p:0.0444215 Avg dist between pedestrians:12.2381 Probability:0.05 TREE QP avg cost:63.0573 velocity(m/s):7.33962 time(ms):20.1015 14800 iterations
N:43 M:932 M+N:975 ~p:0.0441026 Avg dist between pedestrians:12.1914 Probability:0.05 TREE QP avg cost:63.1246 velocity(m/s):7.33642 time(ms):20.1008 14900 iterations
N:43 M:940 M+N:983 ~p:0.0437436 Avg dist between pedestrians:12.2036 Probability:0.05 TREE QP avg cost:62.8916 velocity(m/s):7.35016 time(ms):20.1056 15000 iterations
N:43 M:947 M+N:990 ~p:0.0434343 Avg dist between pedestrians:12.1993 Probability:0.05 TREE QP avg cost:62.8202 velocity(m/s):7.35385 time(ms):20.0974 15100 iterations
N:43 M:953 M+N:996 ~p:0.0431727 Avg dist between pedestrians:12.2087 Probability:0.05 TREE QP avg cost:62.8446 velocity(m/s):7.34845 time(ms):20.0871 15200 iterations
N:43 M:963 M+N:1006 ~p:0.0427435 Avg dist between pedestrians:12.1841 Probability:0.05 TREE QP avg cost:62.5735 velocity(m/s):7.36912 time(ms):20.1122 15300 iterations
N:44 M:970 M+N:1014 ~p:0.0433925 Avg dist between pedestrians:12.1979 Probability:0.05 TREE QP avg cost:62.7301 velocity(m/s):7.36755 time(ms):20.1663 15400 iterations
N:45 M:976 M+N:1021 ~p:0.0440744 Avg dist between pedestrians:12.1703 Probability:0.05 TREE QP avg cost:62.6965 velocity(m/s):7.36661 time(ms):20.1331 15500 iterations
N:45 M:980 M+N:1025 ~p:0.0439024 Avg dist between pedestrians:12.191 Probability:0.05 TREE QP avg cost:63.0163 velocity(m/s):7.34532 time(ms):20.1169 15600 iterations
N:46 M:984 M+N:1030 ~p:0.0446602 Avg dist between pedestrians:12.1959 Probability:0.05 TREE QP avg cost:62.8684 velocity(m/s):7.35319 time(ms):20.1186 15700 iterations
N:46 M:989 M+N:1035 ~p:0.0444444 Avg dist between pedestrians:12.1962 Probability:0.05 TREE QP avg cost:63.2352 velocity(m/s):7.33357 time(ms):20.0982 15800 iterations
N:47 M:995 M+N:1042 ~p:0.0451056 Avg dist between pedestrians:12.1907 Probability:0.05 TREE QP avg cost:63.1909 velocity(m/s):7.33772 time(ms):20.0953 15900 iterations
N:47 M:999 M+N:1046 ~p:0.0449331 Avg dist between pedestrians:12.1961 Probability:0.05 TREE QP avg cost:63.4494 velocity(m/s):7.32166 time(ms):20.1049 16000 iterations
N:47 M:1007 M+N:1054 ~p:0.044592 Avg dist between pedestrians:12.192 Probability:0.05 TREE QP avg cost:63.32 velocity(m/s):7.32793 time(ms):20.0937 16100 iterations
N:48 M:1013 M+N:1061 ~p:0.0452403 Avg dist between pedestrians:12.1819 Probability:0.05 TREE QP avg cost:63.3258 velocity(m/s):7.33009 time(ms):20.0998 16200 iterations
N:49 M:1016 M+N:1065 ~p:0.0460094 Avg dist between pedestrians:12.1965 Probability:0.05 TREE QP avg cost:63.6647 velocity(m/s):7.31297 time(ms):20.114 16300 iterations
N:49 M:1023 M+N:1072 ~p:0.045709 Avg dist between pedestrians:12.1672 Probability:0.05 TREE QP avg cost:64.0049 velocity(m/s):7.30028 time(ms):20.1287 16400 iterations
N:49 M:1031 M+N:1080 ~p:0.0453704 Avg dist between pedestrians:12.1782 Probability:0.05 TREE QP avg cost:63.7381 velocity(m/s):7.32401 time(ms):20.1615 16500 iterations
N:49 M:1038 M+N:1087 ~p:0.0450782 Avg dist between pedestrians:12.1887 Probability:0.05 TREE QP avg cost:63.6545 velocity(m/s):7.32466 time(ms):20.1545 16600 iterations
N:49 M:1046 M+N:1095 ~p:0.0447489 Avg dist between pedestrians:12.183 Probability:0.05 TREE QP avg cost:63.4359 velocity(m/s):7.33946 time(ms):20.2152 16700 iterations
N:49 M:1054 M+N:1103 ~p:0.0444243 Avg dist between pedestrians:12.1799 Probability:0.05 TREE QP avg cost:63.2831 velocity(m/s):7.34956 time(ms):20.2369 16800 iterations
N:50 M:1059 M+N:1109 ~p:0.0450857 Avg dist between pedestrians:12.206 Probability:0.05 TREE QP avg cost:63.1589 velocity(m/s):7.36329 time(ms):20.2487 16900 iterations
N:51 M:1062 M+N:1113 ~p:0.0458221 Avg dist between pedestrians:12.2257 Probability:0.05 TREE QP avg cost:63.605 velocity(m/s):7.34373 time(ms):20.2866 17000 iterations
N:51 M:1068 M+N:1119 ~p:0.0455764 Avg dist between pedestrians:12.2038 Probability:0.05 TREE QP avg cost:63.7378 velocity(m/s):7.33255 time(ms):20.274 17100 iterations
N:51 M:1076 M+N:1127 ~p:0.0452529 Avg dist between pedestrians:12.1949 Probability:0.05 TREE QP avg cost:63.668 velocity(m/s):7.33424 time(ms):20.2761 17200 iterations
N:51 M:1084 M+N:1135 ~p:0.0449339 Avg dist between pedestrians:12.1871 Probability:0.05 TREE QP avg cost:63.5003 velocity(m/s):7.34737 time(ms):20.2624 17300 iterations
N:51 M:1089 M+N:1140 ~p:0.0447368 Avg dist between pedestrians:12.2072 Probability:0.05 TREE QP avg cost:63.4849 velocity(m/s):7.34597 time(ms):20.2494 17400 iterations
N:51 M:1094 M+N:1145 ~p:0.0445415 Avg dist between pedestrians:12.2235 Probability:0.05 TREE QP avg cost:63.5717 velocity(m/s):7.33605 time(ms):20.2261 17500 iterations
N:51 M:1103 M+N:1154 ~p:0.0441941 Avg dist between pedestrians:12.1981 Probability:0.05 TREE QP avg cost:63.4162 velocity(m/s):7.34624 time(ms):20.2127 17600 iterations
N:52 M:1109 M+N:1161 ~p:0.044789 Avg dist between pedestrians:12.2032 Probability:0.05 TREE QP avg cost:63.3252 velocity(m/s):7.35133 time(ms):20.1878 17700 iterations
N:53 M:1113 M+N:1166 ~p:0.0454545 Avg dist between pedestrians:12.2046 Probability:0.05 TREE QP avg cost:63.6439 velocity(m/s):7.33124 time(ms):20.1912 17800 iterations
N:54 M:1116 M+N:1170 ~p:0.0461538 Avg dist between pedestrians:12.2004 Probability:0.05 TREE QP avg cost:63.9242 velocity(m/s):7.31335 time(ms):20.1915 17900 iterations


==> plots/gen/data-0.050000-tree-4-5-1603744091.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.58053 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations


==> plots/gen/data-0.050000-tree-4-5-1603744277.txt <==
N:0 M:8 M+N:8 ~p:0 Avg dist between pedestrians:3.67067 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:15 M+N:15 ~p:0 Avg dist between pedestrians:8.30432 Probability:0.05 TREE QP avg cost:49.1486 velocity(m/s):8.3971 time(ms):62.7812 200 iterations


==> plots/gen/data-0.050000-tree-4-5-1603744709.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.65561 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:14 M+N:14 ~p:0 Avg dist between pedestrians:8.71938 Probability:0.05 TREE QP avg cost:53.2125 velocity(m/s):8.12381 time(ms):66.0801 200 iterations


==> plots/gen/data-0.050000-tree-4-5-1603746333.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.58133 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations


==> plots/gen/data-0.050000-tree-4-5-1603746356.txt <==
N:0 M:8 M+N:8 ~p:0 Avg dist between pedestrians:3.88625 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations


==> plots/gen/data-0.050000-tree-4-5-1605438443.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.65726 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:14 M+N:14 ~p:0 Avg dist between pedestrians:8.70764 Probability:0.05 TREE QP avg cost:53.2335 velocity(m/s):8.05866 time(ms):15.7293 200 iterations
N:0 M:21 M+N:21 ~p:0 Avg dist between pedestrians:9.93673 Probability:0.05 TREE QP avg cost:39.3732 velocity(m/s):8.6247 time(ms):16.369 300 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:10.5811 Probability:0.05 TREE QP avg cost:41.6139 velocity(m/s):8.75849 time(ms):16.004 400 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:11.0074 Probability:0.05 TREE QP avg cost:56.7248 velocity(m/s):7.75779 time(ms):17.1622 500 iterations
N:1 M:39 M+N:40 ~p:0.025 Avg dist between pedestrians:11.1071 Probability:0.05 TREE QP avg cost:56.4808 velocity(m/s):7.68532 time(ms):16.1291 600 iterations
N:1 M:46 M+N:47 ~p:0.0212766 Avg dist between pedestrians:11.4028 Probability:0.05 TREE QP avg cost:55.4896 velocity(m/s):7.69938 time(ms):15.664 700 iterations
N:1 M:53 M+N:54 ~p:0.0185185 Avg dist between pedestrians:11.6516 Probability:0.05 TREE QP avg cost:54.1828 velocity(m/s):7.79161 time(ms):15.4918 800 iterations
N:1 M:61 M+N:62 ~p:0.016129 Avg dist between pedestrians:11.4547 Probability:0.05 TREE QP avg cost:52.185 velocity(m/s):7.83996 time(ms):17.3916 900 iterations
N:1 M:66 M+N:67 ~p:0.0149254 Avg dist between pedestrians:11.6349 Probability:0.05 TREE QP avg cost:55.1243 velocity(m/s):7.56556 time(ms):17.1272 1000 iterations
N:1 M:73 M+N:74 ~p:0.0135135 Avg dist between pedestrians:11.6217 Probability:0.05 TREE QP avg cost:53.3781 velocity(m/s):7.61948 time(ms):17.3744 1100 iterations
N:2 M:79 M+N:81 ~p:0.0246914 Avg dist between pedestrians:11.8397 Probability:0.05 TREE QP avg cost:52.3944 velocity(m/s):7.76943 time(ms):17.5834 1200 iterations
N:2 M:86 M+N:88 ~p:0.0227273 Avg dist between pedestrians:11.5538 Probability:0.05 TREE QP avg cost:55.8003 velocity(m/s):7.54041 time(ms):17.5312 1300 iterations
N:2 M:90 M+N:92 ~p:0.0217391 Avg dist between pedestrians:11.9151 Probability:0.05 TREE QP avg cost:55.7946 velocity(m/s):7.48247 time(ms):17.4524 1400 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:11.8799 Probability:0.05 TREE QP avg cost:59.0392 velocity(m/s):7.28666 time(ms):17.1422 1500 iterations
N:3 M:101 M+N:104 ~p:0.0288462 Avg dist between pedestrians:11.7226 Probability:0.05 TREE QP avg cost:59.2429 velocity(m/s):7.24515 time(ms):17.0985 1600 iterations


==> plots/gen/data-0.050000-tree-4-5-1621708129.txt <==
N:0 M:7 M+N:7 ~p:0 Avg dist between pedestrians:3.75596 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:13 M+N:13 ~p:0 Avg dist between pedestrians:9.33424 Probability:0.05 TREE QP avg cost:53.0741 velocity(m/s):8.04891 time(ms):33.0162 200 iterations
N:0 M:21 M+N:21 ~p:0 Avg dist between pedestrians:9.87323 Probability:0.05 TREE QP avg cost:39.4214 velocity(m/s):8.62394 time(ms):32.5486 300 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Avg dist between pedestrians:10.5444 Probability:0.05 TREE QP avg cost:41.6724 velocity(m/s):8.77166 time(ms):31.2806 400 iterations
N:1 M:33 M+N:34 ~p:0.0294118 Avg dist between pedestrians:11.0099 Probability:0.05 TREE QP avg cost:57.5825 velocity(m/s):7.72886 time(ms):29.4853 500 iterations
N:1 M:39 M+N:40 ~p:0.025 Avg dist between pedestrians:10.9585 Probability:0.05 TREE QP avg cost:57.0645 velocity(m/s):7.66013 time(ms):28.7414 600 iterations
N:1 M:46 M+N:47 ~p:0.0212766 Avg dist between pedestrians:11.2858 Probability:0.05 TREE QP avg cost:55.9738 velocity(m/s):7.67283 time(ms):29.4024 700 iterations
N:1 M:52 M+N:53 ~p:0.0188679 Avg dist between pedestrians:11.7866 Probability:0.05 TREE QP avg cost:54.1034 velocity(m/s):7.79719 time(ms):29.467 800 iterations
N:1 M:60 M+N:61 ~p:0.0163934 Avg dist between pedestrians:11.5419 Probability:0.05 TREE QP avg cost:52.4528 velocity(m/s):7.82291 time(ms):29.6425 900 iterations
N:1 M:65 M+N:66 ~p:0.0151515 Avg dist between pedestrians:11.7656 Probability:0.05 TREE QP avg cost:54.8559 velocity(m/s):7.58248 time(ms):29.5115 1000 iterations
N:1 M:73 M+N:74 ~p:0.0135135 Avg dist between pedestrians:11.5223 Probability:0.05 TREE QP avg cost:53.2652 velocity(m/s):7.63373 time(ms):29.9594 1100 iterations
N:2 M:79 M+N:81 ~p:0.0246914 Avg dist between pedestrians:11.7286 Probability:0.05 TREE QP avg cost:51.1288 velocity(m/s):7.80761 time(ms):30.7461 1200 iterations
N:2 M:85 M+N:87 ~p:0.0229885 Avg dist between pedestrians:11.6267 Probability:0.05 TREE QP avg cost:55.9711 velocity(m/s):7.54305 time(ms):30.5703 1300 iterations
N:2 M:89 M+N:91 ~p:0.021978 Avg dist between pedestrians:11.9844 Probability:0.05 TREE QP avg cost:55.7953 velocity(m/s):7.48896 time(ms):30.8145 1400 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Avg dist between pedestrians:11.877 Probability:0.05 TREE QP avg cost:58.9781 velocity(m/s):7.30627 time(ms):30.4568 1500 iterations
N:3 M:99 M+N:102 ~p:0.0294118 Avg dist between pedestrians:11.9172 Probability:0.05 TREE QP avg cost:59.4578 velocity(m/s):7.23981 time(ms):30.3314 1600 iterations
N:4 M:104 M+N:108 ~p:0.037037 Avg dist between pedestrians:12.0374 Probability:0.05 TREE QP avg cost:59.8 velocity(m/s):7.24586 time(ms):30.5234 1700 iterations
N:4 M:110 M+N:114 ~p:0.0350877 Avg dist between pedestrians:11.8577 Probability:0.05 TREE QP avg cost:62.215 velocity(m/s):7.08464 time(ms):30.4784 1800 iterations
N:4 M:115 M+N:119 ~p:0.0336134 Avg dist between pedestrians:11.9666 Probability:0.05 TREE QP avg cost:61.491 velocity(m/s):7.11458 time(ms):30.6016 1900 iterations
N:4 M:122 M+N:126 ~p:0.031746 Avg dist between pedestrians:11.9571 Probability:0.05 TREE QP avg cost:61.1653 velocity(m/s):7.11967 time(ms):30.4832 2000 iterations
N:5 M:127 M+N:132 ~p:0.0378788 Avg dist between pedestrians:12.1314 Probability:0.05 TREE QP avg cost:63.48 velocity(m/s):7.12812 time(ms):30.9022 2100 iterations
N:5 M:134 M+N:139 ~p:0.0359712 Avg dist between pedestrians:11.9783 Probability:0.05 TREE QP avg cost:62.5704 velocity(m/s):7.18336 time(ms):31.0318 2200 iterations
N:6 M:140 M+N:146 ~p:0.0410959 Avg dist between pedestrians:11.9079 Probability:0.05 TREE QP avg cost:64.3899 velocity(m/s):7.08219 time(ms):30.9977 2300 iterations
N:6 M:144 M+N:150 ~p:0.04 Avg dist between pedestrians:11.9796 Probability:0.05 TREE QP avg cost:64.3398 velocity(m/s):7.0579 time(ms):31.1411 2400 iterations
N:6 M:150 M+N:156 ~p:0.0384615 Avg dist between pedestrians:12.0592 Probability:0.05 TREE QP avg cost:63.6892 velocity(m/s):7.08893 time(ms):31.0518 2500 iterations
N:6 M:157 M+N:163 ~p:0.0368098 Avg dist between pedestrians:12.0676 Probability:0.05 TREE QP avg cost:62.7447 velocity(m/s):7.13171 time(ms):31.1318 2600 iterations
N:6 M:165 M+N:171 ~p:0.0350877 Avg dist between pedestrians:12.0108 Probability:0.05 TREE QP avg cost:62.1342 velocity(m/s):7.18908 time(ms):31.2977 2700 iterations
N:7 M:171 M+N:178 ~p:0.0393258 Avg dist between pedestrians:12.1525 Probability:0.05 TREE QP avg cost:61.3363 velocity(m/s):7.24653 time(ms):31.2827 2800 iterations
N:7 M:176 M+N:183 ~p:0.0382514 Avg dist between pedestrians:12.1028 Probability:0.05 TREE QP avg cost:62.4105 velocity(m/s):7.18862 time(ms):31.0748 2900 iterations
N:8 M:179 M+N:187 ~p:0.0427807 Avg dist between pedestrians:12.2903 Probability:0.05 TREE QP avg cost:63.1111 velocity(m/s):7.15677 time(ms):31.1491 3000 iterations
N:9 M:186 M+N:195 ~p:0.0461538 Avg dist between pedestrians:12.0546 Probability:0.05 TREE QP avg cost:63.8753 velocity(m/s):7.1267 time(ms):31.3645 3100 iterations
N:10 M:187 M+N:197 ~p:0.0507614 Avg dist between pedestrians:12.2525 Probability:0.05 TREE QP avg cost:66.3343 velocity(m/s):6.99238 time(ms):31.4789 3200 iterations
N:10 M:194 M+N:204 ~p:0.0490196 Avg dist between pedestrians:12.0642 Probability:0.05 TREE QP avg cost:66.6007 velocity(m/s):6.97023 time(ms):31.4469 3300 iterations
N:10 M:199 M+N:209 ~p:0.0478469 Avg dist between pedestrians:12.1683 Probability:0.05 TREE QP avg cost:66.0516 velocity(m/s):6.99211 time(ms):31.593 3400 iterations
N:11 M:204 M+N:215 ~p:0.0511628 Avg dist between pedestrians:12.2319 Probability:0.05 TREE QP avg cost:66.7487 velocity(m/s):6.94132 time(ms):31.556 3500 iterations
N:12 M:210 M+N:222 ~p:0.0540541 Avg dist between pedestrians:12.1128 Probability:0.05 TREE QP avg cost:66.3559 velocity(m/s):6.97944 time(ms):31.6262 3600 iterations
N:12 M:215 M+N:227 ~p:0.0528634 Avg dist between pedestrians:12.1206 Probability:0.05 TREE QP avg cost:67.617 velocity(m/s):6.91478 time(ms):31.7198 3700 iterations
N:12 M:221 M+N:233 ~p:0.0515021 Avg dist between pedestrians:12.2008 Probability:0.05 TREE QP avg cost:67.3429 velocity(m/s):6.93361 time(ms):31.6494 3800 iterations
N:12 M:230 M+N:242 ~p:0.0495868 Avg dist between pedestrians:12.0794 Probability:0.05 TREE QP avg cost:66.4451 velocity(m/s):6.9971 time(ms):31.6201 3900 iterations
N:13 M:236 M+N:249 ~p:0.0522088 Avg dist between pedestrians:12.1734 Probability:0.05 TREE QP avg cost:67.187 velocity(m/s):6.99682 time(ms):31.7523 4000 iterations
N:14 M:240 M+N:254 ~p:0.0551181 Avg dist between pedestrians:12.1216 Probability:0.05 TREE QP avg cost:67.0262 velocity(m/s):7.00493 time(ms):31.7059 4100 iterations
N:14 M:244 M+N:258 ~p:0.0542636 Avg dist between pedestrians:12.2538 Probability:0.05 TREE QP avg cost:67.9106 velocity(m/s):6.94589 time(ms):31.7685 4200 iterations
N:14 M:251 M+N:265 ~p:0.0528302 Avg dist between pedestrians:12.1791 Probability:0.05 TREE QP avg cost:67.5734 velocity(m/s):6.96583 time(ms):31.6886 4300 iterations
N:15 M:255 M+N:270 ~p:0.0555556 Avg dist between pedestrians:12.2359 Probability:0.05 TREE QP avg cost:68.3221 velocity(m/s):6.91947 time(ms):31.6018 4400 iterations
N:15 M:261 M+N:276 ~p:0.0543478 Avg dist between pedestrians:12.1898 Probability:0.05 TREE QP avg cost:67.7764 velocity(m/s):6.94219 time(ms):31.628 4500 iterations
N:15 M:267 M+N:282 ~p:0.0531915 Avg dist between pedestrians:12.1976 Probability:0.05 TREE QP avg cost:67.5413 velocity(m/s):6.94489 time(ms):31.6319 4600 iterations
N:16 M:273 M+N:289 ~p:0.0553633 Avg dist between pedestrians:12.1913 Probability:0.05 TREE QP avg cost:67.1344 velocity(m/s):6.98137 time(ms):31.4682 4700 iterations
N:16 M:276 M+N:292 ~p:0.0547945 Avg dist between pedestrians:12.2975 Probability:0.05 TREE QP avg cost:68.2092 velocity(m/s):6.91136 time(ms):31.4754 4800 iterations
N:17 M:281 M+N:298 ~p:0.057047 Avg dist between pedestrians:12.2831 Probability:0.05 TREE QP avg cost:68.831 velocity(m/s):6.87669 time(ms):31.5448 4900 iterations
N:17 M:289 M+N:306 ~p:0.0555556 Avg dist between pedestrians:12.1763 Probability:0.05 TREE QP avg cost:68.3522 velocity(m/s):6.91637 time(ms):31.6953 5000 iterations
N:17 M:296 M+N:313 ~p:0.0543131 Avg dist between pedestrians:12.1924 Probability:0.05 TREE QP avg cost:67.9356 velocity(m/s):6.95391 time(ms):31.6641 5100 iterations
N:17 M:306 M+N:323 ~p:0.0526316 Avg dist between pedestrians:12.0989 Probability:0.05 TREE QP avg cost:67.66 velocity(m/s):6.9831 time(ms):31.6583 5200 iterations
N:17 M:311 M+N:328 ~p:0.0518293 Avg dist between pedestrians:12.2151 Probability:0.05 TREE QP avg cost:67.0399 velocity(m/s):7.01395 time(ms):31.6969 5300 iterations
N:17 M:320 M+N:337 ~p:0.0504451 Avg dist between pedestrians:12.1892 Probability:0.05 TREE QP avg cost:66.3586 velocity(m/s):7.05823 time(ms):31.7964 5400 iterations
N:17 M:328 M+N:345 ~p:0.0492754 Avg dist between pedestrians:12.1612 Probability:0.05 TREE QP avg cost:66.2118 velocity(m/s):7.06251 time(ms):31.7371 5500 iterations
N:17 M:335 M+N:352 ~p:0.0482955 Avg dist between pedestrians:12.2108 Probability:0.05 TREE QP avg cost:65.3296 velocity(m/s):7.13582 time(ms):31.7258 5600 iterations
N:17 M:342 M+N:359 ~p:0.0473538 Avg dist between pedestrians:12.2794 Probability:0.05 TREE QP avg cost:64.8995 velocity(m/s):7.16644 time(ms):31.6441 5700 iterations
N:17 M:350 M+N:367 ~p:0.0463215 Avg dist between pedestrians:12.2137 Probability:0.05 TREE QP avg cost:64.565 velocity(m/s):7.1766 time(ms):31.703 5800 iterations
N:17 M:357 M+N:374 ~p:0.0454545 Avg dist between pedestrians:12.2436 Probability:0.05 TREE QP avg cost:64.0295 velocity(m/s):7.20866 time(ms):31.7088 5900 iterations
N:17 M:362 M+N:379 ~p:0.0448549 Avg dist between pedestrians:12.2927 Probability:0.05 TREE QP avg cost:63.7861 velocity(m/s):7.21343 time(ms):31.7 6000 iterations
N:17 M:369 M+N:386 ~p:0.0440415 Avg dist between pedestrians:12.2974 Probability:0.05 TREE QP avg cost:63.2833 velocity(m/s):7.23661 time(ms):31.7711 6100 iterations
N:18 M:375 M+N:393 ~p:0.0458015 Avg dist between pedestrians:12.3349 Probability:0.05 TREE QP avg cost:63.7999 velocity(m/s):7.22491 time(ms):31.9364 6200 iterations
N:18 M:382 M+N:400 ~p:0.045 Avg dist between pedestrians:12.2728 Probability:0.05 TREE QP avg cost:63.5458 velocity(m/s):7.23753 time(ms):31.98 6300 iterations
N:18 M:390 M+N:408 ~p:0.0441176 Avg dist between pedestrians:12.2499 Probability:0.05 TREE QP avg cost:63.0708 velocity(m/s):7.27401 time(ms):31.9704 6400 iterations
N:18 M:396 M+N:414 ~p:0.0434783 Avg dist between pedestrians:12.302 Probability:0.05 TREE QP avg cost:62.8272 velocity(m/s):7.28463 time(ms):32.0325 6500 iterations
N:18 M:404 M+N:422 ~p:0.042654 Avg dist between pedestrians:12.3123 Probability:0.05 TREE QP avg cost:62.3916 velocity(m/s):7.32098 time(ms):32.0744 6600 iterations
N:19 M:409 M+N:428 ~p:0.0443925 Avg dist between pedestrians:12.3334 Probability:0.05 TREE QP avg cost:62.4361 velocity(m/s):7.31778 time(ms):32.1057 6700 iterations
N:20 M:411 M+N:431 ~p:0.0464037 Avg dist between pedestrians:12.3887 Probability:0.05 TREE QP avg cost:62.9788 velocity(m/s):7.28713 time(ms):32.124 6800 iterations
N:20 M:419 M+N:439 ~p:0.0455581 Avg dist between pedestrians:12.2881 Probability:0.05 TREE QP avg cost:63.4254 velocity(m/s):7.26562 time(ms):32.168 6900 iterations
N:21 M:426 M+N:447 ~p:0.0469799 Avg dist between pedestrians:12.3112 Probability:0.05 TREE QP avg cost:62.8561 velocity(m/s):7.30341 time(ms):32.2293 7000 iterations
N:21 M:430 M+N:451 ~p:0.0465632 Avg dist between pedestrians:12.3608 Probability:0.05 TREE QP avg cost:63.5784 velocity(m/s):7.2517 time(ms):32.1441 7100 iterations
N:21 M:436 M+N:457 ~p:0.0459519 Avg dist between pedestrians:12.3195 Probability:0.05 TREE QP avg cost:63.6043 velocity(m/s):7.25072 time(ms):32.203 7200 iterations
N:21 M:444 M+N:465 ~p:0.0451613 Avg dist between pedestrians:12.2797 Probability:0.05 TREE QP avg cost:63.4201 velocity(m/s):7.26106 time(ms):32.0938 7300 iterations
N:22 M:447 M+N:469 ~p:0.0469083 Avg dist between pedestrians:12.357 Probability:0.05 TREE QP avg cost:63.6691 velocity(m/s):7.24786 time(ms):32.1026 7400 iterations
N:22 M:454 M+N:476 ~p:0.0462185 Avg dist between pedestrians:12.275 Probability:0.05 TREE QP avg cost:64.0041 velocity(m/s):7.23074 time(ms):32.1385 7500 iterations
N:22 M:462 M+N:484 ~p:0.0454545 Avg dist between pedestrians:12.2767 Probability:0.05 TREE QP avg cost:63.5162 velocity(m/s):7.26591 time(ms):32.116 7600 iterations
N:22 M:470 M+N:492 ~p:0.0447154 Avg dist between pedestrians:12.3029 Probability:0.05 TREE QP avg cost:63.0896 velocity(m/s):7.29925 time(ms):32.2137 7700 iterations
N:22 M:476 M+N:498 ~p:0.0441767 Avg dist between pedestrians:12.3398 Probability:0.05 TREE QP avg cost:63.1763 velocity(m/s):7.29219 time(ms):32.1501 7800 iterations
N:22 M:482 M+N:504 ~p:0.0436508 Avg dist between pedestrians:12.3069 Probability:0.05 TREE QP avg cost:63.2287 velocity(m/s):7.28128 time(ms):32.1226 7900 iterations
N:22 M:487 M+N:509 ~p:0.043222 Avg dist between pedestrians:12.3407 Probability:0.05 TREE QP avg cost:63.1973 velocity(m/s):7.274 time(ms):32.0812 8000 iterations
N:23 M:493 M+N:516 ~p:0.0445736 Avg dist between pedestrians:12.3423 Probability:0.05 TREE QP avg cost:62.9302 velocity(m/s):7.28671 time(ms):32.0789 8100 iterations
N:23 M:497 M+N:520 ~p:0.0442308 Avg dist between pedestrians:12.3552 Probability:0.05 TREE QP avg cost:63.3733 velocity(m/s):7.26245 time(ms):32.1239 8200 iterations
N:24 M:501 M+N:525 ~p:0.0457143 Avg dist between pedestrians:12.4115 Probability:0.05 TREE QP avg cost:63.2627 velocity(m/s):7.26216 time(ms):32.1221 8300 iterations
N:24 M:507 M+N:531 ~p:0.0451977 Avg dist between pedestrians:12.3729 Probability:0.05 TREE QP avg cost:63.8069 velocity(m/s):7.23658 time(ms):32.1945 8400 iterations
N:24 M:513 M+N:537 ~p:0.0446927 Avg dist between pedestrians:12.3689 Probability:0.05 TREE QP avg cost:63.6719 velocity(m/s):7.24228 time(ms):32.1936 8500 iterations
N:25 M:519 M+N:544 ~p:0.0459559 Avg dist between pedestrians:12.3979 Probability:0.05 TREE QP avg cost:63.6477 velocity(m/s):7.25887 time(ms):32.2824 8600 iterations
N:25 M:525 M+N:550 ~p:0.0454545 Avg dist between pedestrians:12.3772 Probability:0.05 TREE QP avg cost:64.0041 velocity(m/s):7.23814 time(ms):32.4065 8700 iterations
N:25 M:532 M+N:557 ~p:0.0448833 Avg dist between pedestrians:12.359 Probability:0.05 TREE QP avg cost:63.7455 velocity(m/s):7.2544 time(ms):32.3979 8800 iterations
N:25 M:543 M+N:568 ~p:0.0440141 Avg dist between pedestrians:12.3023 Probability:0.05 TREE QP avg cost:63.4605 velocity(m/s):7.28586 time(ms):32.3993 8900 iterations
N:25 M:549 M+N:574 ~p:0.043554 Avg dist between pedestrians:12.3268 Probability:0.05 TREE QP avg cost:63.4143 velocity(m/s):7.2852 time(ms):32.3861 9000 iterations
N:25 M:555 M+N:580 ~p:0.0431034 Avg dist between pedestrians:12.3483 Probability:0.05 TREE QP avg cost:63.3639 velocity(m/s):7.28308 time(ms):32.3992 9100 iterations
N:25 M:561 M+N:586 ~p:0.0426621 Avg dist between pedestrians:12.3651 Probability:0.05 TREE QP avg cost:63.1777 velocity(m/s):7.288 time(ms):32.3283 9200 iterations
N:26 M:566 M+N:592 ~p:0.0439189 Avg dist between pedestrians:12.3457 Probability:0.05 TREE QP avg cost:63.2105 velocity(m/s):7.28036 time(ms):32.2889 9300 iterations
N:27 M:569 M+N:596 ~p:0.045302 Avg dist between pedestrians:12.3838 Probability:0.05 TREE QP avg cost:63.8761 velocity(m/s):7.2557 time(ms):32.3357 9400 iterations
N:27 M:573 M+N:600 ~p:0.045 Avg dist between pedestrians:12.375 Probability:0.05 TREE QP avg cost:64.3093 velocity(m/s):7.22494 time(ms):32.3004 9500 iterations
N:27 M:581 M+N:608 ~p:0.0444079 Avg dist between pedestrians:12.3687 Probability:0.05 TREE QP avg cost:64.0699 velocity(m/s):7.24903 time(ms):32.2655 9600 iterations
N:27 M:587 M+N:614 ~p:0.0439739 Avg dist between pedestrians:12.3647 Probability:0.05 TREE QP avg cost:64.0471 velocity(m/s):7.24079 time(ms):32.2756 9700 iterations
N:27 M:595 M+N:622 ~p:0.0434084 Avg dist between pedestrians:12.3584 Probability:0.05 TREE QP avg cost:63.6267 velocity(m/s):7.27279 time(ms):32.2893 9800 iterations
N:27 M:605 M+N:632 ~p:0.0427215 Avg dist between pedestrians:12.3649 Probability:0.05 TREE QP avg cost:63.1595 velocity(m/s):7.31823 time(ms):32.2959 9900 iterations
N:27 M:613 M+N:640 ~p:0.0421875 Avg dist between pedestrians:12.3796 Probability:0.05 TREE QP avg cost:62.9511 velocity(m/s):7.33575 time(ms):32.2832 10000 iterations
N:27 M:620 M+N:647 ~p:0.0417311 Avg dist between pedestrians:12.3694 Probability:0.05 TREE QP avg cost:62.7723 velocity(m/s):7.34166 time(ms):32.3615 10100 iterations
N:27 M:627 M+N:654 ~p:0.0412844 Avg dist between pedestrians:12.3728 Probability:0.05 TREE QP avg cost:62.5847 velocity(m/s):7.34936 time(ms):32.3422 10200 iterations
N:27 M:635 M+N:662 ~p:0.0407855 Avg dist between pedestrians:12.3546 Probability:0.05 TREE QP avg cost:62.4428 velocity(m/s):7.35699 time(ms):32.3539 10300 iterations
N:28 M:640 M+N:668 ~p:0.0419162 Avg dist between pedestrians:12.3693 Probability:0.05 TREE QP avg cost:62.9535 velocity(m/s):7.34193 time(ms):32.4077 10400 iterations
N:28 M:647 M+N:675 ~p:0.0414815 Avg dist between pedestrians:12.3493 Probability:0.05 TREE QP avg cost:62.6698 velocity(m/s):7.35797 time(ms):32.4413 10500 iterations
N:28 M:654 M+N:682 ~p:0.0410557 Avg dist between pedestrians:12.3761 Probability:0.05 TREE QP avg cost:62.4224 velocity(m/s):7.37611 time(ms):32.4664 10600 iterations
N:29 M:661 M+N:690 ~p:0.042029 Avg dist between pedestrians:12.3786 Probability:0.05 TREE QP avg cost:62.3979 velocity(m/s):7.38332 time(ms):32.4224 10700 iterations
N:30 M:665 M+N:695 ~p:0.0431655 Avg dist between pedestrians:12.355 Probability:0.05 TREE QP avg cost:63.0616 velocity(m/s):7.34597 time(ms):32.4462 10800 iterations
N:30 M:671 M+N:701 ~p:0.042796 Avg dist between pedestrians:12.3317 Probability:0.05 TREE QP avg cost:63.1686 velocity(m/s):7.33347 time(ms):32.4237 10900 iterations
N:30 M:679 M+N:709 ~p:0.0423131 Avg dist between pedestrians:12.3068 Probability:0.05 TREE QP avg cost:62.9415 velocity(m/s):7.34595 time(ms):32.3984 11000 iterations
N:31 M:687 M+N:718 ~p:0.0431755 Avg dist between pedestrians:12.2941 Probability:0.05 TREE QP avg cost:63.05 velocity(m/s):7.34417 time(ms):32.4069 11100 iterations
N:31 M:694 M+N:725 ~p:0.0427586 Avg dist between pedestrians:12.2558 Probability:0.05 TREE QP avg cost:62.9867 velocity(m/s):7.35023 time(ms):32.388 11200 iterations
N:31 M:701 M+N:732 ~p:0.0423497 Avg dist between pedestrians:12.2898 Probability:0.05 TREE QP avg cost:62.7435 velocity(m/s):7.36793 time(ms):32.4044 11300 iterations
N:31 M:708 M+N:739 ~p:0.0419486 Avg dist between pedestrians:12.2855 Probability:0.05 TREE QP avg cost:62.5921 velocity(m/s):7.38483 time(ms):32.3925 11400 iterations
N:31 M:718 M+N:749 ~p:0.0413885 Avg dist between pedestrians:12.2841 Probability:0.05 TREE QP avg cost:62.2496 velocity(m/s):7.41931 time(ms):32.4442 11500 iterations
N:31 M:724 M+N:755 ~p:0.0410596 Avg dist between pedestrians:12.3153 Probability:0.05 TREE QP avg cost:62.2853 velocity(m/s):7.41664 time(ms):32.413 11600 iterations
N:31 M:733 M+N:764 ~p:0.0405759 Avg dist between pedestrians:12.2836 Probability:0.05 TREE QP avg cost:62.0514 velocity(m/s):7.43296 time(ms):32.4382 11700 iterations
N:31 M:737 M+N:768 ~p:0.0403646 Avg dist between pedestrians:12.3286 Probability:0.05 TREE QP avg cost:61.9101 velocity(m/s):7.43491 time(ms):32.4335 11800 iterations
N:31 M:745 M+N:776 ~p:0.0399485 Avg dist between pedestrians:12.3349 Probability:0.05 TREE QP avg cost:61.7152 velocity(m/s):7.44787 time(ms):32.413 11900 iterations
N:31 M:754 M+N:785 ~p:0.0394904 Avg dist between pedestrians:12.3021 Probability:0.05 TREE QP avg cost:61.5945 velocity(m/s):7.45564 time(ms):32.3966 12000 iterations
N:31 M:761 M+N:792 ~p:0.0391414 Avg dist between pedestrians:12.2985 Probability:0.05 TREE QP avg cost:61.5758 velocity(m/s):7.45025 time(ms):32.349 12100 iterations
N:31 M:767 M+N:798 ~p:0.0388471 Avg dist between pedestrians:12.2911 Probability:0.05 TREE QP avg cost:61.6092 velocity(m/s):7.44416 time(ms):32.3316 12200 iterations
N:31 M:775 M+N:806 ~p:0.0384615 Avg dist between pedestrians:12.2748 Probability:0.05 TREE QP avg cost:61.5063 velocity(m/s):7.45168 time(ms):32.298 12300 iterations
N:32 M:779 M+N:811 ~p:0.0394575 Avg dist between pedestrians:12.3027 Probability:0.05 TREE QP avg cost:61.7288 velocity(m/s):7.43398 time(ms):32.3037 12400 iterations
N:33 M:783 M+N:816 ~p:0.0404412 Avg dist between pedestrians:12.2823 Probability:0.05 TREE QP avg cost:62.2301 velocity(m/s):7.40398 time(ms):32.2942 12500 iterations
N:33 M:789 M+N:822 ~p:0.040146 Avg dist between pedestrians:12.2704 Probability:0.05 TREE QP avg cost:62.1494 velocity(m/s):7.4056 time(ms):32.2607 12600 iterations
N:34 M:794 M+N:828 ~p:0.0410628 Avg dist between pedestrians:12.2691 Probability:0.05 TREE QP avg cost:62.1101 velocity(m/s):7.40154 time(ms):32.2289 12700 iterations
N:36 M:796 M+N:832 ~p:0.0432692 Avg dist between pedestrians:12.2761 Probability:0.05 TREE QP avg cost:62.4825 velocity(m/s):7.37548 time(ms):32.2219 12800 iterations
N:36 M:802 M+N:838 ~p:0.0429594 Avg dist between pedestrians:12.238 Probability:0.05 TREE QP avg cost:62.8471 velocity(m/s):7.35399 time(ms):32.1678 12900 iterations
N:36 M:810 M+N:846 ~p:0.0425532 Avg dist between pedestrians:12.2315 Probability:0.05 TREE QP avg cost:62.6552 velocity(m/s):7.35997 time(ms):32.1611 13000 iterations
N:36 M:816 M+N:852 ~p:0.0422535 Avg dist between pedestrians:12.2417 Probability:0.05 TREE QP avg cost:62.5728 velocity(m/s):7.35943 time(ms):32.1429 13100 iterations
N:37 M:822 M+N:859 ~p:0.0430733 Avg dist between pedestrians:12.2344 Probability:0.05 TREE QP avg cost:62.4048 velocity(m/s):7.37147 time(ms):32.1139 13200 iterations
N:37 M:826 M+N:863 ~p:0.0428737 Avg dist between pedestrians:12.2641 Probability:0.05 TREE QP avg cost:62.7515 velocity(m/s):7.36404 time(ms):32.1429 13300 iterations
N:37 M:833 M+N:870 ~p:0.0425287 Avg dist between pedestrians:12.2817 Probability:0.05 TREE QP avg cost:62.4869 velocity(m/s):7.3788 time(ms):32.1261 13400 iterations
N:38 M:838 M+N:876 ~p:0.043379 Avg dist between pedestrians:12.2824 Probability:0.05 TREE QP avg cost:62.789 velocity(m/s):7.36335 time(ms):32.1041 13500 iterations
N:39 M:844 M+N:883 ~p:0.0441676 Avg dist between pedestrians:12.2786 Probability:0.05 TREE QP avg cost:62.6774 velocity(m/s):7.36793 time(ms):32.0859 13600 iterations
N:39 M:849 M+N:888 ~p:0.0439189 Avg dist between pedestrians:12.2873 Probability:0.05 TREE QP avg cost:63.0398 velocity(m/s):7.3445 time(ms):32.0314 13700 iterations
N:39 M:856 M+N:895 ~p:0.0435754 Avg dist between pedestrians:12.2568 Probability:0.05 TREE QP avg cost:62.958 velocity(m/s):7.34885 time(ms):32.0156 13800 iterations
N:39 M:861 M+N:900 ~p:0.0433333 Avg dist between pedestrians:12.2825 Probability:0.05 TREE QP avg cost:62.9513 velocity(m/s):7.34478 time(ms):31.9576 13900 iterations
N:39 M:870 M+N:909 ~p:0.0429043 Avg dist between pedestrians:12.2497 Probability:0.05 TREE QP avg cost:62.7764 velocity(m/s):7.35954 time(ms):31.9687 14000 iterations
N:40 M:875 M+N:915 ~p:0.0437158 Avg dist between pedestrians:12.2768 Probability:0.05 TREE QP avg cost:62.7493 velocity(m/s):7.36086 time(ms):31.9748 14100 iterations
N:40 M:880 M+N:920 ~p:0.0434783 Avg dist between pedestrians:12.2684 Probability:0.05 TREE QP avg cost:62.9653 velocity(m/s):7.34517 time(ms):31.9975 14200 iterations
N:40 M:890 M+N:930 ~p:0.0430108 Avg dist between pedestrians:12.2448 Probability:0.05 TREE QP avg cost:62.7246 velocity(m/s):7.36289 time(ms):32.0289 14300 iterations
N:40 M:899 M+N:939 ~p:0.0425985 Avg dist between pedestrians:12.2425 Probability:0.05 TREE QP avg cost:62.4458 velocity(m/s):7.3837 time(ms):32.0003 14400 iterations
N:40 M:908 M+N:948 ~p:0.0421941 Avg dist between pedestrians:12.2387 Probability:0.05 TREE QP avg cost:62.2508 velocity(m/s):7.40003 time(ms):32.028 14500 iterations
N:40 M:914 M+N:954 ~p:0.0419287 Avg dist between pedestrians:12.2603 Probability:0.05 TREE QP avg cost:62.1768 velocity(m/s):7.40285 time(ms):31.9997 14600 iterations
N:40 M:921 M+N:961 ~p:0.0416233 Avg dist between pedestrians:12.2432 Probability:0.05 TREE QP avg cost:62.1844 velocity(m/s):7.39787 time(ms):31.9531 14700 iterations
N:43 M:924 M+N:967 ~p:0.0444674 Avg dist between pedestrians:12.2419 Probability:0.05 TREE QP avg cost:62.4652 velocity(m/s):7.37802 time(ms):31.9037 14800 iterations
N:43 M:928 M+N:971 ~p:0.0442842 Avg dist between pedestrians:12.2202 Probability:0.05 TREE QP avg cost:62.9186 velocity(m/s):7.34756 time(ms):31.8439 14900 iterations
N:43 M:936 M+N:979 ~p:0.0439224 Avg dist between pedestrians:12.2052 Probability:0.05 TREE QP avg cost:62.6767 velocity(m/s):7.36533 time(ms):31.8229 15000 iterations
N:43 M:943 M+N:986 ~p:0.0436105 Avg dist between pedestrians:12.2187 Probability:0.05 TREE QP avg cost:62.5634 velocity(m/s):7.36977 time(ms):31.8083 15100 iterations
N:43 M:950 M+N:993 ~p:0.0433031 Avg dist between pedestrians:12.2223 Probability:0.05 TREE QP avg cost:62.5202 velocity(m/s):7.37235 time(ms):31.7754 15200 iterations
N:43 M:958 M+N:1001 ~p:0.042957 Avg dist between pedestrians:12.1985 Probability:0.05 TREE QP avg cost:62.3823 velocity(m/s):7.38058 time(ms):31.7847 15300 iterations
N:44 M:966 M+N:1010 ~p:0.0435644 Avg dist between pedestrians:12.2009 Probability:0.05 TREE QP avg cost:62.1348 velocity(m/s):7.40078 time(ms):31.8428 15400 iterations
N:44 M:973 M+N:1017 ~p:0.0432645 Avg dist between pedestrians:12.1852 Probability:0.05 TREE QP avg cost:62.4007 velocity(m/s):7.38812 time(ms):31.8039 15500 iterations
N:45 M:976 M+N:1021 ~p:0.0440744 Avg dist between pedestrians:12.2194 Probability:0.05 TREE QP avg cost:62.4059 velocity(m/s):7.38379 time(ms):31.7847 15600 iterations
N:45 M:982 M+N:1027 ~p:0.0438169 Avg dist between pedestrians:12.1924 Probability:0.05 TREE QP avg cost:62.6649 velocity(m/s):7.3665 time(ms):31.7609 15700 iterations
N:46 M:987 M+N:1033 ~p:0.0445305 Avg dist between pedestrians:12.2121 Probability:0.05 TREE QP avg cost:62.8845 velocity(m/s):7.36163 time(ms):31.7867 15800 iterations
N:46 M:992 M+N:1038 ~p:0.044316 Avg dist between pedestrians:12.2008 Probability:0.05 TREE QP avg cost:62.8759 velocity(m/s):7.3599 time(ms):31.7318 15900 iterations
N:47 M:999 M+N:1046 ~p:0.0449331 Avg dist between pedestrians:12.1931 Probability:0.05 TREE QP avg cost:63.1484 velocity(m/s):7.34715 time(ms):31.7043 16000 iterations
N:47 M:1005 M+N:1052 ~p:0.0446768 Avg dist between pedestrians:12.1862 Probability:0.05 TREE QP avg cost:63.0004 velocity(m/s):7.35512 time(ms):31.6922 16100 iterations
N:48 M:1010 M+N:1058 ~p:0.0453686 Avg dist between pedestrians:12.1963 Probability:0.05 TREE QP avg cost:62.98 velocity(m/s):7.35075 time(ms):31.656 16200 iterations
N:49 M:1016 M+N:1065 ~p:0.0460094 Avg dist between pedestrians:12.1846 Probability:0.05 TREE QP avg cost:63.2497 velocity(m/s):7.34174 time(ms):31.674 16300 iterations
N:49 M:1020 M+N:1069 ~p:0.0458372 Avg dist between pedestrians:12.1951 Probability:0.05 TREE QP avg cost:63.6114 velocity(m/s):7.326 time(ms):31.706 16400 iterations
N:49 M:1028 M+N:1077 ~p:0.0454968 Avg dist between pedestrians:12.1773 Probability:0.05 TREE QP avg cost:63.4025 velocity(m/s):7.34466 time(ms):31.7254 16500 iterations
N:49 M:1035 M+N:1084 ~p:0.045203 Avg dist between pedestrians:12.2054 Probability:0.05 TREE QP avg cost:63.2417 velocity(m/s):7.35396 time(ms):31.7327 16600 iterations
N:49 M:1042 M+N:1091 ~p:0.0449129 Avg dist between pedestrians:12.1992 Probability:0.05 TREE QP avg cost:63.1066 velocity(m/s):7.36156 time(ms):31.7608 16700 iterations
N:49 M:1050 M+N:1099 ~p:0.044586 Avg dist between pedestrians:12.2005 Probability:0.05 TREE QP avg cost:62.9521 velocity(m/s):7.36997 time(ms):31.7731 16800 iterations
N:50 M:1057 M+N:1107 ~p:0.0451671 Avg dist between pedestrians:12.2051 Probability:0.05 TREE QP avg cost:62.7497 velocity(m/s):7.38316 time(ms):31.7807 16900 iterations
N:51 M:1061 M+N:1112 ~p:0.0458633 Avg dist between pedestrians:12.2251 Probability:0.05 TREE QP avg cost:63.0661 velocity(m/s):7.37438 time(ms):31.8327 17000 iterations
N:51 M:1065 M+N:1116 ~p:0.0456989 Avg dist between pedestrians:12.2232 Probability:0.05 TREE QP avg cost:63.4375 velocity(m/s):7.35691 time(ms):31.8632 17100 iterations
N:51 M:1073 M+N:1124 ~p:0.0453737 Avg dist between pedestrians:12.2041 Probability:0.05 TREE QP avg cost:63.3392 velocity(m/s):7.36108 time(ms):31.8621 17200 iterations
N:51 M:1080 M+N:1131 ~p:0.0450928 Avg dist between pedestrians:12.1992 Probability:0.05 TREE QP avg cost:63.2202 velocity(m/s):7.36527 time(ms):31.849 17300 iterations
N:51 M:1087 M+N:1138 ~p:0.0448155 Avg dist between pedestrians:12.2111 Probability:0.05 TREE QP avg cost:63.1917 velocity(m/s):7.36773 time(ms):31.8262 17400 iterations
N:51 M:1094 M+N:1145 ~p:0.0445415 Avg dist between pedestrians:12.2062 Probability:0.05 TREE QP avg cost:63.1601 velocity(m/s):7.36775 time(ms):31.8275 17500 iterations
N:51 M:1099 M+N:1150 ~p:0.0443478 Avg dist between pedestrians:12.2129 Probability:0.05 TREE QP avg cost:63.1358 velocity(m/s):7.36775 time(ms):31.7991 17600 iterations
N:51 M:1106 M+N:1157 ~p:0.0440795 Avg dist between pedestrians:12.2184 Probability:0.05 TREE QP avg cost:63.0267 velocity(m/s):7.37386 time(ms):31.7828 17700 iterations
N:52 M:1112 M+N:1164 ~p:0.0446735 Avg dist between pedestrians:12.2187 Probability:0.05 TREE QP avg cost:63.1834 velocity(m/s):7.36489 time(ms):31.7781 17800 iterations
N:54 M:1116 M+N:1170 ~p:0.0461538 Avg dist between pedestrians:12.1977 Probability:0.05 TREE QP avg cost:63.5214 velocity(m/s):7.34432 time(ms):31.8014 17900 iterations
N:54 M:1119 M+N:1173 ~p:0.0460358 Avg dist between pedestrians:12.2033 Probability:0.05 TREE QP avg cost:63.792 velocity(m/s):7.32389 time(ms):31.7701 18000 iterations
N:54 M:1125 M+N:1179 ~p:0.0458015 Avg dist between pedestrians:12.176 Probability:0.05 TREE QP avg cost:63.8478 velocity(m/s):7.3182 time(ms):31.7743 18100 iterations
N:54 M:1131 M+N:1185 ~p:0.0455696 Avg dist between pedestrians:12.1913 Probability:0.05 TREE QP avg cost:63.7739 velocity(m/s):7.31864 time(ms):31.7883 18200 iterations
N:54 M:1138 M+N:1192 ~p:0.045302 Avg dist between pedestrians:12.1919 Probability:0.05 TREE QP avg cost:63.6092 velocity(m/s):7.32561 time(ms):31.7676 18300 iterations
N:55 M:1144 M+N:1199 ~p:0.0458716 Avg dist between pedestrians:12.1898 Probability:0.05 TREE QP avg cost:63.5812 velocity(m/s):7.32498 time(ms):31.7936 18400 iterations
N:55 M:1149 M+N:1204 ~p:0.0456811 Avg dist between pedestrians:12.1823 Probability:0.05 TREE QP avg cost:63.8011 velocity(m/s):7.31122 time(ms):31.7752 18500 iterations
N:55 M:1155 M+N:1210 ~p:0.0454545 Avg dist between pedestrians:12.1895 Probability:0.05 TREE QP avg cost:63.8043 velocity(m/s):7.30839 time(ms):31.7887 18600 iterations
N:56 M:1161 M+N:1217 ~p:0.0460148 Avg dist between pedestrians:12.1754 Probability:0.05 TREE QP avg cost:63.7363 velocity(m/s):7.30968 time(ms):31.7959 18700 iterations
N:56 M:1167 M+N:1223 ~p:0.045789 Avg dist between pedestrians:12.1669 Probability:0.05 TREE QP avg cost:63.9246 velocity(m/s):7.2993 time(ms):31.7659 18800 iterations
N:58 M:1170 M+N:1228 ~p:0.0472313 Avg dist between pedestrians:12.1885 Probability:0.05 TREE QP avg cost:64.1123 velocity(m/s):7.28872 time(ms):31.7875 18900 iterations
N:58 M:1174 M+N:1232 ~p:0.0470779 Avg dist between pedestrians:12.19 Probability:0.05 TREE QP avg cost:64.4032 velocity(m/s):7.27807 time(ms):31.8167 19000 iterations
N:59 M:1180 M+N:1239 ~p:0.047619 Avg dist between pedestrians:12.1874 Probability:0.05 TREE QP avg cost:64.4973 velocity(m/s):7.28309 time(ms):31.8513 19100 iterations
N:59 M:1186 M+N:1245 ~p:0.0473896 Avg dist between pedestrians:12.1864 Probability:0.05 TREE QP avg cost:64.482 velocity(m/s):7.28572 time(ms):31.8536 19200 iterations
N:59 M:1194 M+N:1253 ~p:0.047087 Avg dist between pedestrians:12.18 Probability:0.05 TREE QP avg cost:64.3702 velocity(m/s):7.29023 time(ms):31.8701 19300 iterations
N:60 M:1200 M+N:1260 ~p:0.047619 Avg dist between pedestrians:12.1919 Probability:0.05 TREE QP avg cost:64.3618 velocity(m/s):7.29286 time(ms):31.8787 19400 iterations
N:60 M:1206 M+N:1266 ~p:0.0473934 Avg dist between pedestrians:12.1844 Probability:0.05 TREE QP avg cost:64.3913 velocity(m/s):7.29116 time(ms):31.861 19500 iterations
N:60 M:1215 M+N:1275 ~p:0.0470588 Avg dist between pedestrians:12.1704 Probability:0.05 TREE QP avg cost:64.2123 velocity(m/s):7.30154 time(ms):31.8545 19600 iterations
N:60 M:1222 M+N:1282 ~p:0.0468019 Avg dist between pedestrians:12.1735 Probability:0.05 TREE QP avg cost:64.1875 velocity(m/s):7.30365 time(ms):31.8563 19700 iterations
N:60 M:1227 M+N:1287 ~p:0.04662 Avg dist between pedestrians:12.1905 Probability:0.05 TREE QP avg cost:64.1961 velocity(m/s):7.30031 time(ms):31.8409 19800 iterations
N:60 M:1234 M+N:1294 ~p:0.0463679 Avg dist between pedestrians:12.1799 Probability:0.05 TREE QP avg cost:64.1415 velocity(m/s):7.30327 time(ms):31.8417 19900 iterations
N:60 M:1240 M+N:1300 ~p:0.0461538 Avg dist between pedestrians:12.1827 Probability:0.05 TREE QP avg cost:64.1103 velocity(m/s):7.30096 time(ms):31.8632 20000 iterations
N:60 M:1249 M+N:1309 ~p:0.0458365 Avg dist between pedestrians:12.1752 Probability:0.05 TREE QP avg cost:63.9209 velocity(m/s):7.31288 time(ms):31.8933 20100 iterations
N:60 M:1255 M+N:1315 ~p:0.0456274 Avg dist between pedestrians:12.1914 Probability:0.05 TREE QP avg cost:63.8674 velocity(m/s):7.31409 time(ms):31.8845 20200 iterations
N:60 M:1261 M+N:1321 ~p:0.0454201 Avg dist between pedestrians:12.2066 Probability:0.05 TREE QP avg cost:63.7435 velocity(m/s):7.32118 time(ms):31.8891 20300 iterations
N:60 M:1266 M+N:1326 ~p:0.0452489 Avg dist between pedestrians:12.2115 Probability:0.05 TREE QP avg cost:63.6995 velocity(m/s):7.32371 time(ms):31.8865 20400 iterations
N:60 M:1274 M+N:1334 ~p:0.0449775 Avg dist between pedestrians:12.2077 Probability:0.05 TREE QP avg cost:63.63 velocity(m/s):7.32858 time(ms):31.8875 20500 iterations
N:60 M:1283 M+N:1343 ~p:0.0446761 Avg dist between pedestrians:12.2065 Probability:0.05 TREE QP avg cost:63.4487 velocity(m/s):7.3417 time(ms):31.9112 20600 iterations
N:60 M:1287 M+N:1347 ~p:0.0445434 Avg dist between pedestrians:12.2343 Probability:0.05 TREE QP avg cost:63.4171 velocity(m/s):7.34066 time(ms):31.9039 20700 iterations
N:60 M:1294 M+N:1354 ~p:0.0443131 Avg dist between pedestrians:12.236 Probability:0.05 TREE QP avg cost:63.3619 velocity(m/s):7.34207 time(ms):31.9106 20800 iterations
N:60 M:1303 M+N:1363 ~p:0.0440205 Avg dist between pedestrians:12.217 Probability:0.05 TREE QP avg cost:63.2088 velocity(m/s):7.35025 time(ms):31.9282 20900 iterations
N:60 M:1310 M+N:1370 ~p:0.0437956 Avg dist between pedestrians:12.2278 Probability:0.05 TREE QP avg cost:63.1638 velocity(m/s):7.35309 time(ms):31.9314 21000 iterations
N:60 M:1316 M+N:1376 ~p:0.0436047 Avg dist between pedestrians:12.2317 Probability:0.05 TREE QP avg cost:63.0232 velocity(m/s):7.36022 time(ms):31.9364 21100 iterations
N:60 M:1327 M+N:1387 ~p:0.0432588 Avg dist between pedestrians:12.2115 Probability:0.05 TREE QP avg cost:62.8714 velocity(m/s):7.37225 time(ms):31.9731 21200 iterations
N:60 M:1333 M+N:1393 ~p:0.0430725 Avg dist between pedestrians:12.2204 Probability:0.05 TREE QP avg cost:62.9011 velocity(m/s):7.36638 time(ms):31.9637 21300 iterations
N:60 M:1339 M+N:1399 ~p:0.0428878 Avg dist between pedestrians:12.2142 Probability:0.05 TREE QP avg cost:62.8498 velocity(m/s):7.36663 time(ms):31.9659 21400 iterations
N:61 M:1345 M+N:1406 ~p:0.0433855 Avg dist between pedestrians:12.2153 Probability:0.05 TREE QP avg cost:62.8824 velocity(m/s):7.36399 time(ms):31.9658 21500 iterations
N:61 M:1352 M+N:1413 ~p:0.0431706 Avg dist between pedestrians:12.1906 Probability:0.05 TREE QP avg cost:63.0142 velocity(m/s):7.35759 time(ms):31.9807 21600 iterations
N:63 M:1358 M+N:1421 ~p:0.044335 Avg dist between pedestrians:12.1983 Probability:0.05 TREE QP avg cost:62.8734 velocity(m/s):7.36841 time(ms):31.9908 21700 iterations
N:63 M:1361 M+N:1424 ~p:0.0442416 Avg dist between pedestrians:12.2159 Probability:0.05 TREE QP avg cost:63.2228 velocity(m/s):7.35281 time(ms):32.0162 21800 iterations
N:63 M:1368 M+N:1431 ~p:0.0440252 Avg dist between pedestrians:12.194 Probability:0.05 TREE QP avg cost:63.3611 velocity(m/s):7.34429 time(ms):32.0138 21900 iterations
N:64 M:1373 M+N:1437 ~p:0.0445372 Avg dist between pedestrians:12.2057 Probability:0.05 TREE QP avg cost:63.3 velocity(m/s):7.35107 time(ms):32.0268 22000 iterations
N:64 M:1378 M+N:1442 ~p:0.0443828 Avg dist between pedestrians:12.204 Probability:0.05 TREE QP avg cost:63.4734 velocity(m/s):7.33804 time(ms):32.0333 22100 iterations
N:65 M:1384 M+N:1449 ~p:0.0448585 Avg dist between pedestrians:12.1949 Probability:0.05 TREE QP avg cost:63.6486 velocity(m/s):7.3271 time(ms):32.0514 22200 iterations
N:65 M:1389 M+N:1454 ~p:0.0447043 Avg dist between pedestrians:12.1852 Probability:0.05 TREE QP avg cost:63.6368 velocity(m/s):7.32803 time(ms):32.0733 22300 iterations
N:65 M:1398 M+N:1463 ~p:0.0444293 Avg dist between pedestrians:12.1907 Probability:0.05 TREE QP avg cost:63.4736 velocity(m/s):7.33975 time(ms):32.0775 22400 iterations
N:67 M:1403 M+N:1470 ~p:0.0455782 Avg dist between pedestrians:12.1909 Probability:0.05 TREE QP avg cost:63.3711 velocity(m/s):7.34432 time(ms):32.0745 22500 iterations
N:67 M:1407 M+N:1474 ~p:0.0454545 Avg dist between pedestrians:12.1943 Probability:0.05 TREE QP avg cost:63.6362 velocity(m/s):7.32721 time(ms):32.0654 22600 iterations
N:68 M:1413 M+N:1481 ~p:0.0459149 Avg dist between pedestrians:12.1864 Probability:0.05 TREE QP avg cost:63.7622 velocity(m/s):7.31852 time(ms):32.0471 22700 iterations
N:69 M:1415 M+N:1484 ~p:0.046496 Avg dist between pedestrians:12.1955 Probability:0.05 TREE QP avg cost:63.9032 velocity(m/s):7.30758 time(ms):32.0395 22800 iterations
N:69 M:1423 M+N:1492 ~p:0.0462466 Avg dist between pedestrians:12.1667 Probability:0.05 TREE QP avg cost:63.9077 velocity(m/s):7.30761 time(ms):32.0424 22900 iterations
N:69 M:1431 M+N:1500 ~p:0.046 Avg dist between pedestrians:12.1633 Probability:0.05 TREE QP avg cost:63.8065 velocity(m/s):7.31408 time(ms):32.0498 23000 iterations
N:69 M:1439 M+N:1508 ~p:0.045756 Avg dist between pedestrians:12.1649 Probability:0.05 TREE QP avg cost:63.77 velocity(m/s):7.31711 time(ms):32.0519 23100 iterations
N:69 M:1444 M+N:1513 ~p:0.0456048 Avg dist between pedestrians:12.1699 Probability:0.05 TREE QP avg cost:63.7902 velocity(m/s):7.31139 time(ms):32.0458 23200 iterations
N:69 M:1451 M+N:1520 ~p:0.0453947 Avg dist between pedestrians:12.1639 Probability:0.05 TREE QP avg cost:63.7099 velocity(m/s):7.31391 time(ms):32.0637 23300 iterations
N:70 M:1458 M+N:1528 ~p:0.0458115 Avg dist between pedestrians:12.1574 Probability:0.05 TREE QP avg cost:63.779 velocity(m/s):7.31324 time(ms):32.0873 23400 iterations
N:72 M:1461 M+N:1533 ~p:0.0469667 Avg dist between pedestrians:12.1587 Probability:0.05 TREE QP avg cost:64.0835 velocity(m/s):7.29747 time(ms):32.1169 23500 iterations
N:72 M:1463 M+N:1535 ~p:0.0469055 Avg dist between pedestrians:12.1614 Probability:0.05 TREE QP avg cost:64.3111 velocity(m/s):7.2812 time(ms):32.1066 23600 iterations
N:72 M:1472 M+N:1544 ~p:0.0466321 Avg dist between pedestrians:12.1446 Probability:0.05 TREE QP avg cost:64.1822 velocity(m/s):7.29195 time(ms):32.1382 23700 iterations
N:72 M:1480 M+N:1552 ~p:0.0463918 Avg dist between pedestrians:12.1538 Probability:0.05 TREE QP avg cost:64.126 velocity(m/s):7.29688 time(ms):32.1542 23800 iterations
N:72 M:1487 M+N:1559 ~p:0.0461835 Avg dist between pedestrians:12.1432 Probability:0.05 TREE QP avg cost:64.0553 velocity(m/s):7.30079 time(ms):32.1328 23900 iterations
N:73 M:1493 M+N:1566 ~p:0.0466156 Avg dist between pedestrians:12.1581 Probability:0.05 TREE QP avg cost:63.9553 velocity(m/s):7.30711 time(ms):32.1477 24000 iterations
N:73 M:1497 M+N:1570 ~p:0.0464968 Avg dist between pedestrians:12.1691 Probability:0.05 TREE QP avg cost:64.1423 velocity(m/s):7.29953 time(ms):32.1585 24100 iterations
N:73 M:1506 M+N:1579 ~p:0.0462318 Avg dist between pedestrians:12.1452 Probability:0.05 TREE QP avg cost:64.0774 velocity(m/s):7.30353 time(ms):32.163 24200 iterations
N:73 M:1513 M+N:1586 ~p:0.0460277 Avg dist between pedestrians:12.1597 Probability:0.05 TREE QP avg cost:63.921 velocity(m/s):7.31569 time(ms):32.1982 24300 iterations
N:73 M:1523 M+N:1596 ~p:0.0457393 Avg dist between pedestrians:12.1393 Probability:0.05 TREE QP avg cost:63.8448 velocity(m/s):7.32054 time(ms):32.2093 24400 iterations
N:74 M:1530 M+N:1604 ~p:0.0461347 Avg dist between pedestrians:12.1463 Probability:0.05 TREE QP avg cost:63.9362 velocity(m/s):7.31886 time(ms):32.2101 24500 iterations
N:75 M:1533 M+N:1608 ~p:0.0466418 Avg dist between pedestrians:12.1411 Probability:0.05 TREE QP avg cost:63.9746 velocity(m/s):7.31374 time(ms):32.2027 24600 iterations
N:75 M:1538 M+N:1613 ~p:0.0464972 Avg dist between pedestrians:12.1407 Probability:0.05 TREE QP avg cost:64.1323 velocity(m/s):7.3059 time(ms):32.2207 24700 iterations
N:75 M:1546 M+N:1621 ~p:0.0462677 Avg dist between pedestrians:12.1394 Probability:0.05 TREE QP avg cost:64.0472 velocity(m/s):7.31014 time(ms):32.2392 24800 iterations
N:75 M:1551 M+N:1626 ~p:0.0461255 Avg dist between pedestrians:12.1485 Probability:0.05 TREE QP avg cost:64.0621 velocity(m/s):7.3065 time(ms):32.2243 24900 iterations
N:75 M:1558 M+N:1633 ~p:0.0459277 Avg dist between pedestrians:12.1421 Probability:0.05 TREE QP avg cost:63.9432 velocity(m/s):7.31229 time(ms):32.2334 25000 iterations
N:76 M:1563 M+N:1639 ~p:0.0463697 Avg dist between pedestrians:12.156 Probability:0.05 TREE QP avg cost:64.0484 velocity(m/s):7.30512 time(ms):32.2275 25100 iterations
N:76 M:1570 M+N:1646 ~p:0.0461725 Avg dist between pedestrians:12.141 Probability:0.05 TREE QP avg cost:63.9642 velocity(m/s):7.31112 time(ms):32.2396 25200 iterations
N:76 M:1578 M+N:1654 ~p:0.0459492 Avg dist between pedestrians:12.1495 Probability:0.05 TREE QP avg cost:63.8162 velocity(m/s):7.31952 time(ms):32.2449 25300 iterations
N:76 M:1585 M+N:1661 ~p:0.0457556 Avg dist between pedestrians:12.1458 Probability:0.05 TREE QP avg cost:63.7792 velocity(m/s):7.31905 time(ms):32.2339 25400 iterations
N:77 M:1590 M+N:1667 ~p:0.0461908 Avg dist between pedestrians:12.1589 Probability:0.05 TREE QP avg cost:63.6582 velocity(m/s):7.32859 time(ms):32.2589 25500 iterations
N:78 M:1596 M+N:1674 ~p:0.046595 Avg dist between pedestrians:12.1444 Probability:0.05 TREE QP avg cost:63.8731 velocity(m/s):7.31928 time(ms):32.2584 25600 iterations
N:79 M:1597 M+N:1676 ~p:0.047136 Avg dist between pedestrians:12.1629 Probability:0.05 TREE QP avg cost:64.2148 velocity(m/s):7.29928 time(ms):32.2542 25700 iterations
N:80 M:1602 M+N:1682 ~p:0.0475624 Avg dist between pedestrians:12.1513 Probability:0.05 TREE QP avg cost:64.3 velocity(m/s):7.29643 time(ms):32.2715 25800 iterations
N:81 M:1608 M+N:1689 ~p:0.0479574 Avg dist between pedestrians:12.141 Probability:0.05 TREE QP avg cost:64.3433 velocity(m/s):7.29891 time(ms):32.3028 25900 iterations
N:81 M:1614 M+N:1695 ~p:0.0477876 Avg dist between pedestrians:12.1542 Probability:0.05 TREE QP avg cost:64.4573 velocity(m/s):7.29177 time(ms):32.2917 26000 iterations
N:81 M:1618 M+N:1699 ~p:0.0476751 Avg dist between pedestrians:12.1574 Probability:0.05 TREE QP avg cost:64.4068 velocity(m/s):7.29157 time(ms):32.295 26100 iterations
N:81 M:1627 M+N:1708 ~p:0.0474239 Avg dist between pedestrians:12.1452 Probability:0.05 TREE QP avg cost:64.3312 velocity(m/s):7.295 time(ms):32.3022 26200 iterations


==> plots/gen/data-0.250000-tree-1-1-1602936838.txt <==
N:0 M:1 M+N:1 ~p:0 Avg dist between pedestrians:30.4951 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:0 M:3 M+N:3 ~p:0 Avg dist between pedestrians:32.6783 Probability:0.25 TREE QP avg cost:72.2931 velocity(m/s):6.89195 time(ms):7.01176 200 iterations
N:1 M:4 M+N:5 ~p:0.2 Avg dist between pedestrians:36.058 Probability:0.25 TREE QP avg cost:96.6228 velocity(m/s):5.96572 time(ms):7.68782 300 iterations
N:1 M:5 M+N:6 ~p:0.166667 Avg dist between pedestrians:38.3341 Probability:0.25 TREE QP avg cost:91.6125 velocity(m/s):5.89868 time(ms):7.71521 400 iterations
N:1 M:7 M+N:8 ~p:0.125 Avg dist between pedestrians:37.7029 Probability:0.25 TREE QP avg cost:83.6471 velocity(m/s):6.39071 time(ms):7.29418 500 iterations
N:2 M:8 M+N:10 ~p:0.2 Avg dist between pedestrians:38.5243 Probability:0.25 TREE QP avg cost:89.0488 velocity(m/s):6.10934 time(ms):7.55657 600 iterations
N:2 M:9 M+N:11 ~p:0.181818 Avg dist between pedestrians:41.1804 Probability:0.25 TREE QP avg cost:84.7045 velocity(m/s):6.53896 time(ms):7.42881 700 iterations
N:2 M:11 M+N:13 ~p:0.153846 Avg dist between pedestrians:41.3973 Probability:0.25 TREE QP avg cost:82.065 velocity(m/s):6.64669 time(ms):7.32298 800 iterations
N:2 M:12 M+N:14 ~p:0.142857 Avg dist between pedestrians:44.2904 Probability:0.25 TREE QP avg cost:80.3063 velocity(m/s):6.69137 time(ms):7.26095 900 iterations
N:2 M:14 M+N:16 ~p:0.125 Avg dist between pedestrians:43.5026 Probability:0.25 TREE QP avg cost:77.0247 velocity(m/s):6.84686 time(ms):7.11227 1000 iterations
N:2 M:15 M+N:17 ~p:0.117647 Avg dist between pedestrians:45.6966 Probability:0.25 TREE QP avg cost:75.596 velocity(m/s):6.90004 time(ms):7.04123 1100 iterations
N:2 M:16 M+N:18 ~p:0.111111 Avg dist between pedestrians:48.0024 Probability:0.25 TREE QP avg cost:74.8135 velocity(m/s):6.89507 time(ms):7.04255 1200 iterations
N:3 M:17 M+N:20 ~p:0.15 Avg dist between pedestrians:46.6643 Probability:0.25 TREE QP avg cost:74.2914 velocity(m/s):6.89665 time(ms):7.04218 1300 iterations
N:3 M:18 M+N:21 ~p:0.142857 Avg dist between pedestrians:46.7635 Probability:0.25 TREE QP avg cost:77.7903 velocity(m/s):6.64354 time(ms):7.12214 1400 iterations
N:4 M:19 M+N:23 ~p:0.173913 Avg dist between pedestrians:45.8271 Probability:0.25 TREE QP avg cost:76.358 velocity(m/s):6.70417 time(ms):7.05104 1500 iterations
N:5 M:19 M+N:24 ~p:0.208333 Avg dist between pedestrians:46.2134 Probability:0.25 TREE QP avg cost:79.6062 velocity(m/s):6.50432 time(ms):7.2283 1600 iterations
N:5 M:21 M+N:26 ~p:0.192308 Avg dist between pedestrians:44.294 Probability:0.25 TREE QP avg cost:81.0597 velocity(m/s):6.40536 time(ms):7.26649 1700 iterations
N:6 M:23 M+N:29 ~p:0.206897 Avg dist between pedestrians:43.5284 Probability:0.25 TREE QP avg cost:79.229 velocity(m/s):6.65295 time(ms):7.13409 1800 iterations
N:6 M:24 M+N:30 ~p:0.2 Avg dist between pedestrians:44.8736 Probability:0.25 TREE QP avg cost:80.464 velocity(m/s):6.54898 time(ms):7.16283 1900 iterations
N:6 M:25 M+N:31 ~p:0.193548 Avg dist between pedestrians:44.9153 Probability:0.25 TREE QP avg cost:80.0405 velocity(m/s):6.55062 time(ms):7.10909 2000 iterations
N:6 M:26 M+N:32 ~p:0.1875 Avg dist between pedestrians:46.0788 Probability:0.25 TREE QP avg cost:79.6411 velocity(m/s):6.55345 time(ms):7.07383 2100 iterations
N:6 M:28 M+N:34 ~p:0.176471 Avg dist between pedestrians:46.5417 Probability:0.25 TREE QP avg cost:77.3286 velocity(m/s):6.73559 time(ms):6.94098 2200 iterations
N:6 M:30 M+N:36 ~p:0.166667 Avg dist between pedestrians:46.2177 Probability:0.25 TREE QP avg cost:76.8257 velocity(m/s):6.75263 time(ms):6.92955 2300 iterations
N:7 M:30 M+N:37 ~p:0.189189 Avg dist between pedestrians:46.8276 Probability:0.25 TREE QP avg cost:76.7127 velocity(m/s):6.78112 time(ms):6.92224 2400 iterations
N:7 M:31 M+N:38 ~p:0.184211 Avg dist between pedestrians:47.1455 Probability:0.25 TREE QP avg cost:78.4472 velocity(m/s):6.65335 time(ms):6.99795 2500 iterations
N:7 M:33 M+N:40 ~p:0.175 Avg dist between pedestrians:46.4378 Probability:0.25 TREE QP avg cost:77.8474 velocity(m/s):6.68157 time(ms):6.96978 2600 iterations
N:7 M:34 M+N:41 ~p:0.170732 Avg dist between pedestrians:47.3371 Probability:0.25 TREE QP avg cost:77.6644 velocity(m/s):6.67071 time(ms):6.98645 2700 iterations
N:7 M:36 M+N:43 ~p:0.162791 Avg dist between pedestrians:46.7144 Probability:0.25 TREE QP avg cost:77.1171 velocity(m/s):6.6968 time(ms):6.96579 2800 iterations
N:7 M:37 M+N:44 ~p:0.159091 Avg dist between pedestrians:47.5616 Probability:0.25 TREE QP avg cost:76.9321 velocity(m/s):6.68852 time(ms):6.98134 2900 iterations
N:7 M:39 M+N:46 ~p:0.152174 Avg dist between pedestrians:46.9579 Probability:0.25 TREE QP avg cost:76.8227 velocity(m/s):6.68993 time(ms):6.99537 3000 iterations
N:7 M:41 M+N:48 ~p:0.145833 Avg dist between pedestrians:46.6865 Probability:0.25 TREE QP avg cost:76.1199 velocity(m/s):6.71974 time(ms):6.96945 3100 iterations
N:7 M:42 M+N:49 ~p:0.142857 Avg dist between pedestrians:47.2569 Probability:0.25 TREE QP avg cost:75.4854 velocity(m/s):6.7466 time(ms):6.94271 3200 iterations
N:7 M:43 M+N:50 ~p:0.14 Avg dist between pedestrians:48.0476 Probability:0.25 TREE QP avg cost:75.0151 velocity(m/s):6.76388 time(ms):6.92955 3300 iterations
N:7 M:45 M+N:52 ~p:0.134615 Avg dist between pedestrians:47.7116 Probability:0.25 TREE QP avg cost:74.9807 velocity(m/s):6.78008 time(ms):6.94384 3400 iterations
N:8 M:46 M+N:54 ~p:0.148148 Avg dist between pedestrians:47.5281 Probability:0.25 TREE QP avg cost:74.8428 velocity(m/s):6.78936 time(ms):6.95162 3500 iterations
N:8 M:47 M+N:55 ~p:0.145455 Avg dist between pedestrians:47.8307 Probability:0.25 TREE QP avg cost:75.7244 velocity(m/s):6.72065 time(ms):6.98934 3600 iterations
N:8 M:48 M+N:56 ~p:0.142857 Avg dist between pedestrians:47.8786 Probability:0.25 TREE QP avg cost:75.2832 velocity(m/s):6.73492 time(ms):6.96627 3700 iterations
N:9 M:48 M+N:57 ~p:0.157895 Avg dist between pedestrians:48.5035 Probability:0.25 TREE QP avg cost:75.6525 velocity(m/s):6.69756 time(ms):6.9876 3800 iterations
N:9 M:50 M+N:59 ~p:0.152542 Avg dist between pedestrians:47.5209 Probability:0.25 TREE QP avg cost:76.3543 velocity(m/s):6.64474 time(ms):6.99823 3900 iterations
N:9 M:51 M+N:60 ~p:0.15 Avg dist between pedestrians:48.0721 Probability:0.25 TREE QP avg cost:76.2852 velocity(m/s):6.64612 time(ms):7.00288 4000 iterations
N:10 M:52 M+N:62 ~p:0.16129 Avg dist between pedestrians:47.5402 Probability:0.25 TREE QP avg cost:77.0326 velocity(m/s):6.59012 time(ms):7.03285 4100 iterations
N:10 M:53 M+N:63 ~p:0.15873 Avg dist between pedestrians:47.6011 Probability:0.25 TREE QP avg cost:76.9016 velocity(m/s):6.58152 time(ms):7.03015 4200 iterations
N:11 M:54 M+N:65 ~p:0.169231 Avg dist between pedestrians:47.5418 Probability:0.25 TREE QP avg cost:76.2836 velocity(m/s):6.65935 time(ms):6.99592 4300 iterations
N:12 M:54 M+N:66 ~p:0.181818 Avg dist between pedestrians:47.7713 Probability:0.25 TREE QP avg cost:77.56 velocity(m/s):6.56886 time(ms):7.04028 4400 iterations
N:13 M:54 M+N:67 ~p:0.19403 Avg dist between pedestrians:47.6842 Probability:0.25 TREE QP avg cost:78.5865 velocity(m/s):6.49138 time(ms):7.06362 4500 iterations
N:13 M:56 M+N:69 ~p:0.188406 Avg dist between pedestrians:46.9277 Probability:0.25 TREE QP avg cost:78.8069 velocity(m/s):6.47039 time(ms):7.07028 4600 iterations
N:13 M:58 M+N:71 ~p:0.183099 Avg dist between pedestrians:46.6934 Probability:0.25 TREE QP avg cost:78.1889 velocity(m/s):6.52494 time(ms):7.03393 4700 iterations
N:13 M:59 M+N:72 ~p:0.180556 Avg dist between pedestrians:47.4298 Probability:0.25 TREE QP avg cost:78.1308 velocity(m/s):6.53269 time(ms):7.04696 4800 iterations
N:15 M:59 M+N:74 ~p:0.202703 Avg dist between pedestrians:47.1929 Probability:0.25 TREE QP avg cost:78.4477 velocity(m/s):6.50894 time(ms):7.04858 4900 iterations
N:15 M:60 M+N:75 ~p:0.2 Avg dist between pedestrians:46.9635 Probability:0.25 TREE QP avg cost:79.4017 velocity(m/s):6.4368 time(ms):7.06336 5000 iterations
N:15 M:61 M+N:76 ~p:0.197368 Avg dist between pedestrians:47.1416 Probability:0.25 TREE QP avg cost:79.3668 velocity(m/s):6.43064 time(ms):7.05194 5100 iterations
N:15 M:63 M+N:78 ~p:0.192308 Avg dist between pedestrians:46.897 Probability:0.25 TREE QP avg cost:78.9423 velocity(m/s):6.4619 time(ms):7.0252 5200 iterations
N:15 M:64 M+N:79 ~p:0.189873 Avg dist between pedestrians:47.3828 Probability:0.25 TREE QP avg cost:78.8216 velocity(m/s):6.4651 time(ms):7.00892 5300 iterations
N:17 M:64 M+N:81 ~p:0.209877 Avg dist between pedestrians:47.169 Probability:0.25 TREE QP avg cost:78.9007 velocity(m/s):6.45413 time(ms):7.00255 5400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Avg dist between pedestrians:47.0038 Probability:0.25 TREE QP avg cost:79.8311 velocity(m/s):6.38745 time(ms):7.02503 5500 iterations
N:18 M:65 M+N:83 ~p:0.216867 Avg dist between pedestrians:46.8398 Probability:0.25 TREE QP avg cost:80.4262 velocity(m/s):6.33938 time(ms):7.04735 5600 iterations
N:18 M:67 M+N:85 ~p:0.211765 Avg dist between pedestrians:46.5112 Probability:0.25 TREE QP avg cost:80.3634 velocity(m/s):6.34447 time(ms):7.05496 5700 iterations
N:18 M:68 M+N:86 ~p:0.209302 Avg dist between pedestrians:46.8766 Probability:0.25 TREE QP avg cost:80.283 velocity(m/s):6.35281 time(ms):7.06212 5800 iterations
N:18 M:70 M+N:88 ~p:0.204545 Avg dist between pedestrians:46.7343 Probability:0.25 TREE QP avg cost:79.7792 velocity(m/s):6.38273 time(ms):7.04485 5900 iterations
N:18 M:71 M+N:89 ~p:0.202247 Avg dist between pedestrians:47.1014 Probability:0.25 TREE QP avg cost:79.3494 velocity(m/s):6.40656 time(ms):7.02783 6000 iterations
N:18 M:72 M+N:90 ~p:0.2 Avg dist between pedestrians:47.5133 Probability:0.25 TREE QP avg cost:79.1343 velocity(m/s):6.41091 time(ms):7.02273 6100 iterations
N:19 M:73 M+N:92 ~p:0.206522 Avg dist between pedestrians:47.3485 Probability:0.25 TREE QP avg cost:78.9528 velocity(m/s):6.42109 time(ms):7.02059 6200 iterations
N:19 M:74 M+N:93 ~p:0.204301 Avg dist between pedestrians:47.5479 Probability:0.25 TREE QP avg cost:79.3674 velocity(m/s):6.38905 time(ms):7.03915 6300 iterations
N:20 M:74 M+N:94 ~p:0.212766 Avg dist between pedestrians:47.5594 Probability:0.25 TREE QP avg cost:79.5252 velocity(m/s):6.37388 time(ms):7.04867 6400 iterations
N:20 M:75 M+N:95 ~p:0.210526 Avg dist between pedestrians:47.5917 Probability:0.25 TREE QP avg cost:79.9166 velocity(m/s):6.34357 time(ms):7.06484 6500 iterations
N:21 M:76 M+N:97 ~p:0.216495 Avg dist between pedestrians:47.1841 Probability:0.25 TREE QP avg cost:80.3548 velocity(m/s):6.32155 time(ms):7.08167 6600 iterations
N:21 M:77 M+N:98 ~p:0.214286 Avg dist between pedestrians:47.4393 Probability:0.25 TREE QP avg cost:80.064 velocity(m/s):6.33588 time(ms):7.07148 6700 iterations
N:21 M:79 M+N:100 ~p:0.21 Avg dist between pedestrians:47.2663 Probability:0.25 TREE QP avg cost:79.9782 velocity(m/s):6.3527 time(ms):7.07873 6800 iterations
N:21 M:80 M+N:101 ~p:0.207921 Avg dist between pedestrians:47.6594 Probability:0.25 TREE QP avg cost:79.7883 velocity(m/s):6.36067 time(ms):7.06709 6900 iterations
N:21 M:82 M+N:103 ~p:0.203883 Avg dist between pedestrians:47.4324 Probability:0.25 TREE QP avg cost:79.554 velocity(m/s):6.37957 time(ms):7.0591 7000 iterations
N:22 M:82 M+N:104 ~p:0.211538 Avg dist between pedestrians:47.7865 Probability:0.25 TREE QP avg cost:79.6361 velocity(m/s):6.36867 time(ms):7.06401 7100 iterations
N:24 M:82 M+N:106 ~p:0.226415 Avg dist between pedestrians:47.4048 Probability:0.25 TREE QP avg cost:80.6196 velocity(m/s):6.33862 time(ms):7.12273 7200 iterations
N:25 M:82 M+N:107 ~p:0.233645 Avg dist between pedestrians:47.3501 Probability:0.25 TREE QP avg cost:81.0936 velocity(m/s):6.30136 time(ms):7.14115 7300 iterations
N:25 M:83 M+N:108 ~p:0.231481 Avg dist between pedestrians:47.2786 Probability:0.25 TREE QP avg cost:81.545 velocity(m/s):6.26575 time(ms):7.15717 7400 iterations
N:25 M:84 M+N:109 ~p:0.229358 Avg dist between pedestrians:47.3499 Probability:0.25 TREE QP avg cost:81.2037 velocity(m/s):6.2801 time(ms):7.14306 7500 iterations
N:26 M:85 M+N:111 ~p:0.234234 Avg dist between pedestrians:47.2532 Probability:0.25 TREE QP avg cost:81.1168 velocity(m/s):6.2882 time(ms):7.14552 7600 iterations
N:26 M:86 M+N:112 ~p:0.232143 Avg dist between pedestrians:47.3407 Probability:0.25 TREE QP avg cost:81.5567 velocity(m/s):6.25963 time(ms):7.16192 7700 iterations
N:27 M:87 M+N:114 ~p:0.236842 Avg dist between pedestrians:47.0816 Probability:0.25 TREE QP avg cost:81.8065 velocity(m/s):6.24029 time(ms):7.17 7800 iterations
N:28 M:87 M+N:115 ~p:0.243478 Avg dist between pedestrians:47.2273 Probability:0.25 TREE QP avg cost:81.7506 velocity(m/s):6.26105 time(ms):7.16292 7900 iterations
N:28 M:88 M+N:116 ~p:0.241379 Avg dist between pedestrians:47.3444 Probability:0.25 TREE QP avg cost:81.9967 velocity(m/s):6.24013 time(ms):7.172 8000 iterations
N:28 M:90 M+N:118 ~p:0.237288 Avg dist between pedestrians:47.1342 Probability:0.25 TREE QP avg cost:81.6532 velocity(m/s):6.25657 time(ms):7.1533 8100 iterations
N:28 M:92 M+N:120 ~p:0.233333 Avg dist between pedestrians:46.9985 Probability:0.25 TREE QP avg cost:81.5383 velocity(m/s):6.26451 time(ms):7.1194 8200 iterations
N:28 M:93 M+N:121 ~p:0.231405 Avg dist between pedestrians:47.5203 Probability:0.25 TREE QP avg cost:81.1065 velocity(m/s):6.30455 time(ms):7.0732 8300 iterations
N:29 M:94 M+N:123 ~p:0.235772 Avg dist between pedestrians:47.3382 Probability:0.25 TREE QP avg cost:80.8347 velocity(m/s):6.32244 time(ms):7.03094 8400 iterations
N:29 M:95 M+N:124 ~p:0.233871 Avg dist between pedestrians:47.428 Probability:0.25 TREE QP avg cost:81.2429 velocity(m/s):6.28957 time(ms):7.0041 8500 iterations
N:29 M:96 M+N:125 ~p:0.232 Avg dist between pedestrians:47.6029 Probability:0.25 TREE QP avg cost:81.1218 velocity(m/s):6.29322 time(ms):6.99598 8600 iterations
N:30 M:97 M+N:127 ~p:0.23622 Avg dist between pedestrians:47.5217 Probability:0.25 TREE QP avg cost:81.0609 velocity(m/s):6.30326 time(ms):6.98339 8700 iterations
N:30 M:98 M+N:128 ~p:0.234375 Avg dist between pedestrians:47.5314 Probability:0.25 TREE QP avg cost:81.2792 velocity(m/s):6.28465 time(ms):6.99664 8800 iterations
N:31 M:99 M+N:130 ~p:0.238462 Avg dist between pedestrians:47.3488 Probability:0.25 TREE QP avg cost:81.5645 velocity(m/s):6.27543 time(ms):7.00064 8900 iterations
N:32 M:99 M+N:131 ~p:0.244275 Avg dist between pedestrians:47.3874 Probability:0.25 TREE QP avg cost:81.8139 velocity(m/s):6.25707 time(ms):7.01664 9000 iterations
N:32 M:101 M+N:133 ~p:0.240602 Avg dist between pedestrians:47.1433 Probability:0.25 TREE QP avg cost:81.68 velocity(m/s):6.27409 time(ms):7.01271 9100 iterations
N:32 M:103 M+N:135 ~p:0.237037 Avg dist between pedestrians:47.193 Probability:0.25 TREE QP avg cost:81.3095 velocity(m/s):6.31456 time(ms):6.99712 9200 iterations
N:32 M:105 M+N:137 ~p:0.233577 Avg dist between pedestrians:47.1637 Probability:0.25 TREE QP avg cost:81.212 velocity(m/s):6.32502 time(ms):7.00086 9300 iterations
N:33 M:106 M+N:139 ~p:0.23741 Avg dist between pedestrians:47.13 Probability:0.25 TREE QP avg cost:81.583 velocity(m/s):6.32573 time(ms):7.01888 9400 iterations
N:34 M:106 M+N:140 ~p:0.242857 Avg dist between pedestrians:47.1949 Probability:0.25 TREE QP avg cost:81.7443 velocity(m/s):6.31456 time(ms):7.0267 9500 iterations
N:35 M:107 M+N:142 ~p:0.246479 Avg dist between pedestrians:46.8167 Probability:0.25 TREE QP avg cost:81.9883 velocity(m/s):6.29913 time(ms):7.04063 9600 iterations
N:36 M:107 M+N:143 ~p:0.251748 Avg dist between pedestrians:46.8531 Probability:0.25 TREE QP avg cost:82.274 velocity(m/s):6.27617 time(ms):7.05336 9700 iterations
N:36 M:108 M+N:144 ~p:0.25 Avg dist between pedestrians:46.8445 Probability:0.25 TREE QP avg cost:82.6306 velocity(m/s):6.24814 time(ms):7.06826 9800 iterations
N:36 M:110 M+N:146 ~p:0.246575 Avg dist between pedestrians:46.7135 Probability:0.25 TREE QP avg cost:82.4086 velocity(m/s):6.26099 time(ms):7.05949 9900 iterations
N:36 M:111 M+N:147 ~p:0.244898 Avg dist between pedestrians:46.9234 Probability:0.25 TREE QP avg cost:82.1026 velocity(m/s):6.27681 time(ms):7.05227 10000 iterations
N:36 M:112 M+N:148 ~p:0.243243 Avg dist between pedestrians:47.1461 Probability:0.25 TREE QP avg cost:81.9156 velocity(m/s):6.28456 time(ms):7.04738 10100 iterations
N:37 M:112 M+N:149 ~p:0.248322 Avg dist between pedestrians:47.3932 Probability:0.25 TREE QP avg cost:81.8616 velocity(m/s):6.28455 time(ms):7.04867 10200 iterations
N:38 M:113 M+N:151 ~p:0.251656 Avg dist between pedestrians:47.029 Probability:0.25 TREE QP avg cost:82.4218 velocity(m/s):6.24589 time(ms):7.06432 10300 iterations
N:39 M:113 M+N:152 ~p:0.256579 Avg dist between pedestrians:46.9989 Probability:0.25 TREE QP avg cost:82.5241 velocity(m/s):6.23586 time(ms):7.07029 10400 iterations
N:39 M:114 M+N:153 ~p:0.254902 Avg dist between pedestrians:47.033 Probability:0.25 TREE QP avg cost:82.76 velocity(m/s):6.21651 time(ms):7.07979 10500 iterations
N:39 M:115 M+N:154 ~p:0.253247 Avg dist between pedestrians:47.245 Probability:0.25 TREE QP avg cost:82.5353 velocity(m/s):6.22892 time(ms):7.0736 10600 iterations
N:40 M:116 M+N:156 ~p:0.25641 Avg dist between pedestrians:47.1164 Probability:0.25 TREE QP avg cost:82.3103 velocity(m/s):6.24407 time(ms):7.06423 10700 iterations
N:40 M:117 M+N:157 ~p:0.254777 Avg dist between pedestrians:47.1715 Probability:0.25 TREE QP avg cost:82.6216 velocity(m/s):6.21945 time(ms):7.07587 10800 iterations
N:40 M:119 M+N:159 ~p:0.251572 Avg dist between pedestrians:47.0381 Probability:0.25 TREE QP avg cost:82.4987 velocity(m/s):6.22624 time(ms):7.07418 10900 iterations
N:40 M:120 M+N:160 ~p:0.25 Avg dist between pedestrians:47.1825 Probability:0.25 TREE QP avg cost:82.2858 velocity(m/s):6.23635 time(ms):7.06813 11000 iterations
N:40 M:122 M+N:162 ~p:0.246914 Avg dist between pedestrians:47.0724 Probability:0.25 TREE QP avg cost:82.2114 velocity(m/s):6.24053 time(ms):7.06894 11100 iterations
N:41 M:123 M+N:164 ~p:0.25 Avg dist between pedestrians:46.951 Probability:0.25 TREE QP avg cost:82.1604 velocity(m/s):6.24968 time(ms):7.06422 11200 iterations
N:41 M:124 M+N:165 ~p:0.248485 Avg dist between pedestrians:47.0149 Probability:0.25 TREE QP avg cost:82.5008 velocity(m/s):6.22531 time(ms):7.06975 11300 iterations
N:41 M:126 M+N:167 ~p:0.245509 Avg dist between pedestrians:46.9087 Probability:0.25 TREE QP avg cost:82.238 velocity(m/s):6.23988 time(ms):7.05878 11400 iterations
N:41 M:127 M+N:168 ~p:0.244048 Avg dist between pedestrians:47.0647 Probability:0.25 TREE QP avg cost:82.0457 velocity(m/s):6.24895 time(ms):7.05114 11500 iterations
N:42 M:127 M+N:169 ~p:0.248521 Avg dist between pedestrians:47.2763 Probability:0.25 TREE QP avg cost:82.0154 velocity(m/s):6.24594 time(ms):7.05443 11600 iterations
N:43 M:127 M+N:170 ~p:0.252941 Avg dist between pedestrians:47.2635 Probability:0.25 TREE QP avg cost:82.3357 velocity(m/s):6.2211 time(ms):7.06234 11700 iterations
N:44 M:127 M+N:171 ~p:0.25731 Avg dist between pedestrians:47.2678 Probability:0.25 TREE QP avg cost:82.5058 velocity(m/s):6.20592 time(ms):7.07284 11800 iterations
N:45 M:128 M+N:173 ~p:0.260116 Avg dist between pedestrians:46.9719 Probability:0.25 TREE QP avg cost:82.6833 velocity(m/s):6.19187 time(ms):7.07723 11900 iterations
N:45 M:129 M+N:174 ~p:0.258621 Avg dist between pedestrians:47.0256 Probability:0.25 TREE QP avg cost:82.953 velocity(m/s):6.17075 time(ms):7.08371 12000 iterations
N:46 M:129 M+N:175 ~p:0.262857 Avg dist between pedestrians:47.1336 Probability:0.25 TREE QP avg cost:82.8743 velocity(m/s):6.17347 time(ms):7.08286 12100 iterations
N:47 M:129 M+N:176 ~p:0.267045 Avg dist between pedestrians:47.1522 Probability:0.25 TREE QP avg cost:83.1608 velocity(m/s):6.16852 time(ms):7.09681 12200 iterations
N:47 M:131 M+N:178 ~p:0.264045 Avg dist between pedestrians:47.0151 Probability:0.25 TREE QP avg cost:83.141 velocity(m/s):6.18168 time(ms):7.10029 12300 iterations
N:48 M:132 M+N:180 ~p:0.266667 Avg dist between pedestrians:47.0018 Probability:0.25 TREE QP avg cost:82.9802 velocity(m/s):6.19624 time(ms):7.09774 12400 iterations
N:48 M:133 M+N:181 ~p:0.265193 Avg dist between pedestrians:47.1569 Probability:0.25 TREE QP avg cost:83.182 velocity(m/s):6.18111 time(ms):7.10722 12500 iterations
N:48 M:134 M+N:182 ~p:0.263736 Avg dist between pedestrians:47.2047 Probability:0.25 TREE QP avg cost:83.1072 velocity(m/s):6.18305 time(ms):7.10875 12600 iterations
N:49 M:135 M+N:184 ~p:0.266304 Avg dist between pedestrians:47.1226 Probability:0.25 TREE QP avg cost:82.9298 velocity(m/s):6.19195 time(ms):7.10177 12700 iterations
N:49 M:136 M+N:185 ~p:0.264865 Avg dist between pedestrians:47.285 Probability:0.25 TREE QP avg cost:83.0462 velocity(m/s):6.18268 time(ms):7.10854 12800 iterations
N:50 M:137 M+N:187 ~p:0.26738 Avg dist between pedestrians:47.136 Probability:0.25 TREE QP avg cost:82.9429 velocity(m/s):6.20101 time(ms):7.10616 12900 iterations
N:51 M:137 M+N:188 ~p:0.271277 Avg dist between pedestrians:47.1857 Probability:0.25 TREE QP avg cost:83.195 velocity(m/s):6.18223 time(ms):7.11809 13000 iterations
N:52 M:138 M+N:190 ~p:0.273684 Avg dist between pedestrians:46.9142 Probability:0.25 TREE QP avg cost:83.4585 velocity(m/s):6.163 time(ms):7.12156 13100 iterations
N:52 M:139 M+N:191 ~p:0.272251 Avg dist between pedestrians:47.0336 Probability:0.25 TREE QP avg cost:83.5681 velocity(m/s):6.15308 time(ms):7.12507 13200 iterations
N:53 M:139 M+N:192 ~p:0.276042 Avg dist between pedestrians:47.0386 Probability:0.25 TREE QP avg cost:83.5132 velocity(m/s):6.15366 time(ms):7.12071 13300 iterations
N:54 M:139 M+N:193 ~p:0.279793 Avg dist between pedestrians:47.0652 Probability:0.25 TREE QP avg cost:83.7315 velocity(m/s):6.13558 time(ms):7.12814 13400 iterations
N:54 M:140 M+N:194 ~p:0.278351 Avg dist between pedestrians:47.0623 Probability:0.25 TREE QP avg cost:83.9192 velocity(m/s):6.11989 time(ms):7.13578 13500 iterations
N:55 M:140 M+N:195 ~p:0.282051 Avg dist between pedestrians:47.1869 Probability:0.25 TREE QP avg cost:83.9665 velocity(m/s):6.11375 time(ms):7.13689 13600 iterations
N:57 M:140 M+N:197 ~p:0.28934 Avg dist between pedestrians:46.8828 Probability:0.25 TREE QP avg cost:84.3045 velocity(m/s):6.09026 time(ms):7.14864 13700 iterations
N:57 M:141 M+N:198 ~p:0.287879 Avg dist between pedestrians:46.8846 Probability:0.25 TREE QP avg cost:84.4916 velocity(m/s):6.07469 time(ms):7.15471 13800 iterations
N:57 M:142 M+N:199 ~p:0.286432 Avg dist between pedestrians:46.9137 Probability:0.25 TREE QP avg cost:84.4275 velocity(m/s):6.07676 time(ms):7.15748 13900 iterations
N:57 M:144 M+N:201 ~p:0.283582 Avg dist between pedestrians:46.8287 Probability:0.25 TREE QP avg cost:84.222 velocity(m/s):6.09092 time(ms):7.15183 14000 iterations
N:57 M:145 M+N:202 ~p:0.282178 Avg dist between pedestrians:47.0259 Probability:0.25 TREE QP avg cost:84.0804 velocity(m/s):6.09735 time(ms):7.14726 14100 iterations
N:57 M:146 M+N:203 ~p:0.280788 Avg dist between pedestrians:47.2089 Probability:0.25 TREE QP avg cost:83.945 velocity(m/s):6.10459 time(ms):7.14363 14200 iterations
N:57 M:148 M+N:205 ~p:0.278049 Avg dist between pedestrians:47.081 Probability:0.25 TREE QP avg cost:83.7586 velocity(m/s):6.11379 time(ms):7.13296 14300 iterations
N:58 M:148 M+N:206 ~p:0.281553 Avg dist between pedestrians:47.2414 Probability:0.25 TREE QP avg cost:83.6308 velocity(m/s):6.11807 time(ms):7.1255 14400 iterations
N:59 M:148 M+N:207 ~p:0.285024 Avg dist between pedestrians:47.252 Probability:0.25 TREE QP avg cost:83.8109 velocity(m/s):6.10346 time(ms):7.12921 14500 iterations
N:60 M:148 M+N:208 ~p:0.288462 Avg dist between pedestrians:47.2433 Probability:0.25 TREE QP avg cost:84.1787 velocity(m/s):6.07745 time(ms):7.13728 14600 iterations
N:60 M:149 M+N:209 ~p:0.287081 Avg dist between pedestrians:47.2484 Probability:0.25 TREE QP avg cost:84.2278 velocity(m/s):6.07176 time(ms):7.14266 14700 iterations
N:60 M:151 M+N:211 ~p:0.28436 Avg dist between pedestrians:47.177 Probability:0.25 TREE QP avg cost:84.042 velocity(m/s):6.08539 time(ms):7.13574 14800 iterations
N:61 M:151 M+N:212 ~p:0.287736 Avg dist between pedestrians:47.3383 Probability:0.25 TREE QP avg cost:84.0408 velocity(m/s):6.08412 time(ms):7.13666 14900 iterations
N:61 M:153 M+N:214 ~p:0.285047 Avg dist between pedestrians:47.0806 Probability:0.25 TREE QP avg cost:84.1149 velocity(m/s):6.07726 time(ms):7.13938 15000 iterations
N:61 M:154 M+N:215 ~p:0.283721 Avg dist between pedestrians:47.2193 Probability:0.25 TREE QP avg cost:84.0244 velocity(m/s):6.08521 time(ms):7.13802 15100 iterations
N:61 M:157 M+N:218 ~p:0.279817 Avg dist between pedestrians:46.9642 Probability:0.25 TREE QP avg cost:83.9653 velocity(m/s):6.09668 time(ms):7.14166 15200 iterations
N:61 M:159 M+N:220 ~p:0.277273 Avg dist between pedestrians:46.9794 Probability:0.25 TREE QP avg cost:83.6325 velocity(m/s):6.12555 time(ms):7.12426 15300 iterations
N:62 M:159 M+N:221 ~p:0.280543 Avg dist between pedestrians:47.1891 Probability:0.25 TREE QP avg cost:83.6603 velocity(m/s):6.12133 time(ms):7.12814 15400 iterations
N:63 M:160 M+N:223 ~p:0.282511 Avg dist between pedestrians:47.0048 Probability:0.25 TREE QP avg cost:84.0876 velocity(m/s):6.10942 time(ms):7.15096 15500 iterations
N:63 M:161 M+N:224 ~p:0.28125 Avg dist between pedestrians:47.0147 Probability:0.25 TREE QP avg cost:84.125 velocity(m/s):6.10468 time(ms):7.15053 15600 iterations
N:63 M:163 M+N:226 ~p:0.278761 Avg dist between pedestrians:46.942 Probability:0.25 TREE QP avg cost:83.9407 velocity(m/s):6.1158 time(ms):7.1409 15700 iterations
N:63 M:164 M+N:227 ~p:0.277533 Avg dist between pedestrians:47.211 Probability:0.25 TREE QP avg cost:83.6792 velocity(m/s):6.13635 time(ms):7.12861 15800 iterations
N:63 M:166 M+N:229 ~p:0.275109 Avg dist between pedestrians:47.0967 Probability:0.25 TREE QP avg cost:83.5332 velocity(m/s):6.14374 time(ms):7.12384 15900 iterations
N:63 M:168 M+N:231 ~p:0.272727 Avg dist between pedestrians:47.0205 Probability:0.25 TREE QP avg cost:83.4507 velocity(m/s):6.15081 time(ms):7.12395 16000 iterations
N:64 M:169 M+N:233 ~p:0.274678 Avg dist between pedestrians:46.9929 Probability:0.25 TREE QP avg cost:83.2749 velocity(m/s):6.1717 time(ms):7.11413 16100 iterations
N:64 M:170 M+N:234 ~p:0.273504 Avg dist between pedestrians:47.1135 Probability:0.25 TREE QP avg cost:83.3428 velocity(m/s):6.17174 time(ms):7.11976 16200 iterations
N:64 M:173 M+N:237 ~p:0.270042 Avg dist between pedestrians:46.9649 Probability:0.25 TREE QP avg cost:83.2598 velocity(m/s):6.18232 time(ms):7.11711 16300 iterations
N:64 M:174 M+N:238 ~p:0.268908 Avg dist between pedestrians:47.0578 Probability:0.25 TREE QP avg cost:83.1955 velocity(m/s):6.18841 time(ms):7.1179 16400 iterations
N:66 M:174 M+N:240 ~p:0.275 Avg dist between pedestrians:46.9901 Probability:0.25 TREE QP avg cost:83.3209 velocity(m/s):6.18037 time(ms):7.12369 16500 iterations
N:66 M:175 M+N:241 ~p:0.273859 Avg dist between pedestrians:47.0185 Probability:0.25 TREE QP avg cost:83.434 velocity(m/s):6.16991 time(ms):7.12715 16600 iterations
N:66 M:176 M+N:242 ~p:0.272727 Avg dist between pedestrians:47.0246 Probability:0.25 TREE QP avg cost:83.3224 velocity(m/s):6.17453 time(ms):7.12152 16700 iterations
N:66 M:177 M+N:243 ~p:0.271605 Avg dist between pedestrians:47.2866 Probability:0.25 TREE QP avg cost:83.0969 velocity(m/s):6.19221 time(ms):7.11221 16800 iterations
N:67 M:178 M+N:245 ~p:0.273469 Avg dist between pedestrians:47.158 Probability:0.25 TREE QP avg cost:83.2469 velocity(m/s):6.18035 time(ms):7.11339 16900 iterations
N:67 M:179 M+N:246 ~p:0.272358 Avg dist between pedestrians:47.1977 Probability:0.25 TREE QP avg cost:83.2062 velocity(m/s):6.18165 time(ms):7.1141 17000 iterations
N:68 M:180 M+N:248 ~p:0.274194 Avg dist between pedestrians:47.2136 Probability:0.25 TREE QP avg cost:83.1318 velocity(m/s):6.19568 time(ms):7.10596 17100 iterations
N:69 M:181 M+N:250 ~p:0.276 Avg dist between pedestrians:47.0092 Probability:0.25 TREE QP avg cost:83.1608 velocity(m/s):6.19283 time(ms):7.105 17200 iterations
N:69 M:182 M+N:251 ~p:0.2749 Avg dist between pedestrians:47.0645 Probability:0.25 TREE QP avg cost:83.3159 velocity(m/s):6.18015 time(ms):7.11018 17300 iterations
N:69 M:183 M+N:252 ~p:0.27381 Avg dist between pedestrians:47.1394 Probability:0.25 TREE QP avg cost:83.2981 velocity(m/s):6.17997 time(ms):7.10783 17400 iterations
N:70 M:184 M+N:254 ~p:0.275591 Avg dist between pedestrians:47.0699 Probability:0.25 TREE QP avg cost:83.1241 velocity(m/s):6.18942 time(ms):7.08873 17500 iterations
N:70 M:185 M+N:255 ~p:0.27451 Avg dist between pedestrians:47.1348 Probability:0.25 TREE QP avg cost:83.2663 velocity(m/s):6.17789 time(ms):7.07792 17600 iterations
N:70 M:186 M+N:256 ~p:0.273438 Avg dist between pedestrians:47.1855 Probability:0.25 TREE QP avg cost:83.1777 velocity(m/s):6.18126 time(ms):7.0572 17700 iterations
N:70 M:188 M+N:258 ~p:0.271318 Avg dist between pedestrians:47.1104 Probability:0.25 TREE QP avg cost:83.0933 velocity(m/s):6.18623 time(ms):7.04275 17800 iterations
N:70 M:189 M+N:259 ~p:0.27027 Avg dist between pedestrians:47.2408 Probability:0.25 TREE QP avg cost:83.0527 velocity(m/s):6.18804 time(ms):7.03834 17900 iterations
N:71 M:189 M+N:260 ~p:0.273077 Avg dist between pedestrians:47.3679 Probability:0.25 TREE QP avg cost:83.0407 velocity(m/s):6.18635 time(ms):7.03668 18000 iterations


==> plots/gen/data-0.250000-tree-1-2-1602935034.txt <==
N:0 M:2 M+N:2 ~p:0 Avg dist between pedestrians:16.1661 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:1 M:3 M+N:4 ~p:0.25 Avg dist between pedestrians:32.3697 Probability:0.25 TREE QP avg cost:48.9237 velocity(m/s):9.11011 time(ms):8.15416 200 iterations
N:1 M:5 M+N:6 ~p:0.166667 Avg dist between pedestrians:32.6978 Probability:0.25 TREE QP avg cost:84.5058 velocity(m/s):7.77993 time(ms):10.3011 300 iterations
N:1 M:7 M+N:8 ~p:0.125 Avg dist between pedestrians:38.4496 Probability:0.25 TREE QP avg cost:62.7545 velocity(m/s):8.90831 time(ms):10.2952 400 iterations
N:2 M:8 M+N:10 ~p:0.2 Avg dist between pedestrians:39.425 Probability:0.25 TREE QP avg cost:74.2395 velocity(m/s):8.13091 time(ms):10.1094 500 iterations
N:2 M:10 M+N:12 ~p:0.166667 Avg dist between pedestrians:40.6885 Probability:0.25 TREE QP avg cost:66.1972 velocity(m/s):8.58816 time(ms):9.60758 600 iterations
N:2 M:12 M+N:14 ~p:0.142857 Avg dist between pedestrians:41.7576 Probability:0.25 TREE QP avg cost:62.5583 velocity(m/s):8.61545 time(ms):9.4963 700 iterations
N:2 M:14 M+N:16 ~p:0.125 Avg dist between pedestrians:43.5556 Probability:0.25 TREE QP avg cost:55.999 velocity(m/s):9.01068 time(ms):9.31064 800 iterations
N:2 M:16 M+N:18 ~p:0.111111 Avg dist between pedestrians:44.9913 Probability:0.25 TREE QP avg cost:52.3754 velocity(m/s):9.13954 time(ms):9.15723 900 iterations
N:3 M:17 M+N:20 ~p:0.15 Avg dist between pedestrians:46.2236 Probability:0.25 TREE QP avg cost:50.125 velocity(m/s):9.24766 time(ms):9.41718 1000 iterations
N:3 M:19 M+N:22 ~p:0.136364 Avg dist between pedestrians:44.7464 Probability:0.25 TREE QP avg cost:55.6531 velocity(m/s):8.86705 time(ms):9.40275 1100 iterations
N:4 M:19 M+N:23 ~p:0.173913 Avg dist between pedestrians:47.0948 Probability:0.25 TREE QP avg cost:56.3065 velocity(m/s):8.83171 time(ms):9.60868 1200 iterations
N:5 M:20 M+N:25 ~p:0.2 Avg dist between pedestrians:45.6569 Probability:0.25 TREE QP avg cost:64.0085 velocity(m/s):8.36481 time(ms):9.77685 1300 iterations
N:5 M:22 M+N:27 ~p:0.185185 Avg dist between pedestrians:44.9896 Probability:0.25 TREE QP avg cost:61.5338 velocity(m/s):8.53178 time(ms):9.54167 1400 iterations
N:6 M:23 M+N:29 ~p:0.206897 Avg dist between pedestrians:45.831 Probability:0.25 TREE QP avg cost:61.401 velocity(m/s):8.51808 time(ms):10.0644 1500 iterations
N:6 M:25 M+N:31 ~p:0.193548 Avg dist between pedestrians:44.593 Probability:0.25 TREE QP avg cost:62.8801 velocity(m/s):8.38989 time(ms):10.5229 1600 iterations
N:6 M:27 M+N:33 ~p:0.181818 Avg dist between pedestrians:45.3904 Probability:0.25 TREE QP avg cost:59.8235 velocity(m/s):8.59508 time(ms):10.7891 1700 iterations
N:6 M:29 M+N:35 ~p:0.171429 Avg dist between pedestrians:46.168 Probability:0.25 TREE QP avg cost:59.0337 velocity(m/s):8.62697 time(ms):10.8973 1800 iterations
N:7 M:30 M+N:37 ~p:0.189189 Avg dist between pedestrians:46.5613 Probability:0.25 TREE QP avg cost:56.8718 velocity(m/s):8.75905 time(ms):11.3787 1900 iterations
N:7 M:32 M+N:39 ~p:0.179487 Avg dist between pedestrians:46.0481 Probability:0.25 TREE QP avg cost:60.312 velocity(m/s):8.64068 time(ms):12.1974 2000 iterations
N:7 M:34 M+N:41 ~p:0.170732 Avg dist between pedestrians:46.0635 Probability:0.25 TREE QP avg cost:59.4413 velocity(m/s):8.67173 time(ms):12.4609 2100 iterations
N:7 M:36 M+N:43 ~p:0.162791 Avg dist between pedestrians:46.6959 Probability:0.25 TREE QP avg cost:57.2454 velocity(m/s):8.80132 time(ms):12.7543 2200 iterations
N:7 M:38 M+N:45 ~p:0.155556 Avg dist between pedestrians:47.0906 Probability:0.25 TREE QP avg cost:56.6296 velocity(m/s):8.80026 time(ms):12.9172 2300 iterations
N:7 M:40 M+N:47 ~p:0.148936 Avg dist between pedestrians:47.2632 Probability:0.25 TREE QP avg cost:54.9391 velocity(m/s):8.91384 time(ms):13.2212 2400 iterations
N:7 M:42 M+N:49 ~p:0.142857 Avg dist between pedestrians:47.9067 Probability:0.25 TREE QP avg cost:53.2979 velocity(m/s):9.04911 time(ms):13.5155 2500 iterations
N:7 M:44 M+N:51 ~p:0.137255 Avg dist between pedestrians:48.2481 Probability:0.25 TREE QP avg cost:52.7495 velocity(m/s):9.06353 time(ms):13.6408 2600 iterations
N:7 M:46 M+N:53 ~p:0.132075 Avg dist between pedestrians:48.1762 Probability:0.25 TREE QP avg cost:52.4585 velocity(m/s):9.07742 time(ms):13.8421 2700 iterations
N:8 M:47 M+N:55 ~p:0.145455 Avg dist between pedestrians:48.2818 Probability:0.25 TREE QP avg cost:53.9762 velocity(m/s):8.9563 time(ms):14.0052 2800 iterations
N:8 M:48 M+N:56 ~p:0.142857 Avg dist between pedestrians:48.7331 Probability:0.25 TREE QP avg cost:53.4764 velocity(m/s):8.95998 time(ms):14.2021 2900 iterations
N:9 M:49 M+N:58 ~p:0.155172 Avg dist between pedestrians:48.4575 Probability:0.25 TREE QP avg cost:55.1681 velocity(m/s):8.83666 time(ms):14.4106 3000 iterations
N:9 M:51 M+N:60 ~p:0.15 Avg dist between pedestrians:48.1137 Probability:0.25 TREE QP avg cost:54.5539 velocity(m/s):8.8572 time(ms):14.4955 3100 iterations
N:10 M:52 M+N:62 ~p:0.16129 Avg dist between pedestrians:47.9825 Probability:0.25 TREE QP avg cost:55.9005 velocity(m/s):8.74313 time(ms):14.6291 3200 iterations
N:10 M:53 M+N:63 ~p:0.15873 Avg dist between pedestrians:47.9654 Probability:0.25 TREE QP avg cost:56.2523 velocity(m/s):8.67572 time(ms):14.6889 3300 iterations
N:11 M:54 M+N:65 ~p:0.169231 Avg dist between pedestrians:48.0598 Probability:0.25 TREE QP avg cost:55.7297 velocity(m/s):8.73364 time(ms):14.6142 3400 iterations
N:12 M:54 M+N:66 ~p:0.181818 Avg dist between pedestrians:48.3239 Probability:0.25 TREE QP avg cost:57.9416 velocity(m/s):8.56393 time(ms):14.7776 3500 iterations
N:13 M:55 M+N:68 ~p:0.191176 Avg dist between pedestrians:47.6085 Probability:0.25 TREE QP avg cost:59.9481 velocity(m/s):8.41537 time(ms):14.9258 3600 iterations
N:13 M:56 M+N:69 ~p:0.188406 Avg dist between pedestrians:47.7724 Probability:0.25 TREE QP avg cost:59.4713 velocity(m/s):8.42208 time(ms):15.0161 3700 iterations
N:13 M:59 M+N:72 ~p:0.180556 Avg dist between pedestrians:47.4253 Probability:0.25 TREE QP avg cost:58.6338 velocity(m/s):8.48424 time(ms):14.9721 3800 iterations
N:15 M:59 M+N:74 ~p:0.202703 Avg dist between pedestrians:47.6059 Probability:0.25 TREE QP avg cost:59.3018 velocity(m/s):8.46509 time(ms):15.2025 3900 iterations
N:15 M:60 M+N:75 ~p:0.2 Avg dist between pedestrians:47.4578 Probability:0.25 TREE QP avg cost:60.8345 velocity(m/s):8.34451 time(ms):15.3416 4000 iterations
N:15 M:63 M+N:78 ~p:0.192308 Avg dist between pedestrians:46.8489 Probability:0.25 TREE QP avg cost:59.737 velocity(m/s):8.41711 time(ms):15.371 4100 iterations
N:15 M:64 M+N:79 ~p:0.189873 Avg dist between pedestrians:47.6957 Probability:0.25 TREE QP avg cost:58.7727 velocity(m/s):8.46926 time(ms):15.4371 4200 iterations
N:17 M:64 M+N:81 ~p:0.209877 Avg dist between pedestrians:47.7738 Probability:0.25 TREE QP avg cost:59.8555 velocity(m/s):8.4265 time(ms):15.7313 4300 iterations
N:18 M:64 M+N:82 ~p:0.219512 Avg dist between pedestrians:47.6416 Probability:0.25 TREE QP avg cost:61.3811 velocity(m/s):8.31156 time(ms):15.8272 4400 iterations
N:18 M:66 M+N:84 ~p:0.214286 Avg dist between pedestrians:47.1147 Probability:0.25 TREE QP avg cost:61.9394 velocity(m/s):8.26166 time(ms):15.8855 4500 iterations
N:18 M:68 M+N:86 ~p:0.209302 Avg dist between pedestrians:47.0799 Probability:0.25 TREE QP avg cost:61.5515 velocity(m/s):8.27454 time(ms):15.9108 4600 iterations
N:18 M:70 M+N:88 ~p:0.204545 Avg dist between pedestrians:47.2147 Probability:0.25 TREE QP avg cost:60.8335 velocity(m/s):8.3096 time(ms):15.8905 4700 iterations
N:18 M:71 M+N:89 ~p:0.202247 Avg dist between pedestrians:47.7341 Probability:0.25 TREE QP avg cost:60.311 velocity(m/s):8.33391 time(ms):15.8906 4800 iterations
N:18 M:73 M+N:91 ~p:0.197802 Avg dist between pedestrians:47.8523 Probability:0.25 TREE QP avg cost:59.7866 velocity(m/s):8.35513 time(ms):15.7582 4900 iterations
N:19 M:74 M+N:93 ~p:0.204301 Avg dist between pedestrians:47.9521 Probability:0.25 TREE QP avg cost:60.0534 velocity(m/s):8.32463 time(ms):15.6839 5000 iterations
N:20 M:74 M+N:94 ~p:0.212766 Avg dist between pedestrians:47.9552 Probability:0.25 TREE QP avg cost:60.564 velocity(m/s):8.28707 time(ms):15.683 5100 iterations
N:21 M:75 M+N:96 ~p:0.21875 Avg dist between pedestrians:47.5872 Probability:0.25 TREE QP avg cost:61.1627 velocity(m/s):8.24007 time(ms):15.6284 5200 iterations
N:21 M:76 M+N:97 ~p:0.216495 Avg dist between pedestrians:47.7829 Probability:0.25 TREE QP avg cost:62.0757 velocity(m/s):8.17651 time(ms):15.7337 5300 iterations
N:21 M:78 M+N:99 ~p:0.212121 Avg dist between pedestrians:47.746 Probability:0.25 TREE QP avg cost:61.7108 velocity(m/s):8.19044 time(ms):15.7241 5400 iterations
N:21 M:80 M+N:101 ~p:0.207921 Avg dist between pedestrians:47.682 Probability:0.25 TREE QP avg cost:61.3608 velocity(m/s):8.21206 time(ms):15.7334 5500 iterations
N:21 M:82 M+N:103 ~p:0.203883 Avg dist between pedestrians:47.8995 Probability:0.25 TREE QP avg cost:60.7768 velocity(m/s):8.25807 time(ms):15.804 5600 iterations
N:23 M:82 M+N:105 ~p:0.219048 Avg dist between pedestrians:47.9125 Probability:0.25 TREE QP avg cost:61.3759 velocity(m/s):8.21422 time(ms):15.8806 5700 iterations
N:24 M:82 M+N:106 ~p:0.226415 Avg dist between pedestrians:47.9155 Probability:0.25 TREE QP avg cost:62.5065 velocity(m/s):8.16742 time(ms):16.0015 5800 iterations
N:25 M:82 M+N:107 ~p:0.233645 Avg dist between pedestrians:47.8833 Probability:0.25 TREE QP avg cost:63.2603 velocity(m/s):8.09947 time(ms):16.0567 5900 iterations
N:25 M:83 M+N:108 ~p:0.231481 Avg dist between pedestrians:47.8773 Probability:0.25 TREE QP avg cost:64.0213 velocity(m/s):8.03886 time(ms):16.0949 6000 iterations
N:25 M:84 M+N:109 ~p:0.229358 Avg dist between pedestrians:48.2324 Probability:0.25 TREE QP avg cost:63.8 velocity(m/s):8.03771 time(ms):16.1195 6100 iterations
N:26 M:86 M+N:112 ~p:0.232143 Avg dist between pedestrians:47.7692 Probability:0.25 TREE QP avg cost:64.3597 velocity(m/s):8.01147 time(ms):16.1951 6200 iterations
N:27 M:86 M+N:113 ~p:0.238938 Avg dist between pedestrians:47.7901 Probability:0.25 TREE QP avg cost:64.4936 velocity(m/s):7.99356 time(ms):16.2631 6300 iterations
N:28 M:87 M+N:115 ~p:0.243478 Avg dist between pedestrians:47.5308 Probability:0.25 TREE QP avg cost:64.805 velocity(m/s):7.99143 time(ms):16.2582 6400 iterations
N:28 M:88 M+N:116 ~p:0.241379 Avg dist between pedestrians:47.7383 Probability:0.25 TREE QP avg cost:65.5392 velocity(m/s):7.92927 time(ms):16.2936 6500 iterations
N:28 M:90 M+N:118 ~p:0.237288 Avg dist between pedestrians:47.6497 Probability:0.25 TREE QP avg cost:65.0145 velocity(m/s):7.95011 time(ms):16.3322 6600 iterations
N:28 M:92 M+N:120 ~p:0.233333 Avg dist between pedestrians:47.6912 Probability:0.25 TREE QP avg cost:64.4107 velocity(m/s):7.9911 time(ms):16.3042 6700 iterations
N:28 M:94 M+N:122 ~p:0.229508 Avg dist between pedestrians:47.9574 Probability:0.25 TREE QP avg cost:63.8498 velocity(m/s):8.02809 time(ms):16.3322 6800 iterations
N:29 M:95 M+N:124 ~p:0.233871 Avg dist between pedestrians:47.8557 Probability:0.25 TREE QP avg cost:64.4081 velocity(m/s):7.98432 time(ms):16.3473 6900 iterations
N:29 M:97 M+N:126 ~p:0.230159 Avg dist between pedestrians:47.6379 Probability:0.25 TREE QP avg cost:64.0379 velocity(m/s):8.01121 time(ms):16.409 7000 iterations
N:30 M:98 M+N:128 ~p:0.234375 Avg dist between pedestrians:47.7639 Probability:0.25 TREE QP avg cost:64.5465 velocity(m/s):7.99493 time(ms):16.4899 7100 iterations
N:31 M:98 M+N:129 ~p:0.24031 Avg dist between pedestrians:47.9538 Probability:0.25 TREE QP avg cost:64.5478 velocity(m/s):8.00217 time(ms):16.5183 7200 iterations
N:32 M:99 M+N:131 ~p:0.244275 Avg dist between pedestrians:47.6531 Probability:0.25 TREE QP avg cost:64.9869 velocity(m/s):7.96481 time(ms):16.5533 7300 iterations
N:32 M:101 M+N:133 ~p:0.240602 Avg dist between pedestrians:47.3502 Probability:0.25 TREE QP avg cost:65.2954 velocity(m/s):7.94465 time(ms):16.5269 7400 iterations
N:32 M:103 M+N:135 ~p:0.237037 Avg dist between pedestrians:47.4876 Probability:0.25 TREE QP avg cost:64.7868 velocity(m/s):7.98813 time(ms):16.4794 7500 iterations
N:33 M:105 M+N:138 ~p:0.23913 Avg dist between pedestrians:47.2825 Probability:0.25 TREE QP avg cost:64.3418 velocity(m/s):8.016 time(ms):16.4831 7600 iterations
N:33 M:106 M+N:139 ~p:0.23741 Avg dist between pedestrians:47.5583 Probability:0.25 TREE QP avg cost:64.8711 velocity(m/s):7.99184 time(ms):16.4743 7700 iterations
N:34 M:107 M+N:141 ~p:0.241135 Avg dist between pedestrians:47.3724 Probability:0.25 TREE QP avg cost:65.31 velocity(m/s):7.95944 time(ms):16.4932 7800 iterations
N:36 M:107 M+N:143 ~p:0.251748 Avg dist between pedestrians:47.1695 Probability:0.25 TREE QP avg cost:65.7954 velocity(m/s):7.93328 time(ms):16.4508 7900 iterations
N:36 M:108 M+N:144 ~p:0.25 Avg dist between pedestrians:47.188 Probability:0.25 TREE QP avg cost:66.3121 velocity(m/s):7.88539 time(ms):16.4013 8000 iterations
N:36 M:109 M+N:145 ~p:0.248276 Avg dist between pedestrians:47.3336 Probability:0.25 TREE QP avg cost:66.0184 velocity(m/s):7.89466 time(ms):16.343 8100 iterations
N:36 M:111 M+N:147 ~p:0.244898 Avg dist between pedestrians:47.3926 Probability:0.25 TREE QP avg cost:65.5777 velocity(m/s):7.91459 time(ms):16.2696 8200 iterations
N:37 M:112 M+N:149 ~p:0.248322 Avg dist between pedestrians:47.4603 Probability:0.25 TREE QP avg cost:65.0792 velocity(m/s):7.94243 time(ms):16.2795 8300 iterations
N:38 M:112 M+N:150 ~p:0.253333 Avg dist between pedestrians:47.6461 Probability:0.25 TREE QP avg cost:65.6246 velocity(m/s):7.89833 time(ms):16.3552 8400 iterations
N:39 M:113 M+N:152 ~p:0.256579 Avg dist between pedestrians:47.2788 Probability:0.25 TREE QP avg cost:66.1515 velocity(m/s):7.85424 time(ms):16.3778 8500 iterations
N:39 M:114 M+N:153 ~p:0.254902 Avg dist between pedestrians:47.3405 Probability:0.25 TREE QP avg cost:66.552 velocity(m/s):7.82669 time(ms):16.4331 8600 iterations
N:39 M:116 M+N:155 ~p:0.251613 Avg dist between pedestrians:47.3886 Probability:0.25 TREE QP avg cost:66.0306 velocity(m/s):7.85892 time(ms):16.4546 8700 iterations
N:40 M:116 M+N:156 ~p:0.25641 Avg dist between pedestrians:47.7748 Probability:0.25 TREE QP avg cost:66.1116 velocity(m/s):7.85141 time(ms):16.4832 8800 iterations
N:40 M:118 M+N:158 ~p:0.253165 Avg dist between pedestrians:47.5122 Probability:0.25 TREE QP avg cost:66.064 velocity(m/s):7.84604 time(ms):16.5215 8900 iterations
N:40 M:120 M+N:160 ~p:0.25 Avg dist between pedestrians:47.5353 Probability:0.25 TREE QP avg cost:65.6196 velocity(m/s):7.86947 time(ms):16.5437 9000 iterations
N:40 M:122 M+N:162 ~p:0.246914 Avg dist between pedestrians:47.6814 Probability:0.25 TREE QP avg cost:65.3099 velocity(m/s):7.88942 time(ms):16.577 9100 iterations
N:41 M:124 M+N:165 ~p:0.248485 Avg dist between pedestrians:47.3511 Probability:0.25 TREE QP avg cost:65.7113 velocity(m/s):7.8683 time(ms):16.6004 9200 iterations
N:41 M:126 M+N:167 ~p:0.245509 Avg dist between pedestrians:47.2163 Probability:0.25 TREE QP avg cost:65.2771 velocity(m/s):7.8944 time(ms):16.6152 9300 iterations
N:42 M:127 M+N:169 ~p:0.248521 Avg dist between pedestrians:47.3747 Probability:0.25 TREE QP avg cost:64.7394 velocity(m/s):7.93068 time(ms):16.6407 9400 iterations
N:43 M:127 M+N:170 ~p:0.252941 Avg dist between pedestrians:47.5755 Probability:0.25 TREE QP avg cost:65.1683 velocity(m/s):7.91123 time(ms):16.7435 9500 iterations
N:44 M:127 M+N:171 ~p:0.25731 Avg dist between pedestrians:47.5987 Probability:0.25 TREE QP avg cost:65.6301 velocity(m/s):7.88319 time(ms):16.7856 9600 iterations
N:45 M:128 M+N:173 ~p:0.260116 Avg dist between pedestrians:47.3936 Probability:0.25 TREE QP avg cost:66.0113 velocity(m/s):7.85417 time(ms):16.8218 9700 iterations
N:45 M:129 M+N:174 ~p:0.258621 Avg dist between pedestrians:47.5202 Probability:0.25 TREE QP avg cost:66.3333 velocity(m/s):7.83188 time(ms):16.8657 9800 iterations
N:47 M:129 M+N:176 ~p:0.267045 Avg dist between pedestrians:47.4351 Probability:0.25 TREE QP avg cost:66.6257 velocity(m/s):7.80712 time(ms):16.8653 9900 iterations
N:47 M:130 M+N:177 ~p:0.265537 Avg dist between pedestrians:47.5044 Probability:0.25 TREE QP avg cost:67.1536 velocity(m/s):7.77902 time(ms):16.8597 10000 iterations
N:47 M:132 M+N:179 ~p:0.26257 Avg dist between pedestrians:47.4191 Probability:0.25 TREE QP avg cost:66.699 velocity(m/s):7.80977 time(ms):16.8339 10100 iterations
N:48 M:132 M+N:180 ~p:0.266667 Avg dist between pedestrians:47.7779 Probability:0.25 TREE QP avg cost:66.6421 velocity(m/s):7.80943 time(ms):16.845 10200 iterations
N:48 M:134 M+N:182 ~p:0.263736 Avg dist between pedestrians:47.5387 Probability:0.25 TREE QP avg cost:66.7762 velocity(m/s):7.7923 time(ms):16.8591 10300 iterations
N:49 M:135 M+N:184 ~p:0.266304 Avg dist between pedestrians:47.5352 Probability:0.25 TREE QP avg cost:66.5243 velocity(m/s):7.80233 time(ms):16.8686 10400 iterations
N:49 M:136 M+N:185 ~p:0.264865 Avg dist between pedestrians:47.7596 Probability:0.25 TREE QP avg cost:66.7674 velocity(m/s):7.78589 time(ms):16.9155 10500 iterations
N:50 M:137 M+N:187 ~p:0.26738 Avg dist between pedestrians:47.6638 Probability:0.25 TREE QP avg cost:66.7382 velocity(m/s):7.7968 time(ms):16.9614 10600 iterations
N:51 M:138 M+N:189 ~p:0.269841 Avg dist between pedestrians:47.5093 Probability:0.25 TREE QP avg cost:67.3458 velocity(m/s):7.76506 time(ms):17.0371 10700 iterations
N:52 M:138 M+N:190 ~p:0.273684 Avg dist between pedestrians:47.5995 Probability:0.25 TREE QP avg cost:67.3147 velocity(m/s):7.76963 time(ms):17.0476 10800 iterations
N:53 M:139 M+N:192 ~p:0.276042 Avg dist between pedestrians:47.412 Probability:0.25 TREE QP avg cost:67.5755 velocity(m/s):7.74699 time(ms):17.0446 10900 iterations
N:54 M:139 M+N:193 ~p:0.279793 Avg dist between pedestrians:47.5272 Probability:0.25 TREE QP avg cost:67.8654 velocity(m/s):7.72765 time(ms):17.0938 11000 iterations
N:54 M:140 M+N:194 ~p:0.278351 Avg dist between pedestrians:47.5597 Probability:0.25 TREE QP avg cost:68.2326 velocity(m/s):7.69911 time(ms):17.1329 11100 iterations
N:56 M:140 M+N:196 ~p:0.285714 Avg dist between pedestrians:47.5299 Probability:0.25 TREE QP avg cost:68.5277 velocity(m/s):7.68615 time(ms):17.1801 11200 iterations
N:57 M:140 M+N:197 ~p:0.28934 Avg dist between pedestrians:47.4502 Probability:0.25 TREE QP avg cost:68.8358 velocity(m/s):7.65854 time(ms):17.2045 11300 iterations
N:57 M:141 M+N:198 ~p:0.287879 Avg dist between pedestrians:47.4926 Probability:0.25 TREE QP avg cost:69.101 velocity(m/s):7.64238 time(ms):17.2516 11400 iterations
N:57 M:144 M+N:201 ~p:0.283582 Avg dist between pedestrians:47.2974 Probability:0.25 TREE QP avg cost:68.8018 velocity(m/s):7.66529 time(ms):17.2307 11500 iterations
N:57 M:145 M+N:202 ~p:0.282178 Avg dist between pedestrians:47.5148 Probability:0.25 TREE QP avg cost:68.6081 velocity(m/s):7.67139 time(ms):17.2358 11600 iterations
N:57 M:147 M+N:204 ~p:0.279412 Avg dist between pedestrians:47.607 Probability:0.25 TREE QP avg cost:68.1986 velocity(m/s):7.69555 time(ms):17.2461 11700 iterations
N:58 M:148 M+N:206 ~p:0.281553 Avg dist between pedestrians:47.6342 Probability:0.25 TREE QP avg cost:67.8907 velocity(m/s):7.70958 time(ms):17.2524 11800 iterations
N:59 M:148 M+N:207 ~p:0.285024 Avg dist between pedestrians:47.7731 Probability:0.25 TREE QP avg cost:68.1611 velocity(m/s):7.69183 time(ms):17.2858 11900 iterations
N:60 M:148 M+N:208 ~p:0.288462 Avg dist between pedestrians:47.8015 Probability:0.25 TREE QP avg cost:68.643 velocity(m/s):7.65816 time(ms):17.3294 12000 iterations
N:60 M:149 M+N:209 ~p:0.287081 Avg dist between pedestrians:47.8164 Probability:0.25 TREE QP avg cost:68.7119 velocity(m/s):7.64745 time(ms):17.3344 12100 iterations
N:60 M:151 M+N:211 ~p:0.28436 Avg dist between pedestrians:47.8345 Probability:0.25 TREE QP avg cost:68.5088 velocity(m/s):7.65699 time(ms):17.342 12200 iterations
N:61 M:152 M+N:213 ~p:0.286385 Avg dist between pedestrians:47.7464 Probability:0.25 TREE QP avg cost:68.7748 velocity(m/s):7.63582 time(ms):17.3488 12300 iterations
N:61 M:154 M+N:215 ~p:0.283721 Avg dist between pedestrians:47.6732 Probability:0.25 TREE QP avg cost:68.4422 velocity(m/s):7.66027 time(ms):17.3675 12400 iterations
N:61 M:157 M+N:218 ~p:0.279817 Avg dist between pedestrians:47.5508 Probability:0.25 TREE QP avg cost:68.1696 velocity(m/s):7.68436 time(ms):17.3831 12500 iterations
N:61 M:159 M+N:220 ~p:0.277273 Avg dist between pedestrians:47.674 Probability:0.25 TREE QP avg cost:67.815 velocity(m/s):7.71064 time(ms):17.353 12600 iterations
N:63 M:159 M+N:222 ~p:0.283784 Avg dist between pedestrians:47.6201 Probability:0.25 TREE QP avg cost:68.0738 velocity(m/s):7.69699 time(ms):17.3788 12700 iterations
N:63 M:161 M+N:224 ~p:0.28125 Avg dist between pedestrians:47.4233 Probability:0.25 TREE QP avg cost:68.549 velocity(m/s):7.67767 time(ms):17.4278 12800 iterations
N:63 M:163 M+N:226 ~p:0.278761 Avg dist between pedestrians:47.3769 Probability:0.25 TREE QP avg cost:68.2478 velocity(m/s):7.69454 time(ms):17.4394 12900 iterations
N:63 M:165 M+N:228 ~p:0.276316 Avg dist between pedestrians:47.5388 Probability:0.25 TREE QP avg cost:67.7903 velocity(m/s):7.7345 time(ms):17.4244 13000 iterations
N:63 M:167 M+N:230 ~p:0.273913 Avg dist between pedestrians:47.623 Probability:0.25 TREE QP avg cost:67.5827 velocity(m/s):7.74647 time(ms):17.4354 13100 iterations
N:63 M:169 M+N:232 ~p:0.271552 Avg dist between pedestrians:47.5897 Probability:0.25 TREE QP avg cost:67.5053 velocity(m/s):7.74772 time(ms):17.4044 13200 iterations
N:64 M:170 M+N:234 ~p:0.273504 Avg dist between pedestrians:47.6204 Probability:0.25 TREE QP avg cost:67.7644 velocity(m/s):7.74723 time(ms):17.4355 13300 iterations
N:64 M:172 M+N:236 ~p:0.271186 Avg dist between pedestrians:47.5828 Probability:0.25 TREE QP avg cost:67.4303 velocity(m/s):7.77092 time(ms):17.4251 13400 iterations
N:65 M:174 M+N:239 ~p:0.271967 Avg dist between pedestrians:47.4505 Probability:0.25 TREE QP avg cost:67.1167 velocity(m/s):7.79221 time(ms):17.4161 13500 iterations
N:66 M:174 M+N:240 ~p:0.275 Avg dist between pedestrians:47.5744 Probability:0.25 TREE QP avg cost:67.371 velocity(m/s):7.77554 time(ms):17.4354 13600 iterations
N:66 M:175 M+N:241 ~p:0.273859 Avg dist between pedestrians:47.6337 Probability:0.25 TREE QP avg cost:67.6704 velocity(m/s):7.75959 time(ms):17.4844 13700 iterations
N:66 M:177 M+N:243 ~p:0.271605 Avg dist between pedestrians:47.6516 Probability:0.25 TREE QP avg cost:67.279 velocity(m/s):7.7872 time(ms):17.4494 13800 iterations
N:67 M:178 M+N:245 ~p:0.273469 Avg dist between pedestrians:47.7427 Probability:0.25 TREE QP avg cost:67.5116 velocity(m/s):7.78178 time(ms):17.474 13900 iterations
N:67 M:180 M+N:247 ~p:0.271255 Avg dist between pedestrians:47.6504 Probability:0.25 TREE QP avg cost:67.2129 velocity(m/s):7.79986 time(ms):17.4574 14000 iterations
N:68 M:181 M+N:249 ~p:0.273092 Avg dist between pedestrians:47.6821 Probability:0.25 TREE QP avg cost:67.4854 velocity(m/s):7.78969 time(ms):17.4487 14100 iterations
N:69 M:182 M+N:251 ~p:0.2749 Avg dist between pedestrians:47.622 Probability:0.25 TREE QP avg cost:67.5832 velocity(m/s):7.78388 time(ms):17.4624 14200 iterations
N:69 M:183 M+N:252 ~p:0.27381 Avg dist between pedestrians:47.6758 Probability:0.25 TREE QP avg cost:67.4168 velocity(m/s):7.79066 time(ms):17.4643 14300 iterations
N:70 M:184 M+N:254 ~p:0.275591 Avg dist between pedestrians:47.7725 Probability:0.25 TREE QP avg cost:67.1677 velocity(m/s):7.80658 time(ms):17.4791 14400 iterations
N:70 M:185 M+N:255 ~p:0.27451 Avg dist between pedestrians:47.7931 Probability:0.25 TREE QP avg cost:67.3408 velocity(m/s):7.79201 time(ms):17.4828 14500 iterations
N:70 M:188 M+N:258 ~p:0.271318 Avg dist between pedestrians:47.6799 Probability:0.25 TREE QP avg cost:67.1424 velocity(m/s):7.80858 time(ms):17.4759 14600 iterations
N:71 M:189 M+N:260 ~p:0.273077 Avg dist between pedestrians:47.7441 Probability:0.25 TREE QP avg cost:66.8087 velocity(m/s):7.83377 time(ms):17.4912 14700 iterations
N:71 M:190 M+N:261 ~p:0.272031 Avg dist between pedestrians:47.8251 Probability:0.25 TREE QP avg cost:67.0913 velocity(m/s):7.81053 time(ms):17.4868 14800 iterations
N:71 M:192 M+N:263 ~p:0.269962 Avg dist between pedestrians:47.8119 Probability:0.25 TREE QP avg cost:66.8135 velocity(m/s):7.83136 time(ms):17.4733 14900 iterations
N:72 M:193 M+N:265 ~p:0.271698 Avg dist between pedestrians:47.8447 Probability:0.25 TREE QP avg cost:66.9925 velocity(m/s):7.82353 time(ms):17.488 15000 iterations
N:73 M:194 M+N:267 ~p:0.273408 Avg dist between pedestrians:47.7566 Probability:0.25 TREE QP avg cost:67.1545 velocity(m/s):7.80847 time(ms):17.4859 15100 iterations
N:73 M:195 M+N:268 ~p:0.272388 Avg dist between pedestrians:47.8226 Probability:0.25 TREE QP avg cost:66.939 velocity(m/s):7.82129 time(ms):17.4959 15200 iterations
N:74 M:196 M+N:270 ~p:0.274074 Avg dist between pedestrians:47.8497 Probability:0.25 TREE QP avg cost:67.1249 velocity(m/s):7.80928 time(ms):17.5121 15300 iterations
N:75 M:197 M+N:272 ~p:0.275735 Avg dist between pedestrians:47.7183 Probability:0.25 TREE QP avg cost:66.942 velocity(m/s):7.81682 time(ms):17.5342 15400 iterations
N:75 M:198 M+N:273 ~p:0.274725 Avg dist between pedestrians:47.8462 Probability:0.25 TREE QP avg cost:67.206 velocity(m/s):7.80339 time(ms):17.553 15500 iterations
N:75 M:200 M+N:275 ~p:0.272727 Avg dist between pedestrians:47.7726 Probability:0.25 TREE QP avg cost:67.0675 velocity(m/s):7.80911 time(ms):17.559 15600 iterations
N:76 M:200 M+N:276 ~p:0.275362 Avg dist between pedestrians:47.9983 Probability:0.25 TREE QP avg cost:67.022 velocity(m/s):7.80781 time(ms):17.5608 15700 iterations
N:77 M:201 M+N:278 ~p:0.276978 Avg dist between pedestrians:47.8497 Probability:0.25 TREE QP avg cost:67.0279 velocity(m/s):7.80463 time(ms):17.5665 15800 iterations
N:78 M:201 M+N:279 ~p:0.27957 Avg dist between pedestrians:47.9306 Probability:0.25 TREE QP avg cost:67.3256 velocity(m/s):7.78831 time(ms):17.6024 15900 iterations
N:78 M:202 M+N:280 ~p:0.278571 Avg dist between pedestrians:47.9493 Probability:0.25 TREE QP avg cost:67.5599 velocity(m/s):7.77014 time(ms):17.6219 16000 iterations
N:78 M:204 M+N:282 ~p:0.276596 Avg dist between pedestrians:47.9409 Probability:0.25 TREE QP avg cost:67.3698 velocity(m/s):7.78582 time(ms):17.5815 16100 iterations
N:80 M:205 M+N:285 ~p:0.280702 Avg dist between pedestrians:47.8965 Probability:0.25 TREE QP avg cost:67.4924 velocity(m/s):7.78839 time(ms):17.5768 16200 iterations
N:80 M:206 M+N:286 ~p:0.27972 Avg dist between pedestrians:47.8846 Probability:0.25 TREE QP avg cost:67.8956 velocity(m/s):7.77157 time(ms):17.6075 16300 iterations
N:81 M:207 M+N:288 ~p:0.28125 Avg dist between pedestrians:47.8685 Probability:0.25 TREE QP avg cost:68.0099 velocity(m/s):7.76989 time(ms):17.6413 16400 iterations
N:81 M:208 M+N:289 ~p:0.280277 Avg dist between pedestrians:47.8651 Probability:0.25 TREE QP avg cost:67.9669 velocity(m/s):7.76608 time(ms):17.6355 16500 iterations
N:83 M:208 M+N:291 ~p:0.285223 Avg dist between pedestrians:47.853 Probability:0.25 TREE QP avg cost:68.3217 velocity(m/s):7.75151 time(ms):17.666 16600 iterations
N:83 M:209 M+N:292 ~p:0.284247 Avg dist between pedestrians:47.8349 Probability:0.25 TREE QP avg cost:68.5915 velocity(m/s):7.72915 time(ms):17.6816 16700 iterations
N:83 M:210 M+N:293 ~p:0.283276 Avg dist between pedestrians:47.8674 Probability:0.25 TREE QP avg cost:68.4328 velocity(m/s):7.73668 time(ms):17.6505 16800 iterations
N:83 M:212 M+N:295 ~p:0.281356 Avg dist between pedestrians:47.9482 Probability:0.25 TREE QP avg cost:68.1725 velocity(m/s):7.75311 time(ms):17.6537 16900 iterations
N:84 M:213 M+N:297 ~p:0.282828 Avg dist between pedestrians:47.9584 Probability:0.25 TREE QP avg cost:68.3647 velocity(m/s):7.74229 time(ms):17.6539 17000 iterations
N:85 M:214 M+N:299 ~p:0.284281 Avg dist between pedestrians:47.858 Probability:0.25 TREE QP avg cost:68.596 velocity(m/s):7.73101 time(ms):17.6654 17100 iterations
N:86 M:214 M+N:300 ~p:0.286667 Avg dist between pedestrians:47.9536 Probability:0.25 TREE QP avg cost:68.4514 velocity(m/s):7.74338 time(ms):17.6884 17200 iterations
N:87 M:215 M+N:302 ~p:0.288079 Avg dist between pedestrians:47.8451 Probability:0.25 TREE QP avg cost:68.8994 velocity(m/s):7.71394 time(ms):17.7136 17300 iterations
N:87 M:216 M+N:303 ~p:0.287129 Avg dist between pedestrians:47.908 Probability:0.25 TREE QP avg cost:68.7899 velocity(m/s):7.71863 time(ms):17.7235 17400 iterations
N:89 M:216 M+N:305 ~p:0.291803 Avg dist between pedestrians:47.8783 Probability:0.25 TREE QP avg cost:68.961 velocity(m/s):7.7059 time(ms):17.7332 17500 iterations
N:90 M:216 M+N:306 ~p:0.294118 Avg dist between pedestrians:47.8579 Probability:0.25 TREE QP avg cost:69.2238 velocity(m/s):7.68519 time(ms):17.7541 17600 iterations
N:91 M:217 M+N:308 ~p:0.295455 Avg dist between pedestrians:47.6579 Probability:0.25 TREE QP avg cost:69.3795 velocity(m/s):7.67159 time(ms):17.7495 17700 iterations
N:91 M:218 M+N:309 ~p:0.294498 Avg dist between pedestrians:47.7263 Probability:0.25 TREE QP avg cost:69.6399 velocity(m/s):7.66166 time(ms):17.8144 17800 iterations
N:91 M:221 M+N:312 ~p:0.291667 Avg dist between pedestrians:47.6231 Probability:0.25 TREE QP avg cost:69.3841 velocity(m/s):7.68169 time(ms):17.8038 17900 iterations


==> plots/gen/data-0.250000-tree-4-1-1602953076.txt <==
N:1 M:4 M+N:5 ~p:0.2 Avg dist between pedestrians:4.35835 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:2 M:7 M+N:9 ~p:0.222222 Avg dist between pedestrians:6.82833 Probability:0.25 TREE QP avg cost:110.047 velocity(m/s):3.56865 time(ms):6.1602 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Avg dist between pedestrians:7.29784 Probability:0.25 TREE QP avg cost:116.246 velocity(m/s):3.32637 time(ms):5.66601 300 iterations
N:2 M:15 M+N:17 ~p:0.117647 Avg dist between pedestrians:8.5856 Probability:0.25 TREE QP avg cost:108.806 velocity(m/s):3.69418 time(ms):5.43988 400 iterations
N:3 M:18 M+N:21 ~p:0.142857 Avg dist between pedestrians:9.03762 Probability:0.25 TREE QP avg cost:108.125 velocity(m/s):3.71588 time(ms):5.60618 500 iterations
N:5 M:20 M+N:25 ~p:0.2 Avg dist between pedestrians:9.10657 Probability:0.25 TREE QP avg cost:109.809 velocity(m/s):3.6797 time(ms):5.41356 600 iterations
N:6 M:23 M+N:29 ~p:0.206897 Avg dist between pedestrians:9.1207 Probability:0.25 TREE QP avg cost:116.138 velocity(m/s):3.37577 time(ms):5.48262 700 iterations
N:6 M:26 M+N:32 ~p:0.1875 Avg dist between pedestrians:9.75335 Probability:0.25 TREE QP avg cost:113.904 velocity(m/s):3.50928 time(ms):5.5359 800 iterations
N:6 M:30 M+N:36 ~p:0.166667 Avg dist between pedestrians:9.73681 Probability:0.25 TREE QP avg cost:113.208 velocity(m/s):3.54883 time(ms):5.55244 900 iterations
N:7 M:34 M+N:41 ~p:0.170732 Avg dist between pedestrians:9.80119 Probability:0.25 TREE QP avg cost:113.362 velocity(m/s):3.55978 time(ms):5.56607 1000 iterations
N:7 M:37 M+N:44 ~p:0.159091 Avg dist between pedestrians:9.92005 Probability:0.25 TREE QP avg cost:113.229 velocity(m/s):3.55039 time(ms):5.51969 1100 iterations
N:7 M:40 M+N:47 ~p:0.148936 Avg dist between pedestrians:10.2945 Probability:0.25 TREE QP avg cost:112.022 velocity(m/s):3.61541 time(ms):5.59064 1200 iterations
N:7 M:44 M+N:51 ~p:0.137255 Avg dist between pedestrians:10.5513 Probability:0.25 TREE QP avg cost:110.205 velocity(m/s):3.69883 time(ms):5.59491 1300 iterations
N:8 M:48 M+N:56 ~p:0.142857 Avg dist between pedestrians:10.3752 Probability:0.25 TREE QP avg cost:109.814 velocity(m/s):3.70419 time(ms):5.55869 1400 iterations
N:9 M:50 M+N:59 ~p:0.152542 Avg dist between pedestrians:10.4716 Probability:0.25 TREE QP avg cost:111.142 velocity(m/s):3.63377 time(ms):5.62955 1500 iterations
N:10 M:53 M+N:63 ~p:0.15873 Avg dist between pedestrians:10.3394 Probability:0.25 TREE QP avg cost:111.936 velocity(m/s):3.59482 time(ms):5.592 1600 iterations
N:11 M:54 M+N:65 ~p:0.169231 Avg dist between pedestrians:10.5948 Probability:0.25 TREE QP avg cost:113.317 velocity(m/s):3.52252 time(ms):5.6314 1700 iterations
N:13 M:57 M+N:70 ~p:0.185714 Avg dist between pedestrians:10.3475 Probability:0.25 TREE QP avg cost:114.561 velocity(m/s):3.46415 time(ms):5.61256 1800 iterations
N:14 M:59 M+N:73 ~p:0.191781 Avg dist between pedestrians:10.3829 Probability:0.25 TREE QP avg cost:114.682 velocity(m/s):3.45667 time(ms):5.62967 1900 iterations
N:15 M:62 M+N:77 ~p:0.194805 Avg dist between pedestrians:10.3509 Probability:0.25 TREE QP avg cost:115.629 velocity(m/s):3.40688 time(ms):5.68163 2000 iterations
N:17 M:64 M+N:81 ~p:0.209877 Avg dist between pedestrians:10.1933 Probability:0.25 TREE QP avg cost:115.686 velocity(m/s):3.4017 time(ms):5.64257 2100 iterations
N:18 M:66 M+N:84 ~p:0.214286 Avg dist between pedestrians:10.3276 Probability:0.25 TREE QP avg cost:116.346 velocity(m/s):3.36473 time(ms):5.64274 2200 iterations
N:18 M:69 M+N:87 ~p:0.206897 Avg dist between pedestrians:10.262 Probability:0.25 TREE QP avg cost:117.307 velocity(m/s):3.31567 time(ms):5.6461 2300 iterations
N:18 M:73 M+N:91 ~p:0.197802 Avg dist between pedestrians:10.3459 Probability:0.25 TREE QP avg cost:116.112 velocity(m/s):3.37906 time(ms):5.63542 2400 iterations
N:20 M:74 M+N:94 ~p:0.212766 Avg dist between pedestrians:10.5259 Probability:0.25 TREE QP avg cost:115.584 velocity(m/s):3.40007 time(ms):5.58872 2500 iterations
N:21 M:77 M+N:98 ~p:0.214286 Avg dist between pedestrians:10.4316 Probability:0.25 TREE QP avg cost:116.685 velocity(m/s):3.34496 time(ms):5.64792 2600 iterations
N:21 M:81 M+N:102 ~p:0.205882 Avg dist between pedestrians:10.346 Probability:0.25 TREE QP avg cost:116.835 velocity(m/s):3.33467 time(ms):5.6427 2700 iterations
N:24 M:82 M+N:106 ~p:0.226415 Avg dist between pedestrians:10.4391 Probability:0.25 TREE QP avg cost:116.02 velocity(m/s):3.37716 time(ms):5.60476 2800 iterations
N:25 M:83 M+N:108 ~p:0.231481 Avg dist between pedestrians:10.5793 Probability:0.25 TREE QP avg cost:116.381 velocity(m/s):3.36155 time(ms):5.5819 2900 iterations
N:26 M:86 M+N:112 ~p:0.232143 Avg dist between pedestrians:10.5138 Probability:0.25 TREE QP avg cost:117.344 velocity(m/s):3.31722 time(ms):5.61407 3000 iterations
N:28 M:89 M+N:117 ~p:0.239316 Avg dist between pedestrians:10.3845 Probability:0.25 TREE QP avg cost:117.561 velocity(m/s):3.30978 time(ms):5.60491 3100 iterations
N:28 M:91 M+N:119 ~p:0.235294 Avg dist between pedestrians:10.5415 Probability:0.25 TREE QP avg cost:117.746 velocity(m/s):3.31206 time(ms):5.62859 3200 iterations
N:29 M:94 M+N:123 ~p:0.235772 Avg dist between pedestrians:10.5355 Probability:0.25 TREE QP avg cost:117.099 velocity(m/s):3.34507 time(ms):5.56396 3300 iterations
N:30 M:97 M+N:127 ~p:0.23622 Avg dist between pedestrians:10.5076 Probability:0.25 TREE QP avg cost:117.427 velocity(m/s):3.32572 time(ms):5.5655 3400 iterations
N:32 M:99 M+N:131 ~p:0.244275 Avg dist between pedestrians:10.4674 Probability:0.25 TREE QP avg cost:117.619 velocity(m/s):3.31594 time(ms):5.5584 3500 iterations
N:32 M:103 M+N:135 ~p:0.237037 Avg dist between pedestrians:10.3842 Probability:0.25 TREE QP avg cost:117.813 velocity(m/s):3.30911 time(ms):5.56635 3600 iterations
N:33 M:106 M+N:139 ~p:0.23741 Avg dist between pedestrians:10.4568 Probability:0.25 TREE QP avg cost:117.307 velocity(m/s):3.33143 time(ms):5.53847 3700 iterations
N:36 M:107 M+N:143 ~p:0.251748 Avg dist between pedestrians:10.4769 Probability:0.25 TREE QP avg cost:117.704 velocity(m/s):3.31941 time(ms):5.5746 3800 iterations
N:36 M:110 M+N:146 ~p:0.246575 Avg dist between pedestrians:10.458 Probability:0.25 TREE QP avg cost:117.87 velocity(m/s):3.31153 time(ms):5.58749 3900 iterations
N:37 M:112 M+N:149 ~p:0.248322 Avg dist between pedestrians:10.5328 Probability:0.25 TREE QP avg cost:117.751 velocity(m/s):3.31967 time(ms):5.59149 4000 iterations
N:39 M:114 M+N:153 ~p:0.254902 Avg dist between pedestrians:10.4819 Probability:0.25 TREE QP avg cost:118.29 velocity(m/s):3.29091 time(ms):5.59457 4100 iterations
N:40 M:116 M+N:156 ~p:0.25641 Avg dist between pedestrians:10.45 Probability:0.25 TREE QP avg cost:118.609 velocity(m/s):3.27476 time(ms):5.55814 4200 iterations
N:40 M:120 M+N:160 ~p:0.25 Avg dist between pedestrians:10.4078 Probability:0.25 TREE QP avg cost:118.77 velocity(m/s):3.26654 time(ms):5.5406 4300 iterations
N:40 M:123 M+N:163 ~p:0.245399 Avg dist between pedestrians:10.5032 Probability:0.25 TREE QP avg cost:118.499 velocity(m/s):3.27588 time(ms):5.51927 4400 iterations
N:41 M:127 M+N:168 ~p:0.244048 Avg dist between pedestrians:10.4302 Probability:0.25 TREE QP avg cost:118.745 velocity(m/s):3.26351 time(ms):5.50729 4500 iterations
N:44 M:128 M+N:172 ~p:0.255814 Avg dist between pedestrians:10.4342 Probability:0.25 TREE QP avg cost:118.218 velocity(m/s):3.28823 time(ms):5.50858 4600 iterations
N:45 M:128 M+N:173 ~p:0.260116 Avg dist between pedestrians:10.5845 Probability:0.25 TREE QP avg cost:118.66 velocity(m/s):3.26626 time(ms):5.50088 4700 iterations
N:47 M:130 M+N:177 ~p:0.265537 Avg dist between pedestrians:10.4834 Probability:0.25 TREE QP avg cost:119.038 velocity(m/s):3.25082 time(ms):5.48956 4800 iterations
N:47 M:132 M+N:179 ~p:0.26257 Avg dist between pedestrians:10.5888 Probability:0.25 TREE QP avg cost:119.333 velocity(m/s):3.23685 time(ms):5.48437 4900 iterations
N:49 M:135 M+N:184 ~p:0.266304 Avg dist between pedestrians:10.5159 Probability:0.25 TREE QP avg cost:119.089 velocity(m/s):3.25312 time(ms):5.48229 5000 iterations
N:49 M:137 M+N:186 ~p:0.263441 Avg dist between pedestrians:10.5961 Probability:0.25 TREE QP avg cost:119.248 velocity(m/s):3.24482 time(ms):5.48823 5100 iterations
N:52 M:139 M+N:191 ~p:0.272251 Avg dist between pedestrians:10.5181 Probability:0.25 TREE QP avg cost:119.364 velocity(m/s):3.23778 time(ms):5.49752 5200 iterations
N:54 M:140 M+N:194 ~p:0.278351 Avg dist between pedestrians:10.5312 Probability:0.25 TREE QP avg cost:119.605 velocity(m/s):3.2237 time(ms):5.5035 5300 iterations
N:56 M:140 M+N:196 ~p:0.285714 Avg dist between pedestrians:10.5599 Probability:0.25 TREE QP avg cost:120.172 velocity(m/s):3.19533 time(ms):5.50304 5400 iterations
N:57 M:143 M+N:200 ~p:0.285 Avg dist between pedestrians:10.4753 Probability:0.25 TREE QP avg cost:120.737 velocity(m/s):3.16802 time(ms):5.51627 5500 iterations
N:57 M:146 M+N:203 ~p:0.280788 Avg dist between pedestrians:10.4675 Probability:0.25 TREE QP avg cost:120.929 velocity(m/s):3.15631 time(ms):5.54845 5600 iterations
N:57 M:148 M+N:205 ~p:0.278049 Avg dist between pedestrians:10.5768 Probability:0.25 TREE QP avg cost:120.517 velocity(m/s):3.17703 time(ms):5.54936 5700 iterations
N:60 M:149 M+N:209 ~p:0.287081 Avg dist between pedestrians:10.6116 Probability:0.25 TREE QP avg cost:120.472 velocity(m/s):3.18539 time(ms):5.59462 5800 iterations
N:61 M:151 M+N:212 ~p:0.287736 Avg dist between pedestrians:10.5787 Probability:0.25 TREE QP avg cost:120.601 velocity(m/s):3.17854 time(ms):5.62185 5900 iterations
N:61 M:154 M+N:215 ~p:0.283721 Avg dist between pedestrians:10.5997 Probability:0.25 TREE QP avg cost:120.79 velocity(m/s):3.16903 time(ms):5.64736 6000 iterations
N:63 M:159 M+N:222 ~p:0.283784 Avg dist between pedestrians:10.4654 Probability:0.25 TREE QP avg cost:120.282 velocity(m/s):3.19523 time(ms):5.63929 6100 iterations
N:63 M:160 M+N:223 ~p:0.282511 Avg dist between pedestrians:10.6165 Probability:0.25 TREE QP avg cost:120.457 velocity(m/s):3.18617 time(ms):5.65072 6200 iterations
N:63 M:164 M+N:227 ~p:0.277533 Avg dist between pedestrians:10.5916 Probability:0.25 TREE QP avg cost:120.335 velocity(m/s):3.19283 time(ms):5.64202 6300 iterations
N:64 M:169 M+N:233 ~p:0.274678 Avg dist between pedestrians:10.5128 Probability:0.25 TREE QP avg cost:119.963 velocity(m/s):3.20978 time(ms):5.62121 6400 iterations
N:64 M:172 M+N:236 ~p:0.271186 Avg dist between pedestrians:10.5515 Probability:0.25 TREE QP avg cost:120.112 velocity(m/s):3.20288 time(ms):5.59903 6500 iterations
N:66 M:175 M+N:241 ~p:0.273859 Avg dist between pedestrians:10.5368 Probability:0.25 TREE QP avg cost:119.586 velocity(m/s):3.22956 time(ms):5.59183 6600 iterations
N:66 M:177 M+N:243 ~p:0.271605 Avg dist between pedestrians:10.6257 Probability:0.25 TREE QP avg cost:119.735 velocity(m/s):3.22126 time(ms):5.59046 6700 iterations
N:67 M:180 M+N:247 ~p:0.271255 Avg dist between pedestrians:10.5822 Probability:0.25 TREE QP avg cost:119.838 velocity(m/s):3.2151 time(ms):5.57473 6800 iterations
N:69 M:181 M+N:250 ~p:0.276 Avg dist between pedestrians:10.5994 Probability:0.25 TREE QP avg cost:120.077 velocity(m/s):3.20289 time(ms):5.57579 6900 iterations
N:70 M:185 M+N:255 ~p:0.27451 Avg dist between pedestrians:10.5421 Probability:0.25 TREE QP avg cost:120.184 velocity(m/s):3.19886 time(ms):5.57866 7000 iterations
N:70 M:187 M+N:257 ~p:0.272374 Avg dist between pedestrians:10.6149 Probability:0.25 TREE QP avg cost:120.003 velocity(m/s):3.20724 time(ms):5.58091 7100 iterations
N:71 M:190 M+N:261 ~p:0.272031 Avg dist between pedestrians:10.5835 Probability:0.25 TREE QP avg cost:120.014 velocity(m/s):3.20582 time(ms):5.58076 7200 iterations
N:72 M:193 M+N:265 ~p:0.271698 Avg dist between pedestrians:10.5935 Probability:0.25 TREE QP avg cost:120.063 velocity(m/s):3.20308 time(ms):5.58185 7300 iterations
N:74 M:195 M+N:269 ~p:0.275093 Avg dist between pedestrians:10.5684 Probability:0.25 TREE QP avg cost:120.145 velocity(m/s):3.19881 time(ms):5.57261 7400 iterations
N:74 M:196 M+N:270 ~p:0.274074 Avg dist between pedestrians:10.6521 Probability:0.25 TREE QP avg cost:120.272 velocity(m/s):3.19135 time(ms):5.56122 7500 iterations
N:75 M:199 M+N:274 ~p:0.273723 Avg dist between pedestrians:10.6065 Probability:0.25 TREE QP avg cost:120.313 velocity(m/s):3.18851 time(ms):5.54973 7600 iterations
N:77 M:201 M+N:278 ~p:0.276978 Avg dist between pedestrians:10.5733 Probability:0.25 TREE QP avg cost:120.408 velocity(m/s):3.18692 time(ms):5.54564 7700 iterations
N:78 M:203 M+N:281 ~p:0.27758 Avg dist between pedestrians:10.5947 Probability:0.25 TREE QP avg cost:120.595 velocity(m/s):3.17763 time(ms):5.544 7800 iterations
N:79 M:205 M+N:284 ~p:0.278169 Avg dist between pedestrians:10.6275 Probability:0.25 TREE QP avg cost:120.524 velocity(m/s):3.17899 time(ms):5.53402 7900 iterations
N:81 M:207 M+N:288 ~p:0.28125 Avg dist between pedestrians:10.6221 Probability:0.25 TREE QP avg cost:120.734 velocity(m/s):3.17438 time(ms):5.54777 8000 iterations
N:83 M:209 M+N:292 ~p:0.284247 Avg dist between pedestrians:10.6005 Probability:0.25 TREE QP avg cost:120.735 velocity(m/s):3.17446 time(ms):5.54444 8100 iterations
N:83 M:211 M+N:294 ~p:0.282313 Avg dist between pedestrians:10.6341 Probability:0.25 TREE QP avg cost:120.831 velocity(m/s):3.16865 time(ms):5.54674 8200 iterations
N:85 M:213 M+N:298 ~p:0.285235 Avg dist between pedestrians:10.6125 Probability:0.25 TREE QP avg cost:120.99 velocity(m/s):3.16237 time(ms):5.54429 8300 iterations
N:87 M:215 M+N:302 ~p:0.288079 Avg dist between pedestrians:10.5607 Probability:0.25 TREE QP avg cost:121.047 velocity(m/s):3.15903 time(ms):5.53986 8400 iterations
N:89 M:216 M+N:305 ~p:0.291803 Avg dist between pedestrians:10.568 Probability:0.25 TREE QP avg cost:121.372 velocity(m/s):3.14361 time(ms):5.53948 8500 iterations
N:91 M:219 M+N:310 ~p:0.293548 Avg dist between pedestrians:10.5139 Probability:0.25 TREE QP avg cost:121.442 velocity(m/s):3.13896 time(ms):5.53704 8600 iterations
N:91 M:220 M+N:311 ~p:0.292605 Avg dist between pedestrians:10.5601 Probability:0.25 TREE QP avg cost:121.584 velocity(m/s):3.13119 time(ms):5.52786 8700 iterations
N:92 M:225 M+N:317 ~p:0.290221 Avg dist between pedestrians:10.4878 Probability:0.25 TREE QP avg cost:121.439 velocity(m/s):3.13777 time(ms):5.51951 8800 iterations
N:94 M:229 M+N:323 ~p:0.291022 Avg dist between pedestrians:10.4563 Probability:0.25 TREE QP avg cost:121.383 velocity(m/s):3.14242 time(ms):5.51669 8900 iterations
N:94 M:231 M+N:325 ~p:0.289231 Avg dist between pedestrians:10.5032 Probability:0.25 TREE QP avg cost:121.405 velocity(m/s):3.14215 time(ms):5.50796 9000 iterations
N:95 M:233 M+N:328 ~p:0.289634 Avg dist between pedestrians:10.5316 Probability:0.25 TREE QP avg cost:121.243 velocity(m/s):3.15046 time(ms):5.51068 9100 iterations
N:96 M:237 M+N:333 ~p:0.288288 Avg dist between pedestrians:10.4782 Probability:0.25 TREE QP avg cost:121.209 velocity(m/s):3.15218 time(ms):5.50734 9200 iterations
N:97 M:239 M+N:336 ~p:0.28869 Avg dist between pedestrians:10.5283 Probability:0.25 TREE QP avg cost:121.2 velocity(m/s):3.15234 time(ms):5.50017 9300 iterations
N:98 M:241 M+N:339 ~p:0.289086 Avg dist between pedestrians:10.5148 Probability:0.25 TREE QP avg cost:121.344 velocity(m/s):3.14401 time(ms):5.50647 9400 iterations
N:100 M:243 M+N:343 ~p:0.291545 Avg dist between pedestrians:10.4885 Probability:0.25 TREE QP avg cost:121.345 velocity(m/s):3.14303 time(ms):5.49832 9500 iterations
N:100 M:247 M+N:347 ~p:0.288184 Avg dist between pedestrians:10.4611 Probability:0.25 TREE QP avg cost:121.385 velocity(m/s):3.14225 time(ms):5.49899 9600 iterations
N:101 M:249 M+N:350 ~p:0.288571 Avg dist between pedestrians:10.5322 Probability:0.25 TREE QP avg cost:121.128 velocity(m/s):3.1553 time(ms):5.49251 9700 iterations
N:103 M:251 M+N:354 ~p:0.29096 Avg dist between pedestrians:10.5323 Probability:0.25 TREE QP avg cost:121.083 velocity(m/s):3.16019 time(ms):5.49948 9800 iterations
N:103 M:253 M+N:356 ~p:0.289326 Avg dist between pedestrians:10.5736 Probability:0.25 TREE QP avg cost:121.254 velocity(m/s):3.15486 time(ms):5.49988 9900 iterations
N:104 M:256 M+N:360 ~p:0.288889 Avg dist between pedestrians:10.5532 Probability:0.25 TREE QP avg cost:121.249 velocity(m/s):3.15433 time(ms):5.48918 10000 iterations
N:105 M:259 M+N:364 ~p:0.288462 Avg dist between pedestrians:10.5634 Probability:0.25 TREE QP avg cost:121.265 velocity(m/s):3.153 time(ms):5.48755 10100 iterations
N:106 M:262 M+N:368 ~p:0.288043 Avg dist between pedestrians:10.5374 Probability:0.25 TREE QP avg cost:121.355 velocity(m/s):3.14743 time(ms):5.48582 10200 iterations
N:106 M:265 M+N:371 ~p:0.285714 Avg dist between pedestrians:10.529 Probability:0.25 TREE QP avg cost:121.422 velocity(m/s):3.14342 time(ms):5.48908 10300 iterations
N:108 M:267 M+N:375 ~p:0.288 Avg dist between pedestrians:10.5371 Probability:0.25 TREE QP avg cost:121.165 velocity(m/s):3.15715 time(ms):5.47628 10400 iterations
N:110 M:269 M+N:379 ~p:0.290237 Avg dist between pedestrians:10.544 Probability:0.25 TREE QP avg cost:121.224 velocity(m/s):3.15748 time(ms):5.47941 10500 iterations
N:110 M:271 M+N:381 ~p:0.288714 Avg dist between pedestrians:10.5918 Probability:0.25 TREE QP avg cost:121.282 velocity(m/s):3.15393 time(ms):5.47869 10600 iterations
N:110 M:274 M+N:384 ~p:0.286458 Avg dist between pedestrians:10.5946 Probability:0.25 TREE QP avg cost:121.239 velocity(m/s):3.15596 time(ms):5.47293 10700 iterations
N:112 M:277 M+N:389 ~p:0.287918 Avg dist between pedestrians:10.5759 Probability:0.25 TREE QP avg cost:121.086 velocity(m/s):3.16232 time(ms):5.46639 10800 iterations
N:113 M:278 M+N:391 ~p:0.289003 Avg dist between pedestrians:10.6133 Probability:0.25 TREE QP avg cost:121.194 velocity(m/s):3.15663 time(ms):5.47164 10900 iterations
N:113 M:281 M+N:394 ~p:0.286802 Avg dist between pedestrians:10.6162 Probability:0.25 TREE QP avg cost:121.409 velocity(m/s):3.14662 time(ms):5.47092 11000 iterations
N:114 M:285 M+N:399 ~p:0.285714 Avg dist between pedestrians:10.572 Probability:0.25 TREE QP avg cost:121.296 velocity(m/s):3.15081 time(ms):5.46655 11100 iterations
N:115 M:287 M+N:402 ~p:0.28607 Avg dist between pedestrians:10.5825 Probability:0.25 TREE QP avg cost:121.343 velocity(m/s):3.14744 time(ms):5.45963 11200 iterations
N:116 M:291 M+N:407 ~p:0.285012 Avg dist between pedestrians:10.5561 Probability:0.25 TREE QP avg cost:121.375 velocity(m/s):3.1466 time(ms):5.45951 11300 iterations
N:116 M:294 M+N:410 ~p:0.282927 Avg dist between pedestrians:10.5786 Probability:0.25 TREE QP avg cost:121.358 velocity(m/s):3.14934 time(ms):5.45787 11400 iterations
N:116 M:298 M+N:414 ~p:0.280193 Avg dist between pedestrians:10.5815 Probability:0.25 TREE QP avg cost:121.015 velocity(m/s):3.16797 time(ms):5.45934 11500 iterations
N:118 M:300 M+N:418 ~p:0.282297 Avg dist between pedestrians:10.6422 Probability:0.25 TREE QP avg cost:120.735 velocity(m/s):3.18654 time(ms):5.45328 11600 iterations
N:118 M:303 M+N:421 ~p:0.280285 Avg dist between pedestrians:10.6465 Probability:0.25 TREE QP avg cost:120.969 velocity(m/s):3.17608 time(ms):5.47219 11700 iterations
N:119 M:305 M+N:424 ~p:0.28066 Avg dist between pedestrians:10.6646 Probability:0.25 TREE QP avg cost:121.014 velocity(m/s):3.17693 time(ms):5.47345 11800 iterations
N:120 M:308 M+N:428 ~p:0.280374 Avg dist between pedestrians:10.6593 Probability:0.25 TREE QP avg cost:120.967 velocity(m/s):3.17778 time(ms):5.47353 11900 iterations
N:121 M:310 M+N:431 ~p:0.280742 Avg dist between pedestrians:10.6821 Probability:0.25 TREE QP avg cost:120.811 velocity(m/s):3.18632 time(ms):5.4792 12000 iterations
N:122 M:313 M+N:435 ~p:0.28046 Avg dist between pedestrians:10.6641 Probability:0.25 TREE QP avg cost:120.88 velocity(m/s):3.18193 time(ms):5.48543 12100 iterations
N:122 M:317 M+N:439 ~p:0.277904 Avg dist between pedestrians:10.6473 Probability:0.25 TREE QP avg cost:120.97 velocity(m/s):3.17643 time(ms):5.48896 12200 iterations
N:123 M:321 M+N:444 ~p:0.277027 Avg dist between pedestrians:10.6161 Probability:0.25 TREE QP avg cost:120.739 velocity(m/s):3.18838 time(ms):5.48439 12300 iterations
N:124 M:322 M+N:446 ~p:0.278027 Avg dist between pedestrians:10.6763 Probability:0.25 TREE QP avg cost:120.798 velocity(m/s):3.18492 time(ms):5.4819 12400 iterations
N:126 M:324 M+N:450 ~p:0.28 Avg dist between pedestrians:10.6718 Probability:0.25 TREE QP avg cost:120.789 velocity(m/s):3.1843 time(ms):5.48843 12500 iterations
N:127 M:326 M+N:453 ~p:0.280353 Avg dist between pedestrians:10.6511 Probability:0.25 TREE QP avg cost:120.94 velocity(m/s):3.17658 time(ms):5.48691 12600 iterations
N:128 M:330 M+N:458 ~p:0.279476 Avg dist between pedestrians:10.6423 Probability:0.25 TREE QP avg cost:120.863 velocity(m/s):3.1809 time(ms):5.48364 12700 iterations
N:129 M:332 M+N:461 ~p:0.279826 Avg dist between pedestrians:10.6416 Probability:0.25 TREE QP avg cost:120.972 velocity(m/s):3.17535 time(ms):5.48482 12800 iterations
N:129 M:336 M+N:465 ~p:0.277419 Avg dist between pedestrians:10.6139 Probability:0.25 TREE QP avg cost:120.923 velocity(m/s):3.17852 time(ms):5.48315 12900 iterations
N:131 M:338 M+N:469 ~p:0.279318 Avg dist between pedestrians:10.6307 Probability:0.25 TREE QP avg cost:120.786 velocity(m/s):3.18451 time(ms):5.48243 13000 iterations
N:131 M:342 M+N:473 ~p:0.276956 Avg dist between pedestrians:10.6229 Probability:0.25 TREE QP avg cost:120.938 velocity(m/s):3.17654 time(ms):5.48606 13100 iterations
N:132 M:346 M+N:478 ~p:0.276151 Avg dist between pedestrians:10.5967 Probability:0.25 TREE QP avg cost:120.73 velocity(m/s):3.18739 time(ms):5.48809 13200 iterations
N:132 M:347 M+N:479 ~p:0.275574 Avg dist between pedestrians:10.654 Probability:0.25 TREE QP avg cost:120.793 velocity(m/s):3.18383 time(ms):5.49677 13300 iterations
N:133 M:351 M+N:484 ~p:0.274793 Avg dist between pedestrians:10.6312 Probability:0.25 TREE QP avg cost:120.65 velocity(m/s):3.19025 time(ms):5.49566 13400 iterations
N:136 M:352 M+N:488 ~p:0.278689 Avg dist between pedestrians:10.6298 Probability:0.25 TREE QP avg cost:120.639 velocity(m/s):3.19115 time(ms):5.49454 13500 iterations
N:136 M:355 M+N:491 ~p:0.276986 Avg dist between pedestrians:10.6643 Probability:0.25 TREE QP avg cost:120.669 velocity(m/s):3.19027 time(ms):5.49394 13600 iterations
N:136 M:358 M+N:494 ~p:0.275304 Avg dist between pedestrians:10.6613 Probability:0.25 TREE QP avg cost:120.565 velocity(m/s):3.19494 time(ms):5.49172 13700 iterations
N:137 M:361 M+N:498 ~p:0.2751 Avg dist between pedestrians:10.6755 Probability:0.25 TREE QP avg cost:120.595 velocity(m/s):3.19451 time(ms):5.50226 13800 iterations
N:138 M:364 M+N:502 ~p:0.2749 Avg dist between pedestrians:10.6622 Probability:0.25 TREE QP avg cost:120.498 velocity(m/s):3.19827 time(ms):5.49874 13900 iterations
N:138 M:368 M+N:506 ~p:0.272727 Avg dist between pedestrians:10.6588 Probability:0.25 TREE QP avg cost:120.441 velocity(m/s):3.20246 time(ms):5.4991 14000 iterations
N:139 M:370 M+N:509 ~p:0.273084 Avg dist between pedestrians:10.699 Probability:0.25 TREE QP avg cost:120.296 velocity(m/s):3.20849 time(ms):5.49536 14100 iterations
N:140 M:373 M+N:513 ~p:0.272904 Avg dist between pedestrians:10.6819 Probability:0.25 TREE QP avg cost:120.318 velocity(m/s):3.20702 time(ms):5.49364 14200 iterations
N:141 M:375 M+N:516 ~p:0.273256 Avg dist between pedestrians:10.6897 Probability:0.25 TREE QP avg cost:120.375 velocity(m/s):3.20368 time(ms):5.48928 14300 iterations
N:143 M:377 M+N:520 ~p:0.275 Avg dist between pedestrians:10.6741 Probability:0.25 TREE QP avg cost:120.384 velocity(m/s):3.20332 time(ms):5.48857 14400 iterations
N:144 M:377 M+N:521 ~p:0.276392 Avg dist between pedestrians:10.7273 Probability:0.25 TREE QP avg cost:120.517 velocity(m/s):3.19624 time(ms):5.49412 14500 iterations
N:146 M:379 M+N:525 ~p:0.278095 Avg dist between pedestrians:10.7027 Probability:0.25 TREE QP avg cost:120.59 velocity(m/s):3.19291 time(ms):5.50079 14600 iterations
N:146 M:382 M+N:528 ~p:0.276515 Avg dist between pedestrians:10.7081 Probability:0.25 TREE QP avg cost:120.701 velocity(m/s):3.18675 time(ms):5.50841 14700 iterations
N:146 M:385 M+N:531 ~p:0.274953 Avg dist between pedestrians:10.7086 Probability:0.25 TREE QP avg cost:120.648 velocity(m/s):3.18967 time(ms):5.51237 14800 iterations
N:146 M:391 M+N:537 ~p:0.271881 Avg dist between pedestrians:10.6977 Probability:0.25 TREE QP avg cost:120.418 velocity(m/s):3.2023 time(ms):5.5153 14900 iterations
N:147 M:394 M+N:541 ~p:0.271719 Avg dist between pedestrians:10.7124 Probability:0.25 TREE QP avg cost:120.376 velocity(m/s):3.20517 time(ms):5.52165 15000 iterations
N:149 M:394 M+N:543 ~p:0.274401 Avg dist between pedestrians:10.7572 Probability:0.25 TREE QP avg cost:120.222 velocity(m/s):3.21299 time(ms):5.52825 15100 iterations
N:149 M:398 M+N:547 ~p:0.272395 Avg dist between pedestrians:10.7401 Probability:0.25 TREE QP avg cost:120.255 velocity(m/s):3.21113 time(ms):5.52699 15200 iterations
N:149 M:403 M+N:552 ~p:0.269928 Avg dist between pedestrians:10.7249 Probability:0.25 TREE QP avg cost:120.094 velocity(m/s):3.21868 time(ms):5.51904 15300 iterations
N:149 M:409 M+N:558 ~p:0.267025 Avg dist between pedestrians:10.6988 Probability:0.25 TREE QP avg cost:119.89 velocity(m/s):3.23195 time(ms):5.51712 15400 iterations
N:150 M:413 M+N:563 ~p:0.26643 Avg dist between pedestrians:10.7129 Probability:0.25 TREE QP avg cost:119.781 velocity(m/s):3.23797 time(ms):5.51939 15500 iterations
N:151 M:417 M+N:568 ~p:0.265845 Avg dist between pedestrians:10.7006 Probability:0.25 TREE QP avg cost:119.776 velocity(m/s):3.23732 time(ms):5.5195 15600 iterations
N:152 M:418 M+N:570 ~p:0.266667 Avg dist between pedestrians:10.721 Probability:0.25 TREE QP avg cost:119.856 velocity(m/s):3.23315 time(ms):5.52241 15700 iterations
N:152 M:421 M+N:573 ~p:0.265271 Avg dist between pedestrians:10.7144 Probability:0.25 TREE QP avg cost:119.93 velocity(m/s):3.22895 time(ms):5.51847 15800 iterations
N:152 M:425 M+N:577 ~p:0.263432 Avg dist between pedestrians:10.709 Probability:0.25 TREE QP avg cost:119.85 velocity(m/s):3.2315 time(ms):5.51277 15900 iterations
N:153 M:428 M+N:581 ~p:0.263339 Avg dist between pedestrians:10.7112 Probability:0.25 TREE QP avg cost:119.757 velocity(m/s):3.23505 time(ms):5.50913 16000 iterations
N:153 M:431 M+N:584 ~p:0.261986 Avg dist between pedestrians:10.7419 Probability:0.25 TREE QP avg cost:119.659 velocity(m/s):3.23951 time(ms):5.50795 16100 iterations
N:153 M:434 M+N:587 ~p:0.260647 Avg dist between pedestrians:10.7461 Probability:0.25 TREE QP avg cost:119.655 velocity(m/s):3.23922 time(ms):5.50536 16200 iterations
N:155 M:437 M+N:592 ~p:0.261824 Avg dist between pedestrians:10.7368 Probability:0.25 TREE QP avg cost:119.47 velocity(m/s):3.24963 time(ms):5.50446 16300 iterations
N:157 M:439 M+N:596 ~p:0.263423 Avg dist between pedestrians:10.7392 Probability:0.25 TREE QP avg cost:119.609 velocity(m/s):3.24324 time(ms):5.50735 16400 iterations
N:159 M:440 M+N:599 ~p:0.265442 Avg dist between pedestrians:10.7389 Probability:0.25 TREE QP avg cost:119.664 velocity(m/s):3.23982 time(ms):5.50428 16500 iterations
N:161 M:440 M+N:601 ~p:0.267887 Avg dist between pedestrians:10.7571 Probability:0.25 TREE QP avg cost:119.77 velocity(m/s):3.2346 time(ms):5.50638 16600 iterations
N:161 M:443 M+N:604 ~p:0.266556 Avg dist between pedestrians:10.7431 Probability:0.25 TREE QP avg cost:119.812 velocity(m/s):3.2331 time(ms):5.50459 16700 iterations
N:161 M:447 M+N:608 ~p:0.264803 Avg dist between pedestrians:10.7392 Probability:0.25 TREE QP avg cost:119.836 velocity(m/s):3.2316 time(ms):5.50614 16800 iterations
N:161 M:451 M+N:612 ~p:0.263072 Avg dist between pedestrians:10.741 Probability:0.25 TREE QP avg cost:119.748 velocity(m/s):3.23514 time(ms):5.5059 16900 iterations
N:162 M:454 M+N:616 ~p:0.262987 Avg dist between pedestrians:10.7492 Probability:0.25 TREE QP avg cost:119.615 velocity(m/s):3.24111 time(ms):5.50697 17000 iterations
N:162 M:458 M+N:620 ~p:0.26129 Avg dist between pedestrians:10.7637 Probability:0.25 TREE QP avg cost:119.62 velocity(m/s):3.24239 time(ms):5.50717 17100 iterations
N:162 M:460 M+N:622 ~p:0.26045 Avg dist between pedestrians:10.788 Probability:0.25 TREE QP avg cost:119.543 velocity(m/s):3.24683 time(ms):5.50473 17200 iterations
N:164 M:463 M+N:627 ~p:0.261563 Avg dist between pedestrians:10.7732 Probability:0.25 TREE QP avg cost:119.6 velocity(m/s):3.24662 time(ms):5.51309 17300 iterations
N:165 M:465 M+N:630 ~p:0.261905 Avg dist between pedestrians:10.7805 Probability:0.25 TREE QP avg cost:119.585 velocity(m/s):3.24829 time(ms):5.51913 17400 iterations
N:166 M:469 M+N:635 ~p:0.261417 Avg dist between pedestrians:10.7514 Probability:0.25 TREE QP avg cost:119.748 velocity(m/s):3.24168 time(ms):5.5234 17500 iterations
N:167 M:470 M+N:637 ~p:0.262166 Avg dist between pedestrians:10.7774 Probability:0.25 TREE QP avg cost:119.686 velocity(m/s):3.24396 time(ms):5.52181 17600 iterations
N:167 M:475 M+N:642 ~p:0.260125 Avg dist between pedestrians:10.7657 Probability:0.25 TREE QP avg cost:119.68 velocity(m/s):3.24442 time(ms):5.52391 17700 iterations
N:167 M:479 M+N:646 ~p:0.258514 Avg dist between pedestrians:10.7534 Probability:0.25 TREE QP avg cost:119.612 velocity(m/s):3.24758 time(ms):5.5215 17800 iterations
N:168 M:481 M+N:649 ~p:0.25886 Avg dist between pedestrians:10.7846 Probability:0.25 TREE QP avg cost:119.581 velocity(m/s):3.24985 time(ms):5.5206 17900 iterations


==> plots/gen/data-0.250000-tree-4-2-1602951272.txt <==
N:1 M:4 M+N:5 ~p:0.2 Avg dist between pedestrians:4.29 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:2 M:10 M+N:12 ~p:0.166667 Avg dist between pedestrians:5.93136 Probability:0.25 TREE QP avg cost:104.616 velocity(m/s):4.41295 time(ms):10.6469 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Avg dist between pedestrians:7.35393 Probability:0.25 TREE QP avg cost:102.23 velocity(m/s):4.35214 time(ms):10.1297 300 iterations
N:3 M:17 M+N:20 ~p:0.15 Avg dist between pedestrians:8.61883 Probability:0.25 TREE QP avg cost:89.77 velocity(m/s):4.94982 time(ms):11.0825 400 iterations
N:5 M:19 M+N:24 ~p:0.208333 Avg dist between pedestrians:9.19979 Probability:0.25 TREE QP avg cost:96.2701 velocity(m/s):4.6201 time(ms):11.0813 500 iterations
N:5 M:23 M+N:28 ~p:0.178571 Avg dist between pedestrians:9.60859 Probability:0.25 TREE QP avg cost:103.189 velocity(m/s):4.29358 time(ms):11.7567 600 iterations
N:6 M:26 M+N:32 ~p:0.1875 Avg dist between pedestrians:9.734 Probability:0.25 TREE QP avg cost:102.01 velocity(m/s):4.34941 time(ms):12.1909 700 iterations
N:6 M:30 M+N:36 ~p:0.166667 Avg dist between pedestrians:9.76765 Probability:0.25 TREE QP avg cost:104.216 velocity(m/s):4.21219 time(ms):11.6015 800 iterations
N:7 M:34 M+N:41 ~p:0.170732 Avg dist between pedestrians:10.0318 Probability:0.25 TREE QP avg cost:104.663 velocity(m/s):4.22292 time(ms):11.5267 900 iterations
N:7 M:38 M+N:45 ~p:0.155556 Avg dist between pedestrians:10.0396 Probability:0.25 TREE QP avg cost:103.05 velocity(m/s):4.30402 time(ms):11.2479 1000 iterations
N:7 M:43 M+N:50 ~p:0.14 Avg dist between pedestrians:10.2619 Probability:0.25 TREE QP avg cost:100.248 velocity(m/s):4.47482 time(ms):11.3247 1100 iterations
N:8 M:47 M+N:55 ~p:0.145455 Avg dist between pedestrians:10.5582 Probability:0.25 TREE QP avg cost:98.7719 velocity(m/s):4.53041 time(ms):11.022 1200 iterations
N:9 M:50 M+N:59 ~p:0.152542 Avg dist between pedestrians:10.8351 Probability:0.25 TREE QP avg cost:99.7184 velocity(m/s):4.46974 time(ms):10.9657 1300 iterations
N:10 M:52 M+N:62 ~p:0.16129 Avg dist between pedestrians:10.7484 Probability:0.25 TREE QP avg cost:101.675 velocity(m/s):4.34968 time(ms):10.7266 1400 iterations
N:11 M:54 M+N:65 ~p:0.169231 Avg dist between pedestrians:10.868 Probability:0.25 TREE QP avg cost:103.679 velocity(m/s):4.22741 time(ms):10.4451 1500 iterations
N:13 M:55 M+N:68 ~p:0.191176 Avg dist between pedestrians:10.8274 Probability:0.25 TREE QP avg cost:105.101 velocity(m/s):4.14199 time(ms):10.2774 1600 iterations
N:13 M:59 M+N:72 ~p:0.180556 Avg dist between pedestrians:10.667 Probability:0.25 TREE QP avg cost:106.838 velocity(m/s):4.04852 time(ms):10.1378 1700 iterations
N:15 M:63 M+N:78 ~p:0.192308 Avg dist between pedestrians:10.6049 Probability:0.25 TREE QP avg cost:107.029 velocity(m/s):4.05099 time(ms):10.0573 1800 iterations
N:18 M:64 M+N:82 ~p:0.219512 Avg dist between pedestrians:10.5844 Probability:0.25 TREE QP avg cost:105.485 velocity(m/s):4.12711 time(ms):10.0962 1900 iterations
N:18 M:67 M+N:85 ~p:0.211765 Avg dist between pedestrians:10.7944 Probability:0.25 TREE QP avg cost:107.336 velocity(m/s):4.03332 time(ms):10.1883 2000 iterations
N:18 M:72 M+N:90 ~p:0.2 Avg dist between pedestrians:10.5778 Probability:0.25 TREE QP avg cost:106.893 velocity(m/s):4.05615 time(ms):10.1209 2100 iterations
N:19 M:74 M+N:93 ~p:0.204301 Avg dist between pedestrians:10.8729 Probability:0.25 TREE QP avg cost:106.038 velocity(m/s):4.09461 time(ms):10.0165 2200 iterations
N:21 M:77 M+N:98 ~p:0.214286 Avg dist between pedestrians:10.8525 Probability:0.25 TREE QP avg cost:106.991 velocity(m/s):4.0409 time(ms):9.88503 2300 iterations
N:21 M:78 M+N:99 ~p:0.212121 Avg dist between pedestrians:10.9886 Probability:0.25 TREE QP avg cost:108.034 velocity(m/s):3.97833 time(ms):9.74028 2400 iterations
N:22 M:82 M+N:104 ~p:0.211538 Avg dist between pedestrians:10.9584 Probability:0.25 TREE QP avg cost:106.957 velocity(m/s):4.04004 time(ms):9.67372 2500 iterations
N:25 M:83 M+N:108 ~p:0.231481 Avg dist between pedestrians:11.0146 Probability:0.25 TREE QP avg cost:107.357 velocity(m/s):4.0293 time(ms):9.57892 2600 iterations
N:26 M:85 M+N:111 ~p:0.234234 Avg dist between pedestrians:11.0154 Probability:0.25 TREE QP avg cost:108.779 velocity(m/s):3.95166 time(ms):9.46187 2700 iterations
N:27 M:87 M+N:114 ~p:0.236842 Avg dist between pedestrians:11.0426 Probability:0.25 TREE QP avg cost:109.395 velocity(m/s):3.9133 time(ms):9.35805 2800 iterations
N:28 M:91 M+N:119 ~p:0.235294 Avg dist between pedestrians:10.9442 Probability:0.25 TREE QP avg cost:110.278 velocity(m/s):3.88292 time(ms):9.26335 2900 iterations
N:29 M:94 M+N:123 ~p:0.235772 Avg dist between pedestrians:10.9039 Probability:0.25 TREE QP avg cost:109.467 velocity(m/s):3.92152 time(ms):9.22247 3000 iterations
N:30 M:97 M+N:127 ~p:0.23622 Avg dist between pedestrians:10.9445 Probability:0.25 TREE QP avg cost:109.918 velocity(m/s):3.89315 time(ms):9.18265 3100 iterations
N:32 M:99 M+N:131 ~p:0.244275 Avg dist between pedestrians:10.9396 Probability:0.25 TREE QP avg cost:110.239 velocity(m/s):3.89218 time(ms):9.1561 3200 iterations
N:32 M:103 M+N:135 ~p:0.237037 Avg dist between pedestrians:10.8843 Probability:0.25 TREE QP avg cost:110.294 velocity(m/s):3.88978 time(ms):9.15384 3300 iterations
N:34 M:107 M+N:141 ~p:0.241135 Avg dist between pedestrians:10.9088 Probability:0.25 TREE QP avg cost:109.443 velocity(m/s):3.95168 time(ms):9.1623 3400 iterations
N:36 M:110 M+N:146 ~p:0.246575 Avg dist between pedestrians:10.8068 Probability:0.25 TREE QP avg cost:110.57 velocity(m/s):3.89513 time(ms):9.10606 3500 iterations
N:36 M:112 M+N:148 ~p:0.243243 Avg dist between pedestrians:10.8916 Probability:0.25 TREE QP avg cost:110.823 velocity(m/s):3.87621 time(ms):9.05562 3600 iterations
N:38 M:113 M+N:151 ~p:0.251656 Avg dist between pedestrians:10.9957 Probability:0.25 TREE QP avg cost:110.59 velocity(m/s):3.87806 time(ms):9.01504 3700 iterations
N:40 M:116 M+N:156 ~p:0.25641 Avg dist between pedestrians:10.8522 Probability:0.25 TREE QP avg cost:111.516 velocity(m/s):3.82913 time(ms):8.96008 3800 iterations
N:40 M:119 M+N:159 ~p:0.251572 Avg dist between pedestrians:10.8656 Probability:0.25 TREE QP avg cost:111.875 velocity(m/s):3.80462 time(ms):8.90955 3900 iterations
N:40 M:123 M+N:163 ~p:0.245399 Avg dist between pedestrians:10.8558 Probability:0.25 TREE QP avg cost:111.171 velocity(m/s):3.84325 time(ms):8.89038 4000 iterations
N:42 M:127 M+N:169 ~p:0.248521 Avg dist between pedestrians:10.8312 Probability:0.25 TREE QP avg cost:111.29 velocity(m/s):3.83488 time(ms):8.84901 4100 iterations
N:45 M:128 M+N:173 ~p:0.260116 Avg dist between pedestrians:10.8852 Probability:0.25 TREE QP avg cost:111.194 velocity(m/s):3.85032 time(ms):8.87162 4200 iterations
N:47 M:129 M+N:176 ~p:0.267045 Avg dist between pedestrians:10.9121 Probability:0.25 TREE QP avg cost:111.481 velocity(m/s):3.83292 time(ms):8.8418 4300 iterations
N:47 M:131 M+N:178 ~p:0.264045 Avg dist between pedestrians:10.959 Probability:0.25 TREE QP avg cost:111.762 velocity(m/s):3.81533 time(ms):8.80051 4400 iterations
N:48 M:134 M+N:182 ~p:0.263736 Avg dist between pedestrians:10.8937 Probability:0.25 TREE QP avg cost:112.027 velocity(m/s):3.80086 time(ms):8.7498 4500 iterations
N:49 M:136 M+N:185 ~p:0.264865 Avg dist between pedestrians:10.9691 Probability:0.25 TREE QP avg cost:112.24 velocity(m/s):3.78593 time(ms):8.70976 4600 iterations
N:52 M:139 M+N:191 ~p:0.272251 Avg dist between pedestrians:10.9029 Probability:0.25 TREE QP avg cost:112.319 velocity(m/s):3.78642 time(ms):8.69537 4700 iterations
N:54 M:140 M+N:194 ~p:0.278351 Avg dist between pedestrians:10.9178 Probability:0.25 TREE QP avg cost:112.604 velocity(m/s):3.77209 time(ms):8.66817 4800 iterations
N:56 M:140 M+N:196 ~p:0.285714 Avg dist between pedestrians:10.9532 Probability:0.25 TREE QP avg cost:113.139 velocity(m/s):3.74194 time(ms):8.64217 4900 iterations
N:57 M:143 M+N:200 ~p:0.285 Avg dist between pedestrians:10.8979 Probability:0.25 TREE QP avg cost:113.703 velocity(m/s):3.71347 time(ms):8.62008 5000 iterations
N:57 M:146 M+N:203 ~p:0.280788 Avg dist between pedestrians:10.8827 Probability:0.25 TREE QP avg cost:113.979 velocity(m/s):3.69915 time(ms):8.61209 5100 iterations
N:60 M:148 M+N:208 ~p:0.288462 Avg dist between pedestrians:10.863 Probability:0.25 TREE QP avg cost:113.28 velocity(m/s):3.73691 time(ms):8.60248 5200 iterations
N:60 M:149 M+N:209 ~p:0.287081 Avg dist between pedestrians:11.0498 Probability:0.25 TREE QP avg cost:113.717 velocity(m/s):3.71484 time(ms):8.57792 5300 iterations
N:61 M:152 M+N:213 ~p:0.286385 Avg dist between pedestrians:11.0037 Probability:0.25 TREE QP avg cost:113.878 velocity(m/s):3.70157 time(ms):8.53845 5400 iterations
N:61 M:157 M+N:218 ~p:0.279817 Avg dist between pedestrians:10.9252 Probability:0.25 TREE QP avg cost:113.663 velocity(m/s):3.71993 time(ms):8.54047 5500 iterations
N:63 M:160 M+N:223 ~p:0.282511 Avg dist between pedestrians:11.0225 Probability:0.25 TREE QP avg cost:113.48 velocity(m/s):3.73664 time(ms):8.51993 5600 iterations
N:63 M:164 M+N:227 ~p:0.277533 Avg dist between pedestrians:10.9569 Probability:0.25 TREE QP avg cost:113.323 velocity(m/s):3.74595 time(ms):8.51799 5700 iterations
N:64 M:169 M+N:233 ~p:0.274678 Avg dist between pedestrians:10.9889 Probability:0.25 TREE QP avg cost:112.763 velocity(m/s):3.77984 time(ms):8.50344 5800 iterations
N:64 M:174 M+N:238 ~p:0.268908 Avg dist between pedestrians:10.9196 Probability:0.25 TREE QP avg cost:112.695 velocity(m/s):3.78636 time(ms):8.50996 5900 iterations
N:66 M:177 M+N:243 ~p:0.271605 Avg dist between pedestrians:11.0044 Probability:0.25 TREE QP avg cost:112.478 velocity(m/s):3.80369 time(ms):8.52203 6000 iterations
N:67 M:179 M+N:246 ~p:0.272358 Avg dist between pedestrians:11.0193 Probability:0.25 TREE QP avg cost:112.629 velocity(m/s):3.79625 time(ms):8.52749 6100 iterations
N:69 M:181 M+N:250 ~p:0.276 Avg dist between pedestrians:10.9986 Probability:0.25 TREE QP avg cost:112.822 velocity(m/s):3.78933 time(ms):8.52712 6200 iterations
N:70 M:184 M+N:254 ~p:0.275591 Avg dist between pedestrians:10.9732 Probability:0.25 TREE QP avg cost:113.183 velocity(m/s):3.77252 time(ms):8.5113 6300 iterations
N:70 M:186 M+N:256 ~p:0.273438 Avg dist between pedestrians:11.0567 Probability:0.25 TREE QP avg cost:113.039 velocity(m/s):3.77776 time(ms):8.49539 6400 iterations
N:71 M:190 M+N:261 ~p:0.272031 Avg dist between pedestrians:10.9868 Probability:0.25 TREE QP avg cost:112.986 velocity(m/s):3.78575 time(ms):8.49292 6500 iterations
N:73 M:193 M+N:266 ~p:0.274436 Avg dist between pedestrians:11.023 Probability:0.25 TREE QP avg cost:112.919 velocity(m/s):3.78845 time(ms):8.46188 6600 iterations
N:74 M:195 M+N:269 ~p:0.275093 Avg dist between pedestrians:11.0381 Probability:0.25 TREE QP avg cost:113.1 velocity(m/s):3.77473 time(ms):8.45687 6700 iterations
N:74 M:196 M+N:270 ~p:0.274074 Avg dist between pedestrians:11.1039 Probability:0.25 TREE QP avg cost:113.315 velocity(m/s):3.7599 time(ms):8.44778 6800 iterations
N:75 M:200 M+N:275 ~p:0.272727 Avg dist between pedestrians:11.0275 Probability:0.25 TREE QP avg cost:113.377 velocity(m/s):3.75307 time(ms):8.43036 6900 iterations
N:77 M:201 M+N:278 ~p:0.276978 Avg dist between pedestrians:11.0522 Probability:0.25 TREE QP avg cost:113.478 velocity(m/s):3.74461 time(ms):8.40897 7000 iterations
N:78 M:204 M+N:282 ~p:0.276596 Avg dist between pedestrians:11.0139 Probability:0.25 TREE QP avg cost:113.785 velocity(m/s):3.72681 time(ms):8.38347 7100 iterations
N:80 M:206 M+N:286 ~p:0.27972 Avg dist between pedestrians:11.0209 Probability:0.25 TREE QP avg cost:113.873 velocity(m/s):3.72049 time(ms):8.39028 7200 iterations
N:82 M:208 M+N:290 ~p:0.282759 Avg dist between pedestrians:11.0051 Probability:0.25 TREE QP avg cost:114.129 velocity(m/s):3.72774 time(ms):8.4923 7300 iterations
N:83 M:210 M+N:293 ~p:0.283276 Avg dist between pedestrians:11.0149 Probability:0.25 TREE QP avg cost:114.613 velocity(m/s):3.70199 time(ms):8.50884 7400 iterations
N:84 M:212 M+N:296 ~p:0.283784 Avg dist between pedestrians:11.0021 Probability:0.25 TREE QP avg cost:114.596 velocity(m/s):3.70146 time(ms):8.52691 7500 iterations
N:86 M:214 M+N:300 ~p:0.286667 Avg dist between pedestrians:11.013 Probability:0.25 TREE QP avg cost:114.691 velocity(m/s):3.69636 time(ms):8.61533 7600 iterations
N:88 M:216 M+N:304 ~p:0.289474 Avg dist between pedestrians:10.9994 Probability:0.25 TREE QP avg cost:115.06 velocity(m/s):3.67993 time(ms):8.70401 7700 iterations
N:91 M:217 M+N:308 ~p:0.295455 Avg dist between pedestrians:10.9901 Probability:0.25 TREE QP avg cost:115.105 velocity(m/s):3.67625 time(ms):8.72395 7800 iterations
N:91 M:220 M+N:311 ~p:0.292605 Avg dist between pedestrians:10.9577 Probability:0.25 TREE QP avg cost:115.487 velocity(m/s):3.65481 time(ms):8.7348 7900 iterations
N:92 M:225 M+N:317 ~p:0.290221 Avg dist between pedestrians:10.9213 Probability:0.25 TREE QP avg cost:115.046 velocity(m/s):3.67797 time(ms):8.76267 8000 iterations
N:94 M:230 M+N:324 ~p:0.290123 Avg dist between pedestrians:10.8736 Probability:0.25 TREE QP avg cost:114.99 velocity(m/s):3.68661 time(ms):8.80165 8100 iterations
N:94 M:231 M+N:325 ~p:0.289231 Avg dist between pedestrians:10.9495 Probability:0.25 TREE QP avg cost:115.039 velocity(m/s):3.68098 time(ms):8.85783 8200 iterations
N:95 M:235 M+N:330 ~p:0.287879 Avg dist between pedestrians:10.935 Probability:0.25 TREE QP avg cost:114.975 velocity(m/s):3.68566 time(ms):8.95466 8300 iterations
N:97 M:238 M+N:335 ~p:0.289552 Avg dist between pedestrians:10.8985 Probability:0.25 TREE QP avg cost:114.468 velocity(m/s):3.71044 time(ms):9.05996 8400 iterations
N:98 M:241 M+N:339 ~p:0.289086 Avg dist between pedestrians:10.9173 Probability:0.25 TREE QP avg cost:114.818 velocity(m/s):3.69429 time(ms):9.14357 8500 iterations
N:99 M:243 M+N:342 ~p:0.289474 Avg dist between pedestrians:10.9126 Probability:0.25 TREE QP avg cost:115.037 velocity(m/s):3.68251 time(ms):9.15799 8600 iterations
N:100 M:245 M+N:345 ~p:0.289855 Avg dist between pedestrians:10.928 Probability:0.25 TREE QP avg cost:115.223 velocity(m/s):3.6694 time(ms):9.1954 8700 iterations
N:101 M:249 M+N:350 ~p:0.288571 Avg dist between pedestrians:10.9175 Probability:0.25 TREE QP avg cost:114.697 velocity(m/s):3.70516 time(ms):9.28749 8800 iterations
N:103 M:251 M+N:354 ~p:0.29096 Avg dist between pedestrians:10.9564 Probability:0.25 TREE QP avg cost:114.704 velocity(m/s):3.70948 time(ms):9.34794 8900 iterations
N:103 M:255 M+N:358 ~p:0.287709 Avg dist between pedestrians:10.9454 Probability:0.25 TREE QP avg cost:115.027 velocity(m/s):3.69332 time(ms):9.41218 9000 iterations
N:104 M:257 M+N:361 ~p:0.288089 Avg dist between pedestrians:10.9585 Probability:0.25 TREE QP avg cost:114.891 velocity(m/s):3.69588 time(ms):9.43579 9100 iterations
N:105 M:260 M+N:365 ~p:0.287671 Avg dist between pedestrians:10.9709 Probability:0.25 TREE QP avg cost:114.93 velocity(m/s):3.69164 time(ms):9.48386 9200 iterations
N:106 M:262 M+N:368 ~p:0.288043 Avg dist between pedestrians:10.9687 Probability:0.25 TREE QP avg cost:115.006 velocity(m/s):3.68816 time(ms):9.56507 9300 iterations
N:106 M:265 M+N:371 ~p:0.285714 Avg dist between pedestrians:10.9768 Probability:0.25 TREE QP avg cost:115.123 velocity(m/s):3.68081 time(ms):9.60917 9400 iterations
N:109 M:267 M+N:376 ~p:0.289894 Avg dist between pedestrians:10.9681 Probability:0.25 TREE QP avg cost:114.853 velocity(m/s):3.69243 time(ms):9.63239 9500 iterations
N:110 M:269 M+N:379 ~p:0.290237 Avg dist between pedestrians:10.9887 Probability:0.25 TREE QP avg cost:114.864 velocity(m/s):3.69133 time(ms):9.67206 9600 iterations
N:110 M:273 M+N:383 ~p:0.287206 Avg dist between pedestrians:10.9737 Probability:0.25 TREE QP avg cost:115.014 velocity(m/s):3.68303 time(ms):9.70874 9700 iterations
N:111 M:276 M+N:387 ~p:0.286822 Avg dist between pedestrians:11.0103 Probability:0.25 TREE QP avg cost:114.584 velocity(m/s):3.70288 time(ms):9.80347 9800 iterations
N:113 M:278 M+N:391 ~p:0.289003 Avg dist between pedestrians:11.0178 Probability:0.25 TREE QP avg cost:114.515 velocity(m/s):3.7116 time(ms):9.86969 9900 iterations
N:113 M:283 M+N:396 ~p:0.285354 Avg dist between pedestrians:10.9999 Probability:0.25 TREE QP avg cost:114.585 velocity(m/s):3.70885 time(ms):9.93969 10000 iterations
N:114 M:287 M+N:401 ~p:0.284289 Avg dist between pedestrians:11.0085 Probability:0.25 TREE QP avg cost:114.559 velocity(m/s):3.71023 time(ms):9.97152 10100 iterations
N:116 M:290 M+N:406 ~p:0.285714 Avg dist between pedestrians:10.9914 Probability:0.25 TREE QP avg cost:114.47 velocity(m/s):3.71707 time(ms):10.0544 10200 iterations
N:116 M:294 M+N:410 ~p:0.282927 Avg dist between pedestrians:11.0032 Probability:0.25 TREE QP avg cost:114.522 velocity(m/s):3.71859 time(ms):10.1179 10300 iterations
N:116 M:298 M+N:414 ~p:0.280193 Avg dist between pedestrians:10.989 Probability:0.25 TREE QP avg cost:114.223 velocity(m/s):3.73296 time(ms):10.1696 10400 iterations
N:118 M:300 M+N:418 ~p:0.282297 Avg dist between pedestrians:11.0731 Probability:0.25 TREE QP avg cost:113.919 velocity(m/s):3.76179 time(ms):10.2163 10500 iterations
N:119 M:304 M+N:423 ~p:0.281324 Avg dist between pedestrians:11.0386 Probability:0.25 TREE QP avg cost:114.008 velocity(m/s):3.75869 time(ms):10.2608 10600 iterations
N:120 M:306 M+N:426 ~p:0.28169 Avg dist between pedestrians:11.0617 Probability:0.25 TREE QP avg cost:113.948 velocity(m/s):3.76237 time(ms):10.303 10700 iterations
N:121 M:310 M+N:431 ~p:0.280742 Avg dist between pedestrians:11.0458 Probability:0.25 TREE QP avg cost:113.864 velocity(m/s):3.76899 time(ms):10.3322 10800 iterations
N:122 M:313 M+N:435 ~p:0.28046 Avg dist between pedestrians:11.0746 Probability:0.25 TREE QP avg cost:113.956 velocity(m/s):3.76674 time(ms):10.3817 10900 iterations
N:122 M:317 M+N:439 ~p:0.277904 Avg dist between pedestrians:11.0699 Probability:0.25 TREE QP avg cost:113.964 velocity(m/s):3.76874 time(ms):10.459 11000 iterations
N:124 M:321 M+N:445 ~p:0.278652 Avg dist between pedestrians:11.0722 Probability:0.25 TREE QP avg cost:113.522 velocity(m/s):3.79176 time(ms):10.4942 11100 iterations
N:126 M:322 M+N:448 ~p:0.28125 Avg dist between pedestrians:11.086 Probability:0.25 TREE QP avg cost:113.636 velocity(m/s):3.78328 time(ms):10.4983 11200 iterations
N:126 M:325 M+N:451 ~p:0.279379 Avg dist between pedestrians:11.085 Probability:0.25 TREE QP avg cost:113.945 velocity(m/s):3.76557 time(ms):10.5264 11300 iterations
N:127 M:329 M+N:456 ~p:0.278509 Avg dist between pedestrians:11.0255 Probability:0.25 TREE QP avg cost:113.876 velocity(m/s):3.7742 time(ms):10.5939 11400 iterations
N:129 M:331 M+N:460 ~p:0.280435 Avg dist between pedestrians:11.047 Probability:0.25 TREE QP avg cost:114.056 velocity(m/s):3.76439 time(ms):10.6288 11500 iterations
N:129 M:334 M+N:463 ~p:0.278618 Avg dist between pedestrians:11.0369 Probability:0.25 TREE QP avg cost:114.264 velocity(m/s):3.75274 time(ms):10.6579 11600 iterations
N:131 M:338 M+N:469 ~p:0.279318 Avg dist between pedestrians:11.0097 Probability:0.25 TREE QP avg cost:113.924 velocity(m/s):3.77094 time(ms):10.6994 11700 iterations
N:131 M:341 M+N:472 ~p:0.277542 Avg dist between pedestrians:11.0482 Probability:0.25 TREE QP avg cost:114.086 velocity(m/s):3.76037 time(ms):10.7257 11800 iterations
N:132 M:344 M+N:476 ~p:0.277311 Avg dist between pedestrians:11.0409 Probability:0.25 TREE QP avg cost:113.914 velocity(m/s):3.76886 time(ms):10.7691 11900 iterations
N:132 M:347 M+N:479 ~p:0.275574 Avg dist between pedestrians:11.0557 Probability:0.25 TREE QP avg cost:113.945 velocity(m/s):3.76619 time(ms):10.8176 12000 iterations
N:135 M:351 M+N:486 ~p:0.277778 Avg dist between pedestrians:11.0598 Probability:0.25 TREE QP avg cost:113.676 velocity(m/s):3.78761 time(ms):10.8622 12100 iterations
N:136 M:353 M+N:489 ~p:0.278119 Avg dist between pedestrians:11.0847 Probability:0.25 TREE QP avg cost:113.507 velocity(m/s):3.7955 time(ms):10.8871 12200 iterations
N:136 M:356 M+N:492 ~p:0.276423 Avg dist between pedestrians:11.0912 Probability:0.25 TREE QP avg cost:113.776 velocity(m/s):3.78113 time(ms):10.9156 12300 iterations
N:137 M:360 M+N:497 ~p:0.275654 Avg dist between pedestrians:11.0792 Probability:0.25 TREE QP avg cost:113.524 velocity(m/s):3.79626 time(ms):10.9463 12400 iterations
N:138 M:363 M+N:501 ~p:0.275449 Avg dist between pedestrians:11.0783 Probability:0.25 TREE QP avg cost:113.561 velocity(m/s):3.79303 time(ms):10.9712 12500 iterations
N:138 M:367 M+N:505 ~p:0.273267 Avg dist between pedestrians:11.0748 Probability:0.25 TREE QP avg cost:113.579 velocity(m/s):3.79166 time(ms):10.9859 12600 iterations
N:139 M:370 M+N:509 ~p:0.273084 Avg dist between pedestrians:11.1016 Probability:0.25 TREE QP avg cost:113.399 velocity(m/s):3.80055 time(ms):10.9966 12700 iterations
N:140 M:374 M+N:514 ~p:0.272374 Avg dist between pedestrians:11.0693 Probability:0.25 TREE QP avg cost:113.421 velocity(m/s):3.79923 time(ms):11.0369 12800 iterations
N:142 M:375 M+N:517 ~p:0.274662 Avg dist between pedestrians:11.0889 Probability:0.25 TREE QP avg cost:113.472 velocity(m/s):3.7954 time(ms):11.0659 12900 iterations
N:144 M:377 M+N:521 ~p:0.276392 Avg dist between pedestrians:11.087 Probability:0.25 TREE QP avg cost:113.613 velocity(m/s):3.78866 time(ms):11.0992 13000 iterations
N:145 M:379 M+N:524 ~p:0.276718 Avg dist between pedestrians:11.0901 Probability:0.25 TREE QP avg cost:113.773 velocity(m/s):3.77896 time(ms):11.1121 13100 iterations
N:146 M:379 M+N:525 ~p:0.278095 Avg dist between pedestrians:11.1301 Probability:0.25 TREE QP avg cost:113.815 velocity(m/s):3.77505 time(ms):11.1327 13200 iterations
N:146 M:383 M+N:529 ~p:0.275992 Avg dist between pedestrians:11.1046 Probability:0.25 TREE QP avg cost:113.986 velocity(m/s):3.76456 time(ms):11.1381 13300 iterations
N:146 M:388 M+N:534 ~p:0.273408 Avg dist between pedestrians:11.0986 Probability:0.25 TREE QP avg cost:113.727 velocity(m/s):3.77828 time(ms):11.1738 13400 iterations
N:147 M:391 M+N:538 ~p:0.273234 Avg dist between pedestrians:11.1459 Probability:0.25 TREE QP avg cost:113.546 velocity(m/s):3.79024 time(ms):11.2067 13500 iterations
N:149 M:394 M+N:543 ~p:0.274401 Avg dist between pedestrians:11.1304 Probability:0.25 TREE QP avg cost:113.356 velocity(m/s):3.80168 time(ms):11.2514 13600 iterations
N:149 M:398 M+N:547 ~p:0.272395 Avg dist between pedestrians:11.1398 Probability:0.25 TREE QP avg cost:113.463 velocity(m/s):3.79655 time(ms):11.2755 13700 iterations
N:149 M:403 M+N:552 ~p:0.269928 Avg dist between pedestrians:11.1306 Probability:0.25 TREE QP avg cost:113.237 velocity(m/s):3.80964 time(ms):11.2951 13800 iterations
N:149 M:410 M+N:559 ~p:0.266547 Avg dist between pedestrians:11.1428 Probability:0.25 TREE QP avg cost:112.87 velocity(m/s):3.83459 time(ms):11.331 13900 iterations
N:151 M:416 M+N:567 ~p:0.266314 Avg dist between pedestrians:11.1186 Probability:0.25 TREE QP avg cost:112.62 velocity(m/s):3.85251 time(ms):11.3656 14000 iterations
N:152 M:418 M+N:570 ~p:0.266667 Avg dist between pedestrians:11.1313 Probability:0.25 TREE QP avg cost:112.758 velocity(m/s):3.84362 time(ms):11.3816 14100 iterations
N:152 M:422 M+N:574 ~p:0.264808 Avg dist between pedestrians:11.108 Probability:0.25 TREE QP avg cost:112.884 velocity(m/s):3.83559 time(ms):11.3911 14200 iterations
N:152 M:427 M+N:579 ~p:0.262522 Avg dist between pedestrians:11.0854 Probability:0.25 TREE QP avg cost:112.706 velocity(m/s):3.84622 time(ms):11.393 14300 iterations
N:153 M:430 M+N:583 ~p:0.262436 Avg dist between pedestrians:11.1196 Probability:0.25 TREE QP avg cost:112.484 velocity(m/s):3.85595 time(ms):11.4195 14400 iterations
N:153 M:432 M+N:585 ~p:0.261538 Avg dist between pedestrians:11.1614 Probability:0.25 TREE QP avg cost:112.584 velocity(m/s):3.84958 time(ms):11.4402 14500 iterations
N:154 M:436 M+N:590 ~p:0.261017 Avg dist between pedestrians:11.1428 Probability:0.25 TREE QP avg cost:112.403 velocity(m/s):3.85883 time(ms):11.4695 14600 iterations
N:157 M:439 M+N:596 ~p:0.263423 Avg dist between pedestrians:11.1519 Probability:0.25 TREE QP avg cost:112.348 velocity(m/s):3.86756 time(ms):11.482 14700 iterations
N:159 M:440 M+N:599 ~p:0.265442 Avg dist between pedestrians:11.1537 Probability:0.25 TREE QP avg cost:112.473 velocity(m/s):3.85924 time(ms):11.4882 14800 iterations
N:161 M:440 M+N:601 ~p:0.267887 Avg dist between pedestrians:11.1694 Probability:0.25 TREE QP avg cost:112.676 velocity(m/s):3.84748 time(ms):11.5031 14900 iterations
N:161 M:443 M+N:604 ~p:0.266556 Avg dist between pedestrians:11.1608 Probability:0.25 TREE QP avg cost:112.721 velocity(m/s):3.84903 time(ms):11.5354 15000 iterations
N:161 M:447 M+N:608 ~p:0.264803 Avg dist between pedestrians:11.1682 Probability:0.25 TREE QP avg cost:112.8 velocity(m/s):3.84353 time(ms):11.5623 15100 iterations
N:161 M:452 M+N:613 ~p:0.262643 Avg dist between pedestrians:11.151 Probability:0.25 TREE QP avg cost:112.656 velocity(m/s):3.84863 time(ms):11.5913 15200 iterations
N:162 M:457 M+N:619 ~p:0.261712 Avg dist between pedestrians:11.145 Probability:0.25 TREE QP avg cost:112.414 velocity(m/s):3.86628 time(ms):11.6325 15300 iterations
N:163 M:461 M+N:624 ~p:0.261218 Avg dist between pedestrians:11.1453 Probability:0.25 TREE QP avg cost:112.285 velocity(m/s):3.88039 time(ms):11.6782 15400 iterations
N:165 M:465 M+N:630 ~p:0.261905 Avg dist between pedestrians:11.1458 Probability:0.25 TREE QP avg cost:112.554 velocity(m/s):3.87562 time(ms):11.7359 15500 iterations
N:166 M:466 M+N:632 ~p:0.262658 Avg dist between pedestrians:11.178 Probability:0.25 TREE QP avg cost:112.608 velocity(m/s):3.87329 time(ms):11.7736 15600 iterations
N:167 M:469 M+N:636 ~p:0.262579 Avg dist between pedestrians:11.1569 Probability:0.25 TREE QP avg cost:112.579 velocity(m/s):3.87457 time(ms):11.8105 15700 iterations
N:167 M:474 M+N:641 ~p:0.26053 Avg dist between pedestrians:11.1709 Probability:0.25 TREE QP avg cost:112.542 velocity(m/s):3.87627 time(ms):11.8171 15800 iterations
N:167 M:479 M+N:646 ~p:0.258514 Avg dist between pedestrians:11.1427 Probability:0.25 TREE QP avg cost:112.379 velocity(m/s):3.88341 time(ms):11.8302 15900 iterations
N:168 M:481 M+N:649 ~p:0.25886 Avg dist between pedestrians:11.1873 Probability:0.25 TREE QP avg cost:112.368 velocity(m/s):3.8838 time(ms):11.8569 16000 iterations
N:171 M:483 M+N:654 ~p:0.261468 Avg dist between pedestrians:11.1784 Probability:0.25 TREE QP avg cost:112.162 velocity(m/s):3.89272 time(ms):11.8707 16100 iterations
N:172 M:486 M+N:658 ~p:0.261398 Avg dist between pedestrians:11.1646 Probability:0.25 TREE QP avg cost:112.327 velocity(m/s):3.883 time(ms):11.8944 16200 iterations
N:172 M:490 M+N:662 ~p:0.259819 Avg dist between pedestrians:11.1566 Probability:0.25 TREE QP avg cost:112.348 velocity(m/s):3.88054 time(ms):11.9152 16300 iterations
N:174 M:494 M+N:668 ~p:0.260479 Avg dist between pedestrians:11.1426 Probability:0.25 TREE QP avg cost:112.363 velocity(m/s):3.88243 time(ms):11.9255 16400 iterations
N:174 M:497 M+N:671 ~p:0.259314 Avg dist between pedestrians:11.1336 Probability:0.25 TREE QP avg cost:112.37 velocity(m/s):3.88187 time(ms):11.9393 16500 iterations
N:176 M:500 M+N:676 ~p:0.260355 Avg dist between pedestrians:11.1608 Probability:0.25 TREE QP avg cost:112.108 velocity(m/s):3.89735 time(ms):11.949 16600 iterations
N:177 M:502 M+N:679 ~p:0.260677 Avg dist between pedestrians:11.1663 Probability:0.25 TREE QP avg cost:112.331 velocity(m/s):3.8856 time(ms):11.9648 16700 iterations
N:178 M:505 M+N:683 ~p:0.260615 Avg dist between pedestrians:11.1686 Probability:0.25 TREE QP avg cost:112.257 velocity(m/s):3.8876 time(ms):11.978 16800 iterations
N:181 M:509 M+N:690 ~p:0.262319 Avg dist between pedestrians:11.1296 Probability:0.25 TREE QP avg cost:112.142 velocity(m/s):3.8988 time(ms):11.9787 16900 iterations
N:183 M:511 M+N:694 ~p:0.263689 Avg dist between pedestrians:11.1239 Probability:0.25 TREE QP avg cost:112.373 velocity(m/s):3.88582 time(ms):11.9762 17000 iterations
N:183 M:514 M+N:697 ~p:0.262554 Avg dist between pedestrians:11.1165 Probability:0.25 TREE QP avg cost:112.429 velocity(m/s):3.88221 time(ms):11.9923 17100 iterations
N:185 M:517 M+N:702 ~p:0.263533 Avg dist between pedestrians:11.1161 Probability:0.25 TREE QP avg cost:112.423 velocity(m/s):3.88139 time(ms):12.0024 17200 iterations
N:185 M:521 M+N:706 ~p:0.26204 Avg dist between pedestrians:11.1167 Probability:0.25 TREE QP avg cost:112.428 velocity(m/s):3.8815 time(ms):12.0142 17300 iterations
N:187 M:524 M+N:711 ~p:0.26301 Avg dist between pedestrians:11.09 Probability:0.25 TREE QP avg cost:112.475 velocity(m/s):3.8784 time(ms):12.0334 17400 iterations
N:188 M:527 M+N:715 ~p:0.262937 Avg dist between pedestrians:11.0816 Probability:0.25 TREE QP avg cost:112.571 velocity(m/s):3.87443 time(ms):12.0464 17500 iterations
N:189 M:532 M+N:721 ~p:0.262136 Avg dist between pedestrians:11.0432 Probability:0.25 TREE QP avg cost:112.745 velocity(m/s):3.86784 time(ms):12.0743 17600 iterations
N:191 M:534 M+N:725 ~p:0.263448 Avg dist between pedestrians:11.0486 Probability:0.25 TREE QP avg cost:112.523 velocity(m/s):3.88147 time(ms):12.1093 17700 iterations
N:192 M:537 M+N:729 ~p:0.263374 Avg dist between pedestrians:11.0628 Probability:0.25 TREE QP avg cost:112.667 velocity(m/s):3.87686 time(ms):12.1353 17800 iterations
N:193 M:539 M+N:732 ~p:0.263661 Avg dist between pedestrians:11.0679 Probability:0.25 TREE QP avg cost:112.742 velocity(m/s):3.87147 time(ms):12.1594 17900 iterations


==> plots/gen/data-0.250000-tree-4-5-1602949468.txt <==
N:1 M:4 M+N:5 ~p:0.2 Avg dist between pedestrians:4.39893 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:2 M:10 M+N:12 ~p:0.166667 Avg dist between pedestrians:6.29828 Probability:0.25 TREE QP avg cost:107.528 velocity(m/s):4.41262 time(ms):22.8492 200 iterations
N:2 M:14 M+N:16 ~p:0.125 Avg dist between pedestrians:7.33865 Probability:0.25 TREE QP avg cost:93.6091 velocity(m/s):4.86958 time(ms):19.8827 300 iterations
N:3 M:17 M+N:20 ~p:0.15 Avg dist between pedestrians:9.49779 Probability:0.25 TREE QP avg cost:83.0416 velocity(m/s):5.42287 time(ms):20.4958 400 iterations
N:5 M:20 M+N:25 ~p:0.2 Avg dist between pedestrians:9.51412 Probability:0.25 TREE QP avg cost:88.583 velocity(m/s):5.1508 time(ms):20.6413 500 iterations
N:6 M:23 M+N:29 ~p:0.206897 Avg dist between pedestrians:9.59851 Probability:0.25 TREE QP avg cost:100.192 velocity(m/s):4.53216 time(ms):19.7883 600 iterations
N:6 M:28 M+N:34 ~p:0.176471 Avg dist between pedestrians:9.79119 Probability:0.25 TREE QP avg cost:101.024 velocity(m/s):4.50258 time(ms):19.4547 700 iterations
N:7 M:31 M+N:38 ~p:0.184211 Avg dist between pedestrians:10.1659 Probability:0.25 TREE QP avg cost:95.5555 velocity(m/s):4.79656 time(ms):19.3446 800 iterations
N:7 M:35 M+N:42 ~p:0.166667 Avg dist between pedestrians:10.4793 Probability:0.25 TREE QP avg cost:97.8493 velocity(m/s):4.73331 time(ms):19.4199 900 iterations
N:7 M:42 M+N:49 ~p:0.142857 Avg dist between pedestrians:10.3954 Probability:0.25 TREE QP avg cost:93.6111 velocity(m/s):4.94447 time(ms):19.5437 1000 iterations
N:8 M:46 M+N:54 ~p:0.148148 Avg dist between pedestrians:10.9139 Probability:0.25 TREE QP avg cost:90.4315 velocity(m/s):5.11943 time(ms):19.4646 1100 iterations
N:9 M:50 M+N:59 ~p:0.152542 Avg dist between pedestrians:11.0206 Probability:0.25 TREE QP avg cost:91.7449 velocity(m/s):5.04682 time(ms):19.4745 1200 iterations
N:10 M:53 M+N:63 ~p:0.15873 Avg dist between pedestrians:10.8275 Probability:0.25 TREE QP avg cost:93.5882 velocity(m/s):4.93251 time(ms):19.2184 1300 iterations
N:11 M:54 M+N:65 ~p:0.169231 Avg dist between pedestrians:11.1308 Probability:0.25 TREE QP avg cost:96.3254 velocity(m/s):4.76327 time(ms):19.1175 1400 iterations
N:13 M:55 M+N:68 ~p:0.191176 Avg dist between pedestrians:11.1814 Probability:0.25 TREE QP avg cost:98.7815 velocity(m/s):4.6216 time(ms):19.1103 1500 iterations
N:14 M:59 M+N:73 ~p:0.191781 Avg dist between pedestrians:10.9264 Probability:0.25 TREE QP avg cost:99.2677 velocity(m/s):4.58404 time(ms):19.0714 1600 iterations
N:15 M:64 M+N:79 ~p:0.189873 Avg dist between pedestrians:10.7893 Probability:0.25 TREE QP avg cost:99.9774 velocity(m/s):4.56497 time(ms):18.9812 1700 iterations
N:18 M:66 M+N:84 ~p:0.214286 Avg dist between pedestrians:10.931 Probability:0.25 TREE QP avg cost:99.5172 velocity(m/s):4.59294 time(ms):19.0291 1800 iterations
N:18 M:69 M+N:87 ~p:0.206897 Avg dist between pedestrians:10.8618 Probability:0.25 TREE QP avg cost:101.227 velocity(m/s):4.4931 time(ms):18.9106 1900 iterations
N:18 M:73 M+N:91 ~p:0.197802 Avg dist between pedestrians:11.0473 Probability:0.25 TREE QP avg cost:99.6111 velocity(m/s):4.56415 time(ms):19.0239 2000 iterations
N:21 M:75 M+N:96 ~p:0.21875 Avg dist between pedestrians:11.161 Probability:0.25 TREE QP avg cost:99.3324 velocity(m/s):4.57738 time(ms):19.2744 2100 iterations
N:21 M:78 M+N:99 ~p:0.212121 Avg dist between pedestrians:11.1324 Probability:0.25 TREE QP avg cost:101.433 velocity(m/s):4.46587 time(ms):19.4255 2200 iterations
N:22 M:82 M+N:104 ~p:0.211538 Avg dist between pedestrians:10.9946 Probability:0.25 TREE QP avg cost:100.505 velocity(m/s):4.50937 time(ms):19.3674 2300 iterations
N:25 M:83 M+N:108 ~p:0.231481 Avg dist between pedestrians:11.1753 Probability:0.25 TREE QP avg cost:101.097 velocity(m/s):4.48488 time(ms):19.3806 2400 iterations
N:26 M:85 M+N:111 ~p:0.234234 Avg dist between pedestrians:11.1675 Probability:0.25 TREE QP avg cost:102.352 velocity(m/s):4.41151 time(ms):19.478 2500 iterations
N:27 M:87 M+N:114 ~p:0.236842 Avg dist between pedestrians:11.1842 Probability:0.25 TREE QP avg cost:103.182 velocity(m/s):4.35833 time(ms):19.5484 2600 iterations
N:28 M:91 M+N:119 ~p:0.235294 Avg dist between pedestrians:11.0884 Probability:0.25 TREE QP avg cost:104.317 velocity(m/s):4.31124 time(ms):19.689 2700 iterations
N:29 M:94 M+N:123 ~p:0.235772 Avg dist between pedestrians:11.0775 Probability:0.25 TREE QP avg cost:103.447 velocity(m/s):4.34958 time(ms):19.9203 2800 iterations
N:30 M:97 M+N:127 ~p:0.23622 Avg dist between pedestrians:11.1278 Probability:0.25 TREE QP avg cost:103.878 velocity(m/s):4.31792 time(ms):19.8767 2900 iterations
N:32 M:99 M+N:131 ~p:0.244275 Avg dist between pedestrians:11.1294 Probability:0.25 TREE QP avg cost:104.531 velocity(m/s):4.29675 time(ms):19.899 3000 iterations
N:32 M:103 M+N:135 ~p:0.237037 Avg dist between pedestrians:11.0962 Probability:0.25 TREE QP avg cost:104.488 velocity(m/s):4.29857 time(ms):19.8638 3100 iterations
N:35 M:107 M+N:142 ~p:0.246479 Avg dist between pedestrians:11.0495 Probability:0.25 TREE QP avg cost:104.258 velocity(m/s):4.32834 time(ms):19.9426 3200 iterations
N:36 M:110 M+N:146 ~p:0.246575 Avg dist between pedestrians:10.9869 Probability:0.25 TREE QP avg cost:105.084 velocity(m/s):4.28346 time(ms):19.9192 3300 iterations
N:37 M:112 M+N:149 ~p:0.248322 Avg dist between pedestrians:11.0113 Probability:0.25 TREE QP avg cost:105.307 velocity(m/s):4.26611 time(ms):19.9574 3400 iterations
N:39 M:114 M+N:153 ~p:0.254902 Avg dist between pedestrians:11.0848 Probability:0.25 TREE QP avg cost:105.755 velocity(m/s):4.234 time(ms):19.8839 3500 iterations
N:40 M:116 M+N:156 ~p:0.25641 Avg dist between pedestrians:11.0419 Probability:0.25 TREE QP avg cost:106.51 velocity(m/s):4.19041 time(ms):19.828 3600 iterations
N:40 M:119 M+N:159 ~p:0.251572 Avg dist between pedestrians:11.0603 Probability:0.25 TREE QP avg cost:106.706 velocity(m/s):4.17407 time(ms):19.7806 3700 iterations
N:41 M:126 M+N:167 ~p:0.245509 Avg dist between pedestrians:10.9382 Probability:0.25 TREE QP avg cost:105.659 velocity(m/s):4.23523 time(ms):19.6557 3800 iterations
N:42 M:127 M+N:169 ~p:0.248521 Avg dist between pedestrians:11.0809 Probability:0.25 TREE QP avg cost:105.586 velocity(m/s):4.23934 time(ms):19.6117 3900 iterations
N:45 M:128 M+N:173 ~p:0.260116 Avg dist between pedestrians:11.1271 Probability:0.25 TREE QP avg cost:106.058 velocity(m/s):4.22346 time(ms):19.6026 4000 iterations
N:47 M:130 M+N:177 ~p:0.265537 Avg dist between pedestrians:11.085 Probability:0.25 TREE QP avg cost:106.964 velocity(m/s):4.17759 time(ms):19.6682 4100 iterations
N:48 M:132 M+N:180 ~p:0.266667 Avg dist between pedestrians:11.1004 Probability:0.25 TREE QP avg cost:107.554 velocity(m/s):4.143 time(ms):19.7575 4200 iterations
N:49 M:136 M+N:185 ~p:0.264865 Avg dist between pedestrians:11.0886 Probability:0.25 TREE QP avg cost:107.467 velocity(m/s):4.14563 time(ms):19.7513 4300 iterations
N:51 M:137 M+N:188 ~p:0.271277 Avg dist between pedestrians:11.1551 Probability:0.25 TREE QP avg cost:107.218 velocity(m/s):4.15683 time(ms):19.7434 4400 iterations
N:54 M:140 M+N:194 ~p:0.278351 Avg dist between pedestrians:11.0143 Probability:0.25 TREE QP avg cost:107.799 velocity(m/s):4.12876 time(ms):19.8086 4500 iterations
N:55 M:140 M+N:195 ~p:0.282051 Avg dist between pedestrians:11.121 Probability:0.25 TREE QP avg cost:108.458 velocity(m/s):4.09771 time(ms):19.8832 4600 iterations
N:57 M:143 M+N:200 ~p:0.285 Avg dist between pedestrians:11.0224 Probability:0.25 TREE QP avg cost:109.285 velocity(m/s):4.05551 time(ms):19.9701 4700 iterations
N:57 M:146 M+N:203 ~p:0.280788 Avg dist between pedestrians:11.0169 Probability:0.25 TREE QP avg cost:109.636 velocity(m/s):4.03808 time(ms):20.0251 4800 iterations
N:60 M:148 M+N:208 ~p:0.288462 Avg dist between pedestrians:11.015 Probability:0.25 TREE QP avg cost:108.763 velocity(m/s):4.0843 time(ms):19.9938 4900 iterations
N:61 M:151 M+N:212 ~p:0.287736 Avg dist between pedestrians:11.0511 Probability:0.25 TREE QP avg cost:109.441 velocity(m/s):4.05075 time(ms):19.9735 5000 iterations
N:61 M:154 M+N:215 ~p:0.283721 Avg dist between pedestrians:11.0804 Probability:0.25 TREE QP avg cost:109.615 velocity(m/s):4.03576 time(ms):19.9638 5100 iterations
N:63 M:159 M+N:222 ~p:0.283784 Avg dist between pedestrians:10.9586 Probability:0.25 TREE QP avg cost:108.994 velocity(m/s):4.07984 time(ms):19.9376 5200 iterations
N:63 M:161 M+N:224 ~p:0.28125 Avg dist between pedestrians:11.1425 Probability:0.25 TREE QP avg cost:109.185 velocity(m/s):4.07664 time(ms):19.9826 5300 iterations
N:63 M:168 M+N:231 ~p:0.272727 Avg dist between pedestrians:11.0602 Probability:0.25 TREE QP avg cost:108.23 velocity(m/s):4.1336 time(ms):20.1067 5400 iterations
N:64 M:172 M+N:236 ~p:0.271186 Avg dist between pedestrians:11.1011 Probability:0.25 TREE QP avg cost:108.326 velocity(m/s):4.12392 time(ms):20.0744 5500 iterations
N:66 M:176 M+N:242 ~p:0.272727 Avg dist between pedestrians:11.0341 Probability:0.25 TREE QP avg cost:107.389 velocity(m/s):4.17856 time(ms):20.0359 5600 iterations
N:67 M:179 M+N:246 ~p:0.272358 Avg dist between pedestrians:11.092 Probability:0.25 TREE QP avg cost:108.047 velocity(m/s):4.15467 time(ms):20.1266 5700 iterations
N:68 M:181 M+N:249 ~p:0.273092 Avg dist between pedestrians:11.1331 Probability:0.25 TREE QP avg cost:108.341 velocity(m/s):4.14212 time(ms):20.0812 5800 iterations
N:69 M:183 M+N:252 ~p:0.27381 Avg dist between pedestrians:11.1159 Probability:0.25 TREE QP avg cost:108.47 velocity(m/s):4.13544 time(ms):20.0667 5900 iterations
N:70 M:186 M+N:256 ~p:0.273438 Avg dist between pedestrians:11.1331 Probability:0.25 TREE QP avg cost:108.472 velocity(m/s):4.13613 time(ms):20.0357 6000 iterations
N:71 M:190 M+N:261 ~p:0.272031 Avg dist between pedestrians:11.0956 Probability:0.25 TREE QP avg cost:108.5 velocity(m/s):4.13521 time(ms):20.0574 6100 iterations
N:73 M:193 M+N:266 ~p:0.274436 Avg dist between pedestrians:11.1514 Probability:0.25 TREE QP avg cost:108.379 velocity(m/s):4.14252 time(ms):20.092 6200 iterations
N:74 M:195 M+N:269 ~p:0.275093 Avg dist between pedestrians:11.1809 Probability:0.25 TREE QP avg cost:108.581 velocity(m/s):4.12987 time(ms):20.1044 6300 iterations
N:75 M:198 M+N:273 ~p:0.274725 Avg dist between pedestrians:11.1515 Probability:0.25 TREE QP avg cost:108.896 velocity(m/s):4.11244 time(ms):20.0677 6400 iterations
N:76 M:201 M+N:277 ~p:0.274368 Avg dist between pedestrians:11.1674 Probability:0.25 TREE QP avg cost:108.947 velocity(m/s):4.11328 time(ms):20.0196 6500 iterations
N:78 M:202 M+N:280 ~p:0.278571 Avg dist between pedestrians:11.1956 Probability:0.25 TREE QP avg cost:109.086 velocity(m/s):4.10078 time(ms):19.97 6600 iterations
N:78 M:205 M+N:283 ~p:0.275618 Avg dist between pedestrians:11.2097 Probability:0.25 TREE QP avg cost:108.959 velocity(m/s):4.10266 time(ms):19.9576 6700 iterations
N:81 M:208 M+N:289 ~p:0.280277 Avg dist between pedestrians:11.1445 Probability:0.25 TREE QP avg cost:109.485 velocity(m/s):4.08905 time(ms):19.942 6800 iterations
N:83 M:209 M+N:292 ~p:0.284247 Avg dist between pedestrians:11.1559 Probability:0.25 TREE QP avg cost:109.757 velocity(m/s):4.07371 time(ms):19.9161 6900 iterations
N:83 M:212 M+N:295 ~p:0.281356 Avg dist between pedestrians:11.1526 Probability:0.25 TREE QP avg cost:110.156 velocity(m/s):4.05157 time(ms):19.89 7000 iterations
N:85 M:214 M+N:299 ~p:0.284281 Avg dist between pedestrians:11.1532 Probability:0.25 TREE QP avg cost:110.182 velocity(m/s):4.0499 time(ms):19.8702 7100 iterations
N:87 M:215 M+N:302 ~p:0.288079 Avg dist between pedestrians:11.1503 Probability:0.25 TREE QP avg cost:110.418 velocity(m/s):4.04038 time(ms):19.8617 7200 iterations
N:90 M:216 M+N:306 ~p:0.294118 Avg dist between pedestrians:11.1369 Probability:0.25 TREE QP avg cost:110.624 velocity(m/s):4.02819 time(ms):19.805 7300 iterations
N:91 M:220 M+N:311 ~p:0.292605 Avg dist between pedestrians:11.0618 Probability:0.25 TREE QP avg cost:111.201 velocity(m/s):3.99871 time(ms):19.7722 7400 iterations
N:92 M:225 M+N:317 ~p:0.290221 Avg dist between pedestrians:11.0142 Probability:0.25 TREE QP avg cost:110.797 velocity(m/s):4.01822 time(ms):19.7955 7500 iterations
N:94 M:230 M+N:324 ~p:0.290123 Avg dist between pedestrians:10.9772 Probability:0.25 TREE QP avg cost:110.73 velocity(m/s):4.02658 time(ms):19.8062 7600 iterations
N:94 M:231 M+N:325 ~p:0.289231 Avg dist between pedestrians:11.0638 Probability:0.25 TREE QP avg cost:110.819 velocity(m/s):4.0224 time(ms):19.8127 7700 iterations
N:95 M:235 M+N:330 ~p:0.287879 Avg dist between pedestrians:11.0593 Probability:0.25 TREE QP avg cost:110.758 velocity(m/s):4.02762 time(ms):19.7883 7800 iterations
N:97 M:238 M+N:335 ~p:0.289552 Avg dist between pedestrians:11.0518 Probability:0.25 TREE QP avg cost:110.357 velocity(m/s):4.05304 time(ms):19.8076 7900 iterations
N:98 M:241 M+N:339 ~p:0.289086 Avg dist between pedestrians:11.0532 Probability:0.25 TREE QP avg cost:110.709 velocity(m/s):4.03392 time(ms):19.7984 8000 iterations
N:100 M:243 M+N:343 ~p:0.291545 Avg dist between pedestrians:11.0128 Probability:0.25 TREE QP avg cost:110.84 velocity(m/s):4.02569 time(ms):19.8021 8100 iterations
N:100 M:247 M+N:347 ~p:0.288184 Avg dist between pedestrians:10.9954 Probability:0.25 TREE QP avg cost:111.159 velocity(m/s):4.00759 time(ms):19.7523 8200 iterations
N:101 M:251 M+N:352 ~p:0.286932 Avg dist between pedestrians:11.0548 Probability:0.25 TREE QP avg cost:110.413 velocity(m/s):4.05333 time(ms):19.7677 8300 iterations
N:103 M:253 M+N:356 ~p:0.289326 Avg dist between pedestrians:11.07 Probability:0.25 TREE QP avg cost:110.862 velocity(m/s):4.03819 time(ms):19.7573 8400 iterations
N:104 M:255 M+N:359 ~p:0.289694 Avg dist between pedestrians:11.0663 Probability:0.25 TREE QP avg cost:110.946 velocity(m/s):4.03549 time(ms):19.7587 8500 iterations
N:105 M:259 M+N:364 ~p:0.288462 Avg dist between pedestrians:11.0722 Probability:0.25 TREE QP avg cost:110.886 velocity(m/s):4.03474 time(ms):19.7965 8600 iterations
N:106 M:263 M+N:369 ~p:0.287263 Avg dist between pedestrians:11.037 Probability:0.25 TREE QP avg cost:111.024 velocity(m/s):4.02663 time(ms):19.8509 8700 iterations
N:106 M:266 M+N:372 ~p:0.284946 Avg dist between pedestrians:11.0309 Probability:0.25 TREE QP avg cost:111.039 velocity(m/s):4.02378 time(ms):19.8597 8800 iterations
N:109 M:267 M+N:376 ~p:0.289894 Avg dist between pedestrians:11.0933 Probability:0.25 TREE QP avg cost:110.734 velocity(m/s):4.04246 time(ms):19.8907 8900 iterations
N:110 M:270 M+N:380 ~p:0.289474 Avg dist between pedestrians:11.0965 Probability:0.25 TREE QP avg cost:110.973 velocity(m/s):4.03094 time(ms):19.866 9000 iterations
N:110 M:274 M+N:384 ~p:0.286458 Avg dist between pedestrians:11.08 Probability:0.25 TREE QP avg cost:111.108 velocity(m/s):4.02559 time(ms):19.8916 9100 iterations
N:112 M:277 M+N:389 ~p:0.287918 Avg dist between pedestrians:11.0934 Probability:0.25 TREE QP avg cost:110.518 velocity(m/s):4.05791 time(ms):19.8976 9200 iterations
N:113 M:280 M+N:393 ~p:0.287532 Avg dist between pedestrians:11.118 Probability:0.25 TREE QP avg cost:110.864 velocity(m/s):4.04421 time(ms):19.9124 9300 iterations
N:113 M:283 M+N:396 ~p:0.285354 Avg dist between pedestrians:11.1073 Probability:0.25 TREE QP avg cost:111.033 velocity(m/s):4.03546 time(ms):19.8974 9400 iterations
N:114 M:287 M+N:401 ~p:0.284289 Avg dist between pedestrians:11.1108 Probability:0.25 TREE QP avg cost:111.03 velocity(m/s):4.0344 time(ms):19.8901 9500 iterations
N:116 M:290 M+N:406 ~p:0.285714 Avg dist between pedestrians:11.1031 Probability:0.25 TREE QP avg cost:110.892 velocity(m/s):4.04256 time(ms):19.9089 9600 iterations
N:116 M:294 M+N:410 ~p:0.282927 Avg dist between pedestrians:11.1152 Probability:0.25 TREE QP avg cost:111.004 velocity(m/s):4.04173 time(ms):19.9171 9700 iterations
N:116 M:298 M+N:414 ~p:0.280193 Avg dist between pedestrians:11.1226 Probability:0.25 TREE QP avg cost:110.554 velocity(m/s):4.06485 time(ms):19.8855 9800 iterations
N:118 M:302 M+N:420 ~p:0.280952 Avg dist between pedestrians:11.1755 Probability:0.25 TREE QP avg cost:110.467 velocity(m/s):4.08332 time(ms):19.9065 9900 iterations
N:119 M:304 M+N:423 ~p:0.281324 Avg dist between pedestrians:11.1633 Probability:0.25 TREE QP avg cost:110.558 velocity(m/s):4.07695 time(ms):19.8896 10000 iterations
N:120 M:308 M+N:428 ~p:0.280374 Avg dist between pedestrians:11.1433 Probability:0.25 TREE QP avg cost:110.39 velocity(m/s):4.08543 time(ms):19.9107 10100 iterations
N:121 M:310 M+N:431 ~p:0.280742 Avg dist between pedestrians:11.1848 Probability:0.25 TREE QP avg cost:110.336 velocity(m/s):4.08914 time(ms):19.894 10200 iterations
N:122 M:314 M+N:436 ~p:0.279817 Avg dist between pedestrians:11.1697 Probability:0.25 TREE QP avg cost:110.398 velocity(m/s):4.08552 time(ms):19.9025 10300 iterations
N:123 M:319 M+N:442 ~p:0.278281 Avg dist between pedestrians:11.1202 Probability:0.25 TREE QP avg cost:110.345 velocity(m/s):4.09201 time(ms):19.9136 10400 iterations
N:124 M:322 M+N:446 ~p:0.278027 Avg dist between pedestrians:11.2048 Probability:0.25 TREE QP avg cost:110.194 velocity(m/s):4.10265 time(ms):19.9013 10500 iterations
N:126 M:324 M+N:450 ~p:0.28 Avg dist between pedestrians:11.1963 Probability:0.25 TREE QP avg cost:110.248 velocity(m/s):4.0956 time(ms):19.8716 10600 iterations
N:127 M:326 M+N:453 ~p:0.280353 Avg dist between pedestrians:11.1762 Probability:0.25 TREE QP avg cost:110.577 velocity(m/s):4.07662 time(ms):19.8431 10700 iterations
N:129 M:331 M+N:460 ~p:0.280435 Avg dist between pedestrians:11.1317 Probability:0.25 TREE QP avg cost:110.531 velocity(m/s):4.08559 time(ms):19.8222 10800 iterations
N:129 M:333 M+N:462 ~p:0.279221 Avg dist between pedestrians:11.1541 Probability:0.25 TREE QP avg cost:110.834 velocity(m/s):4.06979 time(ms):19.803 10900 iterations
N:129 M:338 M+N:467 ~p:0.276231 Avg dist between pedestrians:11.1341 Probability:0.25 TREE QP avg cost:110.499 velocity(m/s):4.08715 time(ms):19.8018 11000 iterations
N:131 M:341 M+N:472 ~p:0.277542 Avg dist between pedestrians:11.1473 Probability:0.25 TREE QP avg cost:110.571 velocity(m/s):4.08141 time(ms):19.7871 11100 iterations
N:132 M:345 M+N:477 ~p:0.27673 Avg dist between pedestrians:11.1049 Probability:0.25 TREE QP avg cost:110.414 velocity(m/s):4.08972 time(ms):19.7706 11200 iterations
N:132 M:347 M+N:479 ~p:0.275574 Avg dist between pedestrians:11.1638 Probability:0.25 TREE QP avg cost:110.422 velocity(m/s):4.08846 time(ms):19.7598 11300 iterations
N:135 M:351 M+N:486 ~p:0.277778 Avg dist between pedestrians:11.1778 Probability:0.25 TREE QP avg cost:110.279 velocity(m/s):4.10617 time(ms):19.8064 11400 iterations
N:136 M:355 M+N:491 ~p:0.276986 Avg dist between pedestrians:11.1683 Probability:0.25 TREE QP avg cost:110.161 velocity(m/s):4.11063 time(ms):19.8034 11500 iterations
N:136 M:357 M+N:493 ~p:0.275862 Avg dist between pedestrians:11.1835 Probability:0.25 TREE QP avg cost:110.254 velocity(m/s):4.10607 time(ms):19.8197 11600 iterations
N:137 M:361 M+N:498 ~p:0.2751 Avg dist between pedestrians:11.2014 Probability:0.25 TREE QP avg cost:110.292 velocity(m/s):4.10786 time(ms):19.843 11700 iterations
N:138 M:364 M+N:502 ~p:0.2749 Avg dist between pedestrians:11.1932 Probability:0.25 TREE QP avg cost:110.243 velocity(m/s):4.10751 time(ms):19.8352 11800 iterations
N:139 M:369 M+N:508 ~p:0.273622 Avg dist between pedestrians:11.152 Probability:0.25 TREE QP avg cost:110.151 velocity(m/s):4.11139 time(ms):19.8078 11900 iterations
N:140 M:373 M+N:513 ~p:0.272904 Avg dist between pedestrians:11.1611 Probability:0.25 TREE QP avg cost:110.188 velocity(m/s):4.11048 time(ms):19.7798 12000 iterations
N:141 M:375 M+N:516 ~p:0.273256 Avg dist between pedestrians:11.1865 Probability:0.25 TREE QP avg cost:110.183 velocity(m/s):4.11039 time(ms):19.7584 12100 iterations
N:143 M:377 M+N:520 ~p:0.275 Avg dist between pedestrians:11.1604 Probability:0.25 TREE QP avg cost:110.167 velocity(m/s):4.11239 time(ms):19.7646 12200 iterations
N:145 M:378 M+N:523 ~p:0.277247 Avg dist between pedestrians:11.1966 Probability:0.25 TREE QP avg cost:110.5 velocity(m/s):4.09947 time(ms):19.7674 12300 iterations
N:146 M:379 M+N:525 ~p:0.278095 Avg dist between pedestrians:11.2106 Probability:0.25 TREE QP avg cost:110.603 velocity(m/s):4.09135 time(ms):19.7887 12400 iterations
N:146 M:382 M+N:528 ~p:0.276515 Avg dist between pedestrians:11.2143 Probability:0.25 TREE QP avg cost:110.865 velocity(m/s):4.07591 time(ms):19.8139 12500 iterations
N:146 M:387 M+N:533 ~p:0.273921 Avg dist between pedestrians:11.2053 Probability:0.25 TREE QP avg cost:110.553 velocity(m/s):4.09179 time(ms):19.8201 12600 iterations
N:147 M:392 M+N:539 ~p:0.272727 Avg dist between pedestrians:11.2103 Probability:0.25 TREE QP avg cost:110.181 velocity(m/s):4.11311 time(ms):19.809 12700 iterations
N:149 M:394 M+N:543 ~p:0.274401 Avg dist between pedestrians:11.2261 Probability:0.25 TREE QP avg cost:110.136 velocity(m/s):4.11585 time(ms):19.8118 12800 iterations
N:149 M:398 M+N:547 ~p:0.272395 Avg dist between pedestrians:11.2273 Probability:0.25 TREE QP avg cost:110.405 velocity(m/s):4.10181 time(ms):19.799 12900 iterations
N:149 M:402 M+N:551 ~p:0.270417 Avg dist between pedestrians:11.2361 Probability:0.25 TREE QP avg cost:110.171 velocity(m/s):4.11084 time(ms):19.7751 13000 iterations
N:149 M:410 M+N:559 ~p:0.266547 Avg dist between pedestrians:11.2171 Probability:0.25 TREE QP avg cost:109.678 velocity(m/s):4.14399 time(ms):19.7997 13100 iterations
N:151 M:415 M+N:566 ~p:0.266784 Avg dist between pedestrians:11.2306 Probability:0.25 TREE QP avg cost:109.444 velocity(m/s):4.16076 time(ms):19.8546 13200 iterations
N:152 M:418 M+N:570 ~p:0.266667 Avg dist between pedestrians:11.2377 Probability:0.25 TREE QP avg cost:109.568 velocity(m/s):4.15365 time(ms):19.8495 13300 iterations
N:152 M:422 M+N:574 ~p:0.264808 Avg dist between pedestrians:11.2084 Probability:0.25 TREE QP avg cost:109.626 velocity(m/s):4.14837 time(ms):19.8549 13400 iterations
N:152 M:427 M+N:579 ~p:0.262522 Avg dist between pedestrians:11.2215 Probability:0.25 TREE QP avg cost:109.36 velocity(m/s):4.16232 time(ms):19.8393 13500 iterations
N:153 M:431 M+N:584 ~p:0.261986 Avg dist between pedestrians:11.2396 Probability:0.25 TREE QP avg cost:109.161 velocity(m/s):4.17399 time(ms):19.8644 13600 iterations
N:153 M:434 M+N:587 ~p:0.260647 Avg dist between pedestrians:11.263 Probability:0.25 TREE QP avg cost:109.208 velocity(m/s):4.16919 time(ms):19.8926 13700 iterations
N:155 M:437 M+N:592 ~p:0.261824 Avg dist between pedestrians:11.2854 Probability:0.25 TREE QP avg cost:109.027 velocity(m/s):4.18783 time(ms):19.9129 13800 iterations
N:157 M:440 M+N:597 ~p:0.262982 Avg dist between pedestrians:11.269 Probability:0.25 TREE QP avg cost:109.202 velocity(m/s):4.17833 time(ms):19.9471 13900 iterations
N:160 M:440 M+N:600 ~p:0.266667 Avg dist between pedestrians:11.2624 Probability:0.25 TREE QP avg cost:109.396 velocity(m/s):4.16932 time(ms):19.9592 14000 iterations
N:161 M:443 M+N:604 ~p:0.266556 Avg dist between pedestrians:11.2436 Probability:0.25 TREE QP avg cost:109.664 velocity(m/s):4.1554 time(ms):20.011 14100 iterations
N:161 M:447 M+N:608 ~p:0.264803 Avg dist between pedestrians:11.2409 Probability:0.25 TREE QP avg cost:109.663 velocity(m/s):4.15815 time(ms):20.1488 14200 iterations
N:161 M:452 M+N:613 ~p:0.262643 Avg dist between pedestrians:11.2347 Probability:0.25 TREE QP avg cost:109.499 velocity(m/s):4.16319 time(ms):20.1961 14300 iterations
N:162 M:456 M+N:618 ~p:0.262136 Avg dist between pedestrians:11.2589 Probability:0.25 TREE QP avg cost:109.185 velocity(m/s):4.18403 time(ms):20.1865 14400 iterations
N:163 M:461 M+N:624 ~p:0.261218 Avg dist between pedestrians:11.2418 Probability:0.25 TREE QP avg cost:109.068 velocity(m/s):4.19633 time(ms):20.1979 14500 iterations
N:165 M:464 M+N:629 ~p:0.262321 Avg dist between pedestrians:11.2587 Probability:0.25 TREE QP avg cost:109.349 velocity(m/s):4.18922 time(ms):20.2054 14600 iterations
N:166 M:466 M+N:632 ~p:0.262658 Avg dist between pedestrians:11.2754 Probability:0.25 TREE QP avg cost:109.446 velocity(m/s):4.18742 time(ms):20.1933 14700 iterations
N:167 M:470 M+N:637 ~p:0.262166 Avg dist between pedestrians:11.2432 Probability:0.25 TREE QP avg cost:109.398 velocity(m/s):4.19058 time(ms):20.1778 14800 iterations
N:167 M:475 M+N:642 ~p:0.260125 Avg dist between pedestrians:11.264 Probability:0.25 TREE QP avg cost:109.438 velocity(m/s):4.18923 time(ms):20.1506 14900 iterations
N:168 M:479 M+N:647 ~p:0.25966 Avg dist between pedestrians:11.2492 Probability:0.25 TREE QP avg cost:109.129 velocity(m/s):4.20416 time(ms):20.1146 15000 iterations
N:169 M:482 M+N:651 ~p:0.259601 Avg dist between pedestrians:11.2613 Probability:0.25 TREE QP avg cost:109.16 velocity(m/s):4.20178 time(ms):20.0961 15100 iterations
N:171 M:484 M+N:655 ~p:0.261069 Avg dist between pedestrians:11.2963 Probability:0.25 TREE QP avg cost:109.125 velocity(m/s):4.20284 time(ms):20.0585 15200 iterations
N:172 M:487 M+N:659 ~p:0.261002 Avg dist between pedestrians:11.2676 Probability:0.25 TREE QP avg cost:109.221 velocity(m/s):4.19576 time(ms):20.0433 15300 iterations
N:173 M:493 M+N:666 ~p:0.25976 Avg dist between pedestrians:11.2187 Probability:0.25 TREE QP avg cost:109.137 velocity(m/s):4.20182 time(ms):20.0803 15400 iterations
N:174 M:496 M+N:670 ~p:0.259701 Avg dist between pedestrians:11.2339 Probability:0.25 TREE QP avg cost:109.399 velocity(m/s):4.19282 time(ms):20.1105 15500 iterations
N:176 M:499 M+N:675 ~p:0.260741 Avg dist between pedestrians:11.2304 Probability:0.25 TREE QP avg cost:109.103 velocity(m/s):4.2098 time(ms):20.159 15600 iterations
N:177 M:501 M+N:678 ~p:0.261062 Avg dist between pedestrians:11.2722 Probability:0.25 TREE QP avg cost:109.194 velocity(m/s):4.20646 time(ms):20.186 15700 iterations
N:178 M:504 M+N:682 ~p:0.260997 Avg dist between pedestrians:11.2654 Probability:0.25 TREE QP avg cost:109.251 velocity(m/s):4.20177 time(ms):20.1625 15800 iterations
N:181 M:509 M+N:690 ~p:0.262319 Avg dist between pedestrians:11.208 Probability:0.25 TREE QP avg cost:109.123 velocity(m/s):4.21282 time(ms):20.1628 15900 iterations
N:183 M:510 M+N:693 ~p:0.264069 Avg dist between pedestrians:11.2238 Probability:0.25 TREE QP avg cost:109.39 velocity(m/s):4.19692 time(ms):20.1501 16000 iterations
N:183 M:514 M+N:697 ~p:0.262554 Avg dist between pedestrians:11.2012 Probability:0.25 TREE QP avg cost:109.466 velocity(m/s):4.19234 time(ms):20.1541 16100 iterations
N:185 M:518 M+N:703 ~p:0.263158 Avg dist between pedestrians:11.1932 Probability:0.25 TREE QP avg cost:109.458 velocity(m/s):4.19128 time(ms):20.1507 16200 iterations
N:186 M:521 M+N:707 ~p:0.263083 Avg dist between pedestrians:11.1962 Probability:0.25 TREE QP avg cost:109.464 velocity(m/s):4.19142 time(ms):20.1826 16300 iterations
N:187 M:524 M+N:711 ~p:0.26301 Avg dist between pedestrians:11.1791 Probability:0.25 TREE QP avg cost:109.486 velocity(m/s):4.18998 time(ms):20.167 16400 iterations
N:189 M:527 M+N:716 ~p:0.263966 Avg dist between pedestrians:11.1599 Probability:0.25 TREE QP avg cost:109.718 velocity(m/s):4.17712 time(ms):20.1475 16500 iterations
N:189 M:532 M+N:721 ~p:0.262136 Avg dist between pedestrians:11.1312 Probability:0.25 TREE QP avg cost:109.776 velocity(m/s):4.17532 time(ms):20.1409 16600 iterations
N:191 M:536 M+N:727 ~p:0.262724 Avg dist between pedestrians:11.1369 Probability:0.25 TREE QP avg cost:109.709 velocity(m/s):4.1823 time(ms):20.1529 16700 iterations
N:193 M:537 M+N:730 ~p:0.264384 Avg dist between pedestrians:11.1433 Probability:0.25 TREE QP avg cost:109.74 velocity(m/s):4.18184 time(ms):20.1554 16800 iterations
N:193 M:540 M+N:733 ~p:0.263302 Avg dist between pedestrians:11.1498 Probability:0.25 TREE QP avg cost:109.958 velocity(m/s):4.17008 time(ms):20.1469 16900 iterations
N:194 M:542 M+N:736 ~p:0.263587 Avg dist between pedestrians:11.1674 Probability:0.25 TREE QP avg cost:109.955 velocity(m/s):4.17073 time(ms):20.1194 17000 iterations
N:195 M:548 M+N:743 ~p:0.26245 Avg dist between pedestrians:11.1338 Probability:0.25 TREE QP avg cost:109.652 velocity(m/s):4.19175 time(ms):20.1108 17100 iterations
N:196 M:552 M+N:748 ~p:0.262032 Avg dist between pedestrians:11.149 Probability:0.25 TREE QP avg cost:109.655 velocity(m/s):4.19578 time(ms):20.1159 17200 iterations
N:197 M:555 M+N:752 ~p:0.261968 Avg dist between pedestrians:11.178 Probability:0.25 TREE QP avg cost:109.695 velocity(m/s):4.19594 time(ms):20.1027 17300 iterations
N:198 M:557 M+N:755 ~p:0.262252 Avg dist between pedestrians:11.1799 Probability:0.25 TREE QP avg cost:109.832 velocity(m/s):4.18652 time(ms):20.0676 17400 iterations
N:200 M:559 M+N:759 ~p:0.263505 Avg dist between pedestrians:11.1761 Probability:0.25 TREE QP avg cost:109.868 velocity(m/s):4.18377 time(ms):20.0384 17500 iterations
N:202 M:561 M+N:763 ~p:0.264744 Avg dist between pedestrians:11.1577 Probability:0.25 TREE QP avg cost:109.963 velocity(m/s):4.17847 time(ms):20.0108 17600 iterations
N:203 M:563 M+N:766 ~p:0.265013 Avg dist between pedestrians:11.1665 Probability:0.25 TREE QP avg cost:110.122 velocity(m/s):4.16839 time(ms):19.9918 17700 iterations
N:203 M:568 M+N:771 ~p:0.263294 Avg dist between pedestrians:11.1443 Probability:0.25 TREE QP avg cost:110.049 velocity(m/s):4.17141 time(ms):19.9727 17800 iterations
N:205 M:571 M+N:776 ~p:0.264175 Avg dist between pedestrians:11.1779 Probability:0.25 TREE QP avg cost:109.878 velocity(m/s):4.1817 time(ms):19.9391 17900 iterations


==> plots/gen/until_3000/data-0.010000-tree-4-1-1602327120.txt <==
N:7 Avg dist between pedestrians:3.89656 Probability:0.01 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:13 Avg dist between pedestrians:7.44034 Probability:0.01 TREE QP avg cost:66.3312 velocity(m/s):6.8034 time(ms):6.06882 200 iterations
N:17 Avg dist between pedestrians:10.3286 Probability:0.01 TREE QP avg cost:67.582 velocity(m/s):6.6015 time(ms):6.08308 300 iterations
N:25 Avg dist between pedestrians:9.58118 Probability:0.01 TREE QP avg cost:65.9961 velocity(m/s):6.71582 time(ms):6.5285 400 iterations
N:31 Avg dist between pedestrians:10.3593 Probability:0.01 TREE QP avg cost:65.1381 velocity(m/s):6.95664 time(ms):6.57322 500 iterations
N:35 Avg dist between pedestrians:10.8737 Probability:0.01 TREE QP avg cost:71.0818 velocity(m/s):6.62412 time(ms):7.04479 600 iterations
N:41 Avg dist between pedestrians:11.189 Probability:0.01 TREE QP avg cost:70.0041 velocity(m/s):6.63068 time(ms):7.03906 700 iterations
N:47 Avg dist between pedestrians:11.5143 Probability:0.01 TREE QP avg cost:68.9758 velocity(m/s):6.6968 time(ms):6.90562 800 iterations
N:53 Avg dist between pedestrians:11.839 Probability:0.01 TREE QP avg cost:66.8141 velocity(m/s):6.87061 time(ms):6.7334 900 iterations
N:59 Avg dist between pedestrians:11.8213 Probability:0.01 TREE QP avg cost:66.5892 velocity(m/s):6.84575 time(ms):6.79776 1000 iterations
N:64 Avg dist between pedestrians:11.9025 Probability:0.01 TREE QP avg cost:67.7285 velocity(m/s):6.70548 time(ms):6.82667 1100 iterations
N:70 Avg dist between pedestrians:11.6865 Probability:0.01 TREE QP avg cost:68.4687 velocity(m/s):6.59814 time(ms):6.8479 1200 iterations
N:74 Avg dist between pedestrians:11.9516 Probability:0.01 TREE QP avg cost:69.1876 velocity(m/s):6.51842 time(ms):6.86939 1300 iterations
N:81 Avg dist between pedestrians:11.8531 Probability:0.01 TREE QP avg cost:68.4121 velocity(m/s):6.58431 time(ms):6.84039 1400 iterations
N:84 Avg dist between pedestrians:11.9959 Probability:0.01 TREE QP avg cost:71.3363 velocity(m/s):6.39079 time(ms):7.00346 1500 iterations
N:90 Avg dist between pedestrians:11.8765 Probability:0.01 TREE QP avg cost:71.548 velocity(m/s):6.34332 time(ms):6.98095 1600 iterations
N:95 Avg dist between pedestrians:11.9465 Probability:0.01 TREE QP avg cost:71.545 velocity(m/s):6.31777 time(ms):6.96562 1700 iterations
N:100 Avg dist between pedestrians:12.0014 Probability:0.01 TREE QP avg cost:71.6524 velocity(m/s):6.28993 time(ms):6.95886 1800 iterations
N:105 Avg dist between pedestrians:12.027 Probability:0.01 TREE QP avg cost:71.4955 velocity(m/s):6.29341 time(ms):6.96385 1900 iterations
N:109 Avg dist between pedestrians:12.1427 Probability:0.01 TREE QP avg cost:73.9712 velocity(m/s):6.18658 time(ms):7.13531 2000 iterations
N:115 Avg dist between pedestrians:12.0357 Probability:0.01 TREE QP avg cost:73.5325 velocity(m/s):6.2071 time(ms):7.1542 2100 iterations
N:123 Avg dist between pedestrians:11.9279 Probability:0.01 TREE QP avg cost:72.8306 velocity(m/s):6.2581 time(ms):7.13959 2200 iterations
N:127 Avg dist between pedestrians:12.0566 Probability:0.01 TREE QP avg cost:72.8708 velocity(m/s):6.24698 time(ms):7.14226 2300 iterations
N:132 Avg dist between pedestrians:12.2009 Probability:0.01 TREE QP avg cost:74.4201 velocity(m/s):6.21433 time(ms):7.22143 2400 iterations
N:139 Avg dist between pedestrians:11.9713 Probability:0.01 TREE QP avg cost:74.2574 velocity(m/s):6.21739 time(ms):7.23776 2500 iterations
N:146 Avg dist between pedestrians:11.859 Probability:0.01 TREE QP avg cost:73.4676 velocity(m/s):6.27268 time(ms):7.22658 2600 iterations
N:150 Avg dist between pedestrians:12.0554 Probability:0.01 TREE QP avg cost:73.3651 velocity(m/s):6.26415 time(ms):7.23548 2700 iterations
N:155 Avg dist between pedestrians:12.0937 Probability:0.01 TREE QP avg cost:73.4438 velocity(m/s):6.24536 time(ms):7.23257 2800 iterations
N:160 Avg dist between pedestrians:12.1159 Probability:0.01 TREE QP avg cost:73.4066 velocity(m/s):6.23035 time(ms):7.2265 2900 iterations
N:167 Avg dist between pedestrians:12.0467 Probability:0.01 TREE QP avg cost:73.0889 velocity(m/s):6.25024 time(ms):7.22403 3000 iterations
N:173 Avg dist between pedestrians:12.1021 Probability:0.01 TREE QP avg cost:72.3587 velocity(m/s):6.31223 time(ms):7.21165 3100 iterations
N:178 Avg dist between pedestrians:12.1805 Probability:0.01 TREE QP avg cost:72.0626 velocity(m/s):6.33192 time(ms):7.21073 3200 iterations
N:184 Avg dist between pedestrians:12.2262 Probability:0.01 TREE QP avg cost:71.8813 velocity(m/s):6.34939 time(ms):7.1892 3300 iterations
N:190 Avg dist between pedestrians:12.1919 Probability:0.01 TREE QP avg cost:72.5003 velocity(m/s):6.30808 time(ms):7.23386 3400 iterations
N:195 Avg dist between pedestrians:12.1449 Probability:0.01 TREE QP avg cost:72.5216 velocity(m/s):6.3107 time(ms):7.22706 3500 iterations


==> plots/gen/until_3000/data-0.010000-tree-4-2-1602330218.txt <==
N:8 Avg dist between pedestrians:3.44341 Probability:0.01 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:17 Avg dist between pedestrians:7.62989 Probability:0.01 TREE QP avg cost:43.9499 velocity(m/s):8.79103 time(ms):17.8979 200 iterations
N:25 Avg dist between pedestrians:9.18901 Probability:0.01 TREE QP avg cost:29.8198 velocity(m/s):9.72961 time(ms):17.0487 300 iterations
N:32 Avg dist between pedestrians:10.4779 Probability:0.01 TREE QP avg cost:36.0292 velocity(m/s):9.56063 time(ms):16.3456 400 iterations
N:36 Avg dist between pedestrians:11.0017 Probability:0.01 TREE QP avg cost:51.9498 velocity(m/s):8.43472 time(ms):15.5827 500 iterations
N:44 Avg dist between pedestrians:10.9943 Probability:0.01 TREE QP avg cost:49.0524 velocity(m/s):8.62881 time(ms):15.1608 600 iterations
N:52 Avg dist between pedestrians:11.3464 Probability:0.01 TREE QP avg cost:45.4951 velocity(m/s):8.88458 time(ms):14.5535 700 iterations
N:59 Avg dist between pedestrians:11.6895 Probability:0.01 TREE QP avg cost:44.3948 velocity(m/s):8.81965 time(ms):14.7845 800 iterations
N:65 Avg dist between pedestrians:11.8139 Probability:0.01 TREE QP avg cost:46.9178 velocity(m/s):8.52115 time(ms):14.9434 900 iterations
N:74 Avg dist between pedestrians:11.4664 Probability:0.01 TREE QP avg cost:45.1816 velocity(m/s):8.57216 time(ms):15.3358 1000 iterations
N:82 Avg dist between pedestrians:11.6492 Probability:0.01 TREE QP avg cost:43.8371 velocity(m/s):8.76486 time(ms):15.7592 1100 iterations
N:87 Avg dist between pedestrians:11.71 Probability:0.01 TREE QP avg cost:49.0047 velocity(m/s):8.39942 time(ms):16.0529 1200 iterations
N:93 Avg dist between pedestrians:11.839 Probability:0.01 TREE QP avg cost:48.8478 velocity(m/s):8.3487 time(ms):16.103 1300 iterations
N:100 Avg dist between pedestrians:11.8824 Probability:0.01 TREE QP avg cost:48.5583 velocity(m/s):8.329 time(ms):16.2225 1400 iterations
N:108 Avg dist between pedestrians:11.7716 Probability:0.01 TREE QP avg cost:47.7386 velocity(m/s):8.38726 time(ms):16.2141 1500 iterations
N:111 Avg dist between pedestrians:12.0566 Probability:0.01 TREE QP avg cost:52.5236 velocity(m/s):8.11697 time(ms):16.2518 1600 iterations
N:119 Avg dist between pedestrians:11.8599 Probability:0.01 TREE QP avg cost:52.0035 velocity(m/s):8.13043 time(ms):16.1486 1700 iterations
N:125 Avg dist between pedestrians:12.067 Probability:0.01 TREE QP avg cost:51.8716 velocity(m/s):8.11126 time(ms):16.1355 1800 iterations
N:132 Avg dist between pedestrians:12.1557 Probability:0.01 TREE QP avg cost:54.4418 velocity(m/s):8.08264 time(ms):16.3231 1900 iterations
N:140 Avg dist between pedestrians:11.9237 Probability:0.01 TREE QP avg cost:53.6027 velocity(m/s):8.1302 time(ms):16.4612 2000 iterations
N:147 Avg dist between pedestrians:12.0927 Probability:0.01 TREE QP avg cost:52.6769 velocity(m/s):8.17912 time(ms):16.4613 2100 iterations
N:154 Avg dist between pedestrians:12.0829 Probability:0.01 TREE QP avg cost:52.0237 velocity(m/s):8.19421 time(ms):16.4427 2200 iterations
N:163 Avg dist between pedestrians:12.0056 Probability:0.01 TREE QP avg cost:51.0055 velocity(m/s):8.2466 time(ms):16.48 2300 iterations
N:171 Avg dist between pedestrians:12.0018 Probability:0.01 TREE QP avg cost:50.0911 velocity(m/s):8.32303 time(ms):16.4203 2400 iterations
N:178 Avg dist between pedestrians:12.1989 Probability:0.01 TREE QP avg cost:49.1862 velocity(m/s):8.40696 time(ms):16.5099 2500 iterations
N:185 Avg dist between pedestrians:12.2582 Probability:0.01 TREE QP avg cost:49.1259 velocity(m/s):8.40368 time(ms):16.5152 2600 iterations
N:191 Avg dist between pedestrians:12.2345 Probability:0.01 TREE QP avg cost:51.2112 velocity(m/s):8.29934 time(ms):16.6008 2700 iterations
N:199 Avg dist between pedestrians:12.168 Probability:0.01 TREE QP avg cost:50.4407 velocity(m/s):8.35317 time(ms):16.6281 2800 iterations
N:205 Avg dist between pedestrians:12.2998 Probability:0.01 TREE QP avg cost:50.0731 velocity(m/s):8.37062 time(ms):16.5687 2900 iterations
N:213 Avg dist between pedestrians:12.305 Probability:0.01 TREE QP avg cost:49.3424 velocity(m/s):8.40812 time(ms):16.6069 3000 iterations
N:219 Avg dist between pedestrians:12.2196 Probability:0.01 TREE QP avg cost:50.7876 velocity(m/s):8.30938 time(ms):16.5769 3100 iterations
N:226 Avg dist between pedestrians:12.2997 Probability:0.01 TREE QP avg cost:50.0641 velocity(m/s):8.35784 time(ms):16.5567 3200 iterations


==> plots/gen/until_3000/data-0.010000-tree-4-5-1602326512.txt <==
N:8 Avg dist between pedestrians:3.48294 Probability:0.01 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:17 Avg dist between pedestrians:7.75279 Probability:0.01 TREE QP avg cost:33.7725 velocity(m/s):9.52068 time(ms):30.6108 200 iterations
N:25 Avg dist between pedestrians:9.47571 Probability:0.01 TREE QP avg cost:25.2238 velocity(m/s):10.2021 time(ms):31.6473 300 iterations
N:32 Avg dist between pedestrians:10.7794 Probability:0.01 TREE QP avg cost:37.0039 velocity(m/s):9.58646 time(ms):31.4308 400 iterations
N:37 Avg dist between pedestrians:10.9762 Probability:0.01 TREE QP avg cost:49.4164 velocity(m/s):8.66006 time(ms):29.9536 500 iterations
N:45 Avg dist between pedestrians:11.0637 Probability:0.01 TREE QP avg cost:45.139 velocity(m/s):8.92583 time(ms):30.3065 600 iterations
N:53 Avg dist between pedestrians:11.4957 Probability:0.01 TREE QP avg cost:43.0676 velocity(m/s):9.04182 time(ms):30.1959 700 iterations
N:62 Avg dist between pedestrians:11.35 Probability:0.01 TREE QP avg cost:40.6402 velocity(m/s):9.10867 time(ms):30.5023 800 iterations
N:68 Avg dist between pedestrians:11.5954 Probability:0.01 TREE QP avg cost:41.9896 velocity(m/s):8.87498 time(ms):30.8448 900 iterations
N:77 Avg dist between pedestrians:11.5128 Probability:0.01 TREE QP avg cost:39.7276 velocity(m/s):9.01299 time(ms):30.9472 1000 iterations
N:84 Avg dist between pedestrians:11.8663 Probability:0.01 TREE QP avg cost:45.4527 velocity(m/s):8.82017 time(ms):31.7222 1100 iterations
N:90 Avg dist between pedestrians:11.7224 Probability:0.01 TREE QP avg cost:44.7669 velocity(m/s):8.78314 time(ms):31.5731 1200 iterations
N:98 Avg dist between pedestrians:11.7404 Probability:0.01 TREE QP avg cost:43.8894 velocity(m/s):8.78899 time(ms):31.5231 1300 iterations
N:105 Avg dist between pedestrians:11.8221 Probability:0.01 TREE QP avg cost:43.5746 velocity(m/s):8.78741 time(ms):31.3355 1400 iterations
N:110 Avg dist between pedestrians:12.0673 Probability:0.01 TREE QP avg cost:48.109 velocity(m/s):8.5854 time(ms):31.4143 1500 iterations
N:117 Avg dist between pedestrians:11.9096 Probability:0.01 TREE QP avg cost:48.004 velocity(m/s):8.5332 time(ms):31.2384 1600 iterations
N:123 Avg dist between pedestrians:12.1192 Probability:0.01 TREE QP avg cost:47.0465 velocity(m/s):8.56939 time(ms):31.097 1700 iterations
N:131 Avg dist between pedestrians:12.1502 Probability:0.01 TREE QP avg cost:49.2618 velocity(m/s):8.53819 time(ms):31.1288 1800 iterations
N:138 Avg dist between pedestrians:11.9735 Probability:0.01 TREE QP avg cost:50.0668 velocity(m/s):8.46953 time(ms):31.1524 1900 iterations
N:146 Avg dist between pedestrians:12.0624 Probability:0.01 TREE QP avg cost:49.1029 velocity(m/s):8.53611 time(ms):31.1089 2000 iterations
N:154 Avg dist between pedestrians:12.0321 Probability:0.01 TREE QP avg cost:48.1393 velocity(m/s):8.56261 time(ms):31.118 2100 iterations
N:162 Avg dist between pedestrians:12.0452 Probability:0.01 TREE QP avg cost:47.0647 velocity(m/s):8.62268 time(ms):31.2061 2200 iterations
N:170 Avg dist between pedestrians:12.0393 Probability:0.01 TREE QP avg cost:46.2983 velocity(m/s):8.67378 time(ms):31.2102 2300 iterations
N:178 Avg dist between pedestrians:12.1703 Probability:0.01 TREE QP avg cost:45.5561 velocity(m/s):8.74575 time(ms):31.0671 2400 iterations
N:186 Avg dist between pedestrians:12.1914 Probability:0.01 TREE QP avg cost:45.1362 velocity(m/s):8.76343 time(ms):30.9666 2500 iterations
N:191 Avg dist between pedestrians:12.2229 Probability:0.01 TREE QP avg cost:47.6672 velocity(m/s):8.6262 time(ms):31.0155 2600 iterations
N:200 Avg dist between pedestrians:12.1278 Probability:0.01 TREE QP avg cost:46.9319 velocity(m/s):8.6839 time(ms):31.1811 2700 iterations
N:205 Avg dist between pedestrians:12.317 Probability:0.01 TREE QP avg cost:46.542 velocity(m/s):8.69968 time(ms):31.0786 2800 iterations
N:213 Avg dist between pedestrians:12.3297 Probability:0.01 TREE QP avg cost:46.1909 velocity(m/s):8.7274 time(ms):31.3035 2900 iterations
N:221 Avg dist between pedestrians:12.1488 Probability:0.01 TREE QP avg cost:47.5256 velocity(m/s):8.63826 time(ms):31.3493 3000 iterations
N:228 Avg dist between pedestrians:12.2458 Probability:0.01 TREE QP avg cost:46.6567 velocity(m/s):8.70417 time(ms):31.434 3100 iterations
N:237 Avg dist between pedestrians:12.2017 Probability:0.01 TREE QP avg cost:46.604 velocity(m/s):8.70362 time(ms):31.4689 3200 iterations
N:246 Avg dist between pedestrians:12.1953 Probability:0.01 TREE QP avg cost:45.6284 velocity(m/s):8.78939 time(ms):31.4978 3300 iterations
N:254 Avg dist between pedestrians:12.2516 Probability:0.01 TREE QP avg cost:45.2885 velocity(m/s):8.84348 time(ms):31.4482 3400 iterations
N:261 Avg dist between pedestrians:12.3113 Probability:0.01 TREE QP avg cost:44.9733 velocity(m/s):8.85839 time(ms):31.3734 3500 iterations
N:269 Avg dist between pedestrians:12.3273 Probability:0.01 TREE QP avg cost:44.8228 velocity(m/s):8.86109 time(ms):31.2802 3600 iterations
N:277 Avg dist between pedestrians:12.3402 Probability:0.01 TREE QP avg cost:44.3846 velocity(m/s):8.88137 time(ms):31.2398 3700 iterations
N:283 Avg dist between pedestrians:12.4066 Probability:0.01 TREE QP avg cost:44.4217 velocity(m/s):8.86687 time(ms):31.1541 3800 iterations
N:292 Avg dist between pedestrians:12.3665 Probability:0.01 TREE QP avg cost:44.0005 velocity(m/s):8.89551 time(ms):31.1653 3900 iterations
N:296 Avg dist between pedestrians:12.4915 Probability:0.01 TREE QP avg cost:44.8049 velocity(m/s):8.84746 time(ms):31.2942 4000 iterations
N:305 Avg dist between pedestrians:12.3271 Probability:0.01 TREE QP avg cost:45.255 velocity(m/s):8.8305 time(ms):31.2537 4100 iterations
N:315 Avg dist between pedestrians:12.2755 Probability:0.01 TREE QP avg cost:44.9726 velocity(m/s):8.86671 time(ms):31.1522 4200 iterations
N:324 Avg dist between pedestrians:12.2628 Probability:0.01 TREE QP avg cost:44.7478 velocity(m/s):8.89667 time(ms):31.075 4300 iterations
N:333 Avg dist between pedestrians:12.263 Probability:0.01 TREE QP avg cost:44.2393 velocity(m/s):8.92655 time(ms):31.0704 4400 iterations
N:341 Avg dist between pedestrians:12.2947 Probability:0.01 TREE QP avg cost:43.7559 velocity(m/s):8.95975 time(ms):31.1389 4500 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:43.0321 velocity(m/s):9.0061 time(ms):31.05 4600 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:42.339 velocity(m/s):9.0505 time(ms):30.9263 4700 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:41.6748 velocity(m/s):9.09304 time(ms):30.7531 4800 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:41.0395 velocity(m/s):9.13374 time(ms):30.6192 4900 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:40.4294 velocity(m/s):9.17281 time(ms):30.5187 5000 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:39.8444 velocity(m/s):9.21028 time(ms):30.4722 5100 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:39.283 velocity(m/s):9.24624 time(ms):30.3794 5200 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:38.7419 velocity(m/s):9.2809 time(ms):30.3021 5300 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:38.2231 velocity(m/s):9.31413 time(ms):30.2513 5400 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:37.722 velocity(m/s):9.34622 time(ms):30.1761 5500 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:37.2379 velocity(m/s):9.37723 time(ms):30.0753 5600 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:36.7736 velocity(m/s):9.40697 time(ms):30.0391 5700 iterations
N:342 Avg dist between pedestrians:12.346 Probability:0.01 TREE QP avg cost:36.325 velocity(m/s):9.43571 time(ms):29.9657 5800 iterations


==> plots/gen/until_3000/data-0.050000-tree-1-1-1602322559.txt <==
N:2 Avg dist between pedestrians:16.596 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:4 Avg dist between pedestrians:33.409 Probability:0.05 TREE QP avg cost:34.4755 velocity(m/s):10.4462 time(ms):4.53749 200 iterations
N:7 Avg dist between pedestrians:36.2331 Probability:0.05 TREE QP avg cost:32.3171 velocity(m/s):10.6254 time(ms):4.60198 300 iterations
N:10 Avg dist between pedestrians:37.7129 Probability:0.05 TREE QP avg cost:29.4455 velocity(m/s):11.2182 time(ms):3.93029 400 iterations
N:12 Avg dist between pedestrians:41.6928 Probability:0.05 TREE QP avg cost:30.5457 velocity(m/s):11.1814 time(ms):4.04156 500 iterations
N:14 Avg dist between pedestrians:42.213 Probability:0.05 TREE QP avg cost:34.7314 velocity(m/s):10.5746 time(ms):4.50064 600 iterations
N:15 Avg dist between pedestrians:45.6016 Probability:0.05 TREE QP avg cost:33.8136 velocity(m/s):10.5367 time(ms):4.45719 700 iterations
N:17 Avg dist between pedestrians:47.052 Probability:0.05 TREE QP avg cost:35.2551 velocity(m/s):10.3706 time(ms):4.78232 800 iterations
N:19 Avg dist between pedestrians:47.6624 Probability:0.05 TREE QP avg cost:34.2695 velocity(m/s):10.4314 time(ms):4.70848 900 iterations
N:21 Avg dist between pedestrians:47.7017 Probability:0.05 TREE QP avg cost:37.5583 velocity(m/s):10.1574 time(ms):4.66429 1000 iterations
N:23 Avg dist between pedestrians:47.663 Probability:0.05 TREE QP avg cost:37.1791 velocity(m/s):10.1149 time(ms):4.63327 1100 iterations
N:26 Avg dist between pedestrians:46.9283 Probability:0.05 TREE QP avg cost:36.3548 velocity(m/s):10.2601 time(ms):4.48118 1200 iterations
N:29 Avg dist between pedestrians:46.1315 Probability:0.05 TREE QP avg cost:37.264 velocity(m/s):10.2901 time(ms):4.48391 1300 iterations
N:30 Avg dist between pedestrians:47.2942 Probability:0.05 TREE QP avg cost:42.0272 velocity(m/s):9.90091 time(ms):4.72228 1400 iterations
N:32 Avg dist between pedestrians:46.9669 Probability:0.05 TREE QP avg cost:41.3966 velocity(m/s):9.92772 time(ms):4.63542 1500 iterations
N:34 Avg dist between pedestrians:48.0577 Probability:0.05 TREE QP avg cost:39.6864 velocity(m/s):10.0821 time(ms):4.50426 1600 iterations
N:36 Avg dist between pedestrians:48.4624 Probability:0.05 TREE QP avg cost:39.0293 velocity(m/s):10.1164 time(ms):4.4721 1700 iterations
N:39 Avg dist between pedestrians:47.5576 Probability:0.05 TREE QP avg cost:37.9976 velocity(m/s):10.1992 time(ms):4.42136 1800 iterations
N:41 Avg dist between pedestrians:47.9798 Probability:0.05 TREE QP avg cost:38.9556 velocity(m/s):10.0902 time(ms):4.55447 1900 iterations
N:42 Avg dist between pedestrians:48.9087 Probability:0.05 TREE QP avg cost:39.4855 velocity(m/s):9.99401 time(ms):4.6026 2000 iterations
N:44 Avg dist between pedestrians:48.668 Probability:0.05 TREE QP avg cost:39.8157 velocity(m/s):9.93102 time(ms):4.661 2100 iterations
N:47 Avg dist between pedestrians:47.7518 Probability:0.05 TREE QP avg cost:40.1731 velocity(m/s):9.92622 time(ms):4.6993 2200 iterations
N:49 Avg dist between pedestrians:48.3343 Probability:0.05 TREE QP avg cost:38.4183 velocity(m/s):10.0797 time(ms):4.57358 2300 iterations
N:50 Avg dist between pedestrians:50.1722 Probability:0.05 TREE QP avg cost:38.0493 velocity(m/s):10.1169 time(ms):4.54339 2400 iterations
N:53 Avg dist between pedestrians:49.0041 Probability:0.05 TREE QP avg cost:38.7387 velocity(m/s):10.0516 time(ms):4.60043 2500 iterations
N:55 Avg dist between pedestrians:49.2185 Probability:0.05 TREE QP avg cost:38.4383 velocity(m/s):10.0664 time(ms):4.58998 2600 iterations
N:57 Avg dist between pedestrians:49.4678 Probability:0.05 TREE QP avg cost:38.1652 velocity(m/s):10.0786 time(ms):4.59839 2700 iterations
N:59 Avg dist between pedestrians:49.2012 Probability:0.05 TREE QP avg cost:38.8852 velocity(m/s):9.99984 time(ms):4.70156 2800 iterations
N:61 Avg dist between pedestrians:49.0868 Probability:0.05 TREE QP avg cost:39.2207 velocity(m/s):9.94394 time(ms):4.76977 2900 iterations
N:63 Avg dist between pedestrians:48.9749 Probability:0.05 TREE QP avg cost:39.7545 velocity(m/s):9.87463 time(ms):4.87177 3000 iterations
N:65 Avg dist between pedestrians:48.8046 Probability:0.05 TREE QP avg cost:39.4081 velocity(m/s):9.88682 time(ms):4.79568 3100 iterations
N:67 Avg dist between pedestrians:48.9909 Probability:0.05 TREE QP avg cost:40.029 velocity(m/s):9.84532 time(ms):4.79683 3200 iterations
N:68 Avg dist between pedestrians:49.6144 Probability:0.05 TREE QP avg cost:40.4084 velocity(m/s):9.7924 time(ms):4.83171 3300 iterations
N:71 Avg dist between pedestrians:48.7566 Probability:0.05 TREE QP avg cost:40.2522 velocity(m/s):9.79857 time(ms):4.83701 3400 iterations
N:73 Avg dist between pedestrians:48.8704 Probability:0.05 TREE QP avg cost:40.6396 velocity(m/s):9.75486 time(ms):4.86732 3500 iterations
N:75 Avg dist between pedestrians:49.0206 Probability:0.05 TREE QP avg cost:40.2859 velocity(m/s):9.80781 time(ms):4.81735 3600 iterations
N:77 Avg dist between pedestrians:49.1307 Probability:0.05 TREE QP avg cost:40.7094 velocity(m/s):9.7723 time(ms):4.88414 3700 iterations


==> plots/gen/until_3000/data-0.050000-tree-1-2-1602322954.txt <==
N:2 Avg dist between pedestrians:17.5148 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:5 Avg dist between pedestrians:29.1055 Probability:0.05 TREE QP avg cost:28.5703 velocity(m/s):10.9617 time(ms):8.65832 200 iterations
N:8 Avg dist between pedestrians:34.6239 Probability:0.05 TREE QP avg cost:16.6768 velocity(m/s):11.9744 time(ms):7.95778 300 iterations
N:10 Avg dist between pedestrians:41.4313 Probability:0.05 TREE QP avg cost:13.2333 velocity(m/s):12.3952 time(ms):7.47457 400 iterations
N:13 Avg dist between pedestrians:41.7157 Probability:0.05 TREE QP avg cost:17.5172 velocity(m/s):12.0647 time(ms):8.57292 500 iterations
N:15 Avg dist between pedestrians:43.4176 Probability:0.05 TREE QP avg cost:18.029 velocity(m/s):11.8175 time(ms):8.73171 600 iterations
N:17 Avg dist between pedestrians:46.231 Probability:0.05 TREE QP avg cost:16.2544 velocity(m/s):11.9453 time(ms):9.23428 700 iterations
N:19 Avg dist between pedestrians:48.0792 Probability:0.05 TREE QP avg cost:15.5361 velocity(m/s):11.9765 time(ms):9.16166 800 iterations
N:22 Avg dist between pedestrians:47.017 Probability:0.05 TREE QP avg cost:15.4509 velocity(m/s):11.9255 time(ms):10.0299 900 iterations
N:25 Avg dist between pedestrians:46.4524 Probability:0.05 TREE QP avg cost:15.0348 velocity(m/s):12.0034 time(ms):9.55414 1000 iterations
N:28 Avg dist between pedestrians:46.305 Probability:0.05 TREE QP avg cost:16.2079 velocity(m/s):12.004 time(ms):9.67211 1100 iterations
N:30 Avg dist between pedestrians:46.9007 Probability:0.05 TREE QP avg cost:21.8361 velocity(m/s):11.5536 time(ms):10.2945 1200 iterations
N:32 Avg dist between pedestrians:46.2317 Probability:0.05 TREE QP avg cost:22.4856 velocity(m/s):11.4649 time(ms):10.3536 1300 iterations
N:34 Avg dist between pedestrians:47.5146 Probability:0.05 TREE QP avg cost:21.3243 velocity(m/s):11.5919 time(ms):9.9306 1400 iterations
N:36 Avg dist between pedestrians:48.0217 Probability:0.05 TREE QP avg cost:21.3787 velocity(m/s):11.5561 time(ms):9.89799 1500 iterations
N:39 Avg dist between pedestrians:47.7714 Probability:0.05 TREE QP avg cost:20.6442 velocity(m/s):11.6431 time(ms):9.6959 1600 iterations
N:41 Avg dist between pedestrians:48.3427 Probability:0.05 TREE QP avg cost:20.9615 velocity(m/s):11.5972 time(ms):9.90113 1700 iterations
N:44 Avg dist between pedestrians:47.944 Probability:0.05 TREE QP avg cost:20.5126 velocity(m/s):11.6207 time(ms):10.0603 1800 iterations
N:46 Avg dist between pedestrians:48.3042 Probability:0.05 TREE QP avg cost:20.8258 velocity(m/s):11.5822 time(ms):10.1336 1900 iterations
N:48 Avg dist between pedestrians:49.0974 Probability:0.05 TREE QP avg cost:19.8252 velocity(m/s):11.6717 time(ms):9.79319 2000 iterations
N:50 Avg dist between pedestrians:50.0221 Probability:0.05 TREE QP avg cost:19.5456 velocity(m/s):11.7009 time(ms):9.70177 2100 iterations
N:53 Avg dist between pedestrians:49.1591 Probability:0.05 TREE QP avg cost:20.1729 velocity(m/s):11.622 time(ms):9.66485 2200 iterations
N:55 Avg dist between pedestrians:49.5095 Probability:0.05 TREE QP avg cost:19.9044 velocity(m/s):11.6301 time(ms):9.64133 2300 iterations
N:57 Avg dist between pedestrians:49.9284 Probability:0.05 TREE QP avg cost:19.7811 velocity(m/s):11.6208 time(ms):9.73123 2400 iterations
N:60 Avg dist between pedestrians:49.4659 Probability:0.05 TREE QP avg cost:19.8765 velocity(m/s):11.5998 time(ms):9.98753 2500 iterations
N:62 Avg dist between pedestrians:49.5737 Probability:0.05 TREE QP avg cost:20.3849 velocity(m/s):11.5188 time(ms):10.0416 2600 iterations
N:64 Avg dist between pedestrians:49.5696 Probability:0.05 TREE QP avg cost:20.4316 velocity(m/s):11.4873 time(ms):10.0512 2700 iterations
N:67 Avg dist between pedestrians:49.2044 Probability:0.05 TREE QP avg cost:20.616 velocity(m/s):11.4653 time(ms):10.1547 2800 iterations
N:69 Avg dist between pedestrians:49.4771 Probability:0.05 TREE QP avg cost:20.3676 velocity(m/s):11.4707 time(ms):10.2465 2900 iterations
N:72 Avg dist between pedestrians:49.1632 Probability:0.05 TREE QP avg cost:20.2066 velocity(m/s):11.4745 time(ms):10.2959 3000 iterations
N:75 Avg dist between pedestrians:48.8762 Probability:0.05 TREE QP avg cost:19.8931 velocity(m/s):11.5053 time(ms):10.1542 3100 iterations


==> plots/gen/until_3000/data-0.050000-tree-4-1-1602324788.txt <==
N:7 Avg dist between pedestrians:3.98732 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:13 Avg dist between pedestrians:7.41285 Probability:0.05 TREE QP avg cost:66.0175 velocity(m/s):6.86579 time(ms):7.32382 200 iterations
N:17 Avg dist between pedestrians:10.3095 Probability:0.05 TREE QP avg cost:66.7171 velocity(m/s):6.69048 time(ms):7.97482 300 iterations
N:23 Avg dist between pedestrians:10.4516 Probability:0.05 TREE QP avg cost:68.5248 velocity(m/s):6.53133 time(ms):7.6005 400 iterations
N:30 Avg dist between pedestrians:10.4761 Probability:0.05 TREE QP avg cost:67.7014 velocity(m/s):6.74062 time(ms):7.25385 500 iterations
N:34 Avg dist between pedestrians:11.129 Probability:0.05 TREE QP avg cost:74.1495 velocity(m/s):6.3729 time(ms):7.12647 600 iterations
N:40 Avg dist between pedestrians:11.2623 Probability:0.05 TREE QP avg cost:71.175 velocity(m/s):6.51348 time(ms):7.19021 700 iterations
N:45 Avg dist between pedestrians:11.5495 Probability:0.05 TREE QP avg cost:71.8776 velocity(m/s):6.38856 time(ms):7.47586 800 iterations
N:51 Avg dist between pedestrians:11.4227 Probability:0.05 TREE QP avg cost:69.4754 velocity(m/s):6.58693 time(ms):7.34952 900 iterations
N:57 Avg dist between pedestrians:11.7051 Probability:0.05 TREE QP avg cost:69.2158 velocity(m/s):6.58626 time(ms):7.45573 1000 iterations
N:62 Avg dist between pedestrians:11.8742 Probability:0.05 TREE QP avg cost:69.4884 velocity(m/s):6.51148 time(ms):7.59938 1100 iterations
N:68 Avg dist between pedestrians:11.6928 Probability:0.05 TREE QP avg cost:70.7867 velocity(m/s):6.37321 time(ms):7.55776 1200 iterations
N:73 Avg dist between pedestrians:11.7151 Probability:0.05 TREE QP avg cost:70.9592 velocity(m/s):6.32307 time(ms):7.44059 1300 iterations
N:79 Avg dist between pedestrians:11.7279 Probability:0.05 TREE QP avg cost:70.762 velocity(m/s):6.34936 time(ms):7.40671 1400 iterations
N:84 Avg dist between pedestrians:11.7988 Probability:0.05 TREE QP avg cost:73.4384 velocity(m/s):6.19222 time(ms):7.50343 1500 iterations
N:88 Avg dist between pedestrians:11.7649 Probability:0.05 TREE QP avg cost:74.0674 velocity(m/s):6.12468 time(ms):7.52046 1600 iterations
N:92 Avg dist between pedestrians:11.9369 Probability:0.05 TREE QP avg cost:73.719 velocity(m/s):6.12485 time(ms):7.46659 1700 iterations
N:98 Avg dist between pedestrians:11.8656 Probability:0.05 TREE QP avg cost:75.4207 velocity(m/s):6.01399 time(ms):7.55532 1800 iterations
N:101 Avg dist between pedestrians:11.958 Probability:0.05 TREE QP avg cost:76.0825 velocity(m/s):5.95046 time(ms):7.61008 1900 iterations
N:106 Avg dist between pedestrians:12.0101 Probability:0.05 TREE QP avg cost:75.7279 velocity(m/s):5.98693 time(ms):7.65728 2000 iterations
N:111 Avg dist between pedestrians:11.9418 Probability:0.05 TREE QP avg cost:77.6364 velocity(m/s):5.90409 time(ms):7.78439 2100 iterations
N:116 Avg dist between pedestrians:11.9421 Probability:0.05 TREE QP avg cost:77.6336 velocity(m/s):5.89213 time(ms):7.81329 2200 iterations
N:122 Avg dist between pedestrians:11.9639 Probability:0.05 TREE QP avg cost:76.9401 velocity(m/s):5.93493 time(ms):7.79302 2300 iterations
N:127 Avg dist between pedestrians:11.9805 Probability:0.05 TREE QP avg cost:76.7222 velocity(m/s):5.93702 time(ms):7.76323 2400 iterations
N:132 Avg dist between pedestrians:12.1323 Probability:0.05 TREE QP avg cost:77.9538 velocity(m/s):5.9216 time(ms):7.83023 2500 iterations
N:138 Avg dist between pedestrians:11.9802 Probability:0.05 TREE QP avg cost:77.7324 velocity(m/s):5.9292 time(ms):7.84577 2600 iterations
N:143 Avg dist between pedestrians:12.0034 Probability:0.05 TREE QP avg cost:78.1958 velocity(m/s):5.88965 time(ms):7.92948 2700 iterations
N:148 Avg dist between pedestrians:11.913 Probability:0.05 TREE QP avg cost:78.5645 velocity(m/s):5.85912 time(ms):7.98854 2800 iterations
N:151 Avg dist between pedestrians:12.0861 Probability:0.05 TREE QP avg cost:78.5266 velocity(m/s):5.84462 time(ms):7.97272 2900 iterations
N:156 Avg dist between pedestrians:12.1213 Probability:0.05 TREE QP avg cost:78.0618 velocity(m/s):5.87129 time(ms):7.97246 3000 iterations
N:163 Avg dist between pedestrians:12.0061 Probability:0.05 TREE QP avg cost:77.802 velocity(m/s):5.87948 time(ms):7.96843 3100 iterations
N:169 Avg dist between pedestrians:11.9832 Probability:0.05 TREE QP avg cost:77.5917 velocity(m/s):5.88578 time(ms):7.97739 3200 iterations
N:173 Avg dist between pedestrians:12.1142 Probability:0.05 TREE QP avg cost:77.0804 velocity(m/s):5.91771 time(ms):7.98073 3300 iterations
N:178 Avg dist between pedestrians:12.2221 Probability:0.05 TREE QP avg cost:77.2513 velocity(m/s):5.91438 time(ms):8.00969 3400 iterations


==> plots/gen/until_3000/data-0.050000-tree-4-2-1602330606.txt <==
N:8 Avg dist between pedestrians:3.46065 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:15 Avg dist between pedestrians:8.32471 Probability:0.05 TREE QP avg cost:50.8755 velocity(m/s):8.35518 time(ms):14.6351 200 iterations
N:21 Avg dist between pedestrians:10.0415 Probability:0.05 TREE QP avg cost:40.7206 velocity(m/s):8.68495 time(ms):16.8695 300 iterations
N:31 Avg dist between pedestrians:9.91885 Probability:0.05 TREE QP avg cost:42.259 velocity(m/s):8.86357 time(ms):16.349 400 iterations
N:35 Avg dist between pedestrians:10.7324 Probability:0.05 TREE QP avg cost:55.9781 velocity(m/s):7.96701 time(ms):16.3181 500 iterations
N:41 Avg dist between pedestrians:11.136 Probability:0.05 TREE QP avg cost:54.0501 velocity(m/s):8.01626 time(ms):15.9323 600 iterations
N:48 Avg dist between pedestrians:11.318 Probability:0.05 TREE QP avg cost:53.5446 velocity(m/s):8.00879 time(ms):15.9429 700 iterations
N:56 Avg dist between pedestrians:11.4173 Probability:0.05 TREE QP avg cost:51.178 velocity(m/s):8.1861 time(ms):15.209 800 iterations
N:63 Avg dist between pedestrians:11.4846 Probability:0.05 TREE QP avg cost:50.501 velocity(m/s):8.1572 time(ms):15.1404 900 iterations
N:68 Avg dist between pedestrians:11.6999 Probability:0.05 TREE QP avg cost:52.5448 velocity(m/s):7.91466 time(ms):15.4513 1000 iterations
N:75 Avg dist between pedestrians:11.7085 Probability:0.05 TREE QP avg cost:51.0958 velocity(m/s):7.96261 time(ms):15.6272 1100 iterations
N:83 Avg dist between pedestrians:11.7954 Probability:0.05 TREE QP avg cost:51.8273 velocity(m/s):7.98025 time(ms):15.8333 1200 iterations
N:88 Avg dist between pedestrians:11.7232 Probability:0.05 TREE QP avg cost:54.6713 velocity(m/s):7.76916 time(ms):15.9801 1300 iterations
N:93 Avg dist between pedestrians:11.8657 Probability:0.05 TREE QP avg cost:54.7507 velocity(m/s):7.7056 time(ms):16.0641 1400 iterations
N:98 Avg dist between pedestrians:11.925 Probability:0.05 TREE QP avg cost:58.1686 velocity(m/s):7.47379 time(ms):16.123 1500 iterations
N:104 Avg dist between pedestrians:11.7362 Probability:0.05 TREE QP avg cost:58.7124 velocity(m/s):7.39916 time(ms):16.1928 1600 iterations
N:109 Avg dist between pedestrians:12.0245 Probability:0.05 TREE QP avg cost:60.1945 velocity(m/s):7.35168 time(ms):16.3002 1700 iterations
N:114 Avg dist between pedestrians:11.9195 Probability:0.05 TREE QP avg cost:61.3575 velocity(m/s):7.24972 time(ms):16.2776 1800 iterations
N:121 Avg dist between pedestrians:11.9326 Probability:0.05 TREE QP avg cost:60.5827 velocity(m/s):7.29122 time(ms):16.293 1900 iterations
N:127 Avg dist between pedestrians:11.9564 Probability:0.05 TREE QP avg cost:60.3615 velocity(m/s):7.29817 time(ms):16.2534 2000 iterations
N:132 Avg dist between pedestrians:12.1892 Probability:0.05 TREE QP avg cost:62.9133 velocity(m/s):7.26375 time(ms):16.2326 2100 iterations
N:141 Avg dist between pedestrians:11.894 Probability:0.05 TREE QP avg cost:61.5341 velocity(m/s):7.34313 time(ms):16.3258 2200 iterations
N:146 Avg dist between pedestrians:11.9324 Probability:0.05 TREE QP avg cost:63.6813 velocity(m/s):7.22294 time(ms):16.3324 2300 iterations
N:150 Avg dist between pedestrians:12.0907 Probability:0.05 TREE QP avg cost:63.4066 velocity(m/s):7.22175 time(ms):16.2964 2400 iterations
N:159 Avg dist between pedestrians:11.9674 Probability:0.05 TREE QP avg cost:62.719 velocity(m/s):7.26349 time(ms):16.2771 2500 iterations
N:166 Avg dist between pedestrians:11.9541 Probability:0.05 TREE QP avg cost:61.972 velocity(m/s):7.29464 time(ms):16.306 2600 iterations
N:173 Avg dist between pedestrians:11.9991 Probability:0.05 TREE QP avg cost:60.7969 velocity(m/s):7.38856 time(ms):16.3384 2700 iterations
N:179 Avg dist between pedestrians:12.1893 Probability:0.05 TREE QP avg cost:61.1227 velocity(m/s):7.37358 time(ms):16.3337 2800 iterations
N:184 Avg dist between pedestrians:12.1907 Probability:0.05 TREE QP avg cost:61.6142 velocity(m/s):7.34849 time(ms):16.2282 2900 iterations
N:191 Avg dist between pedestrians:12.1463 Probability:0.05 TREE QP avg cost:63.032 velocity(m/s):7.28878 time(ms):16.3191 3000 iterations
N:195 Avg dist between pedestrians:12.2202 Probability:0.05 TREE QP avg cost:63.6884 velocity(m/s):7.26509 time(ms):16.4182 3100 iterations
N:200 Avg dist between pedestrians:12.137 Probability:0.05 TREE QP avg cost:65.5711 velocity(m/s):7.14319 time(ms):16.4208 3200 iterations
N:204 Avg dist between pedestrians:12.2508 Probability:0.05 TREE QP avg cost:65.087 velocity(m/s):7.16776 time(ms):16.4124 3300 iterations
N:212 Avg dist between pedestrians:12.1833 Probability:0.05 TREE QP avg cost:64.4117 velocity(m/s):7.21352 time(ms):16.3864 3400 iterations


==> plots/gen/until_3000/data-0.050000-tree-4-5-1602325161.txt <==
N:8 Avg dist between pedestrians:4.11242 Probability:0.05 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:17 Avg dist between pedestrians:7.69432 Probability:0.05 TREE QP avg cost:41.6053 velocity(m/s):8.78645 time(ms):31.2529 200 iterations
N:23 Avg dist between pedestrians:9.85088 Probability:0.05 TREE QP avg cost:32.6114 velocity(m/s):9.23543 time(ms):31.7485 300 iterations
N:32 Avg dist between pedestrians:10.2171 Probability:0.05 TREE QP avg cost:36.1694 velocity(m/s):9.2054 time(ms):31.6086 400 iterations
N:36 Avg dist between pedestrians:10.6926 Probability:0.05 TREE QP avg cost:51.5844 velocity(m/s):8.20301 time(ms):30.9514 500 iterations
N:43 Avg dist between pedestrians:11.0443 Probability:0.05 TREE QP avg cost:50.2183 velocity(m/s):8.23721 time(ms):30.1122 600 iterations
N:51 Avg dist between pedestrians:11.0889 Probability:0.05 TREE QP avg cost:46.4848 velocity(m/s):8.50695 time(ms):30.2378 700 iterations
N:57 Avg dist between pedestrians:11.6029 Probability:0.05 TREE QP avg cost:46.6748 velocity(m/s):8.43534 time(ms):30.4676 800 iterations
N:64 Avg dist between pedestrians:11.8064 Probability:0.05 TREE QP avg cost:46.8126 velocity(m/s):8.3454 time(ms):30.8308 900 iterations
N:71 Avg dist between pedestrians:11.6571 Probability:0.05 TREE QP avg cost:45.8448 velocity(m/s):8.31766 time(ms):30.8953 1000 iterations
N:81 Avg dist between pedestrians:11.4171 Probability:0.05 TREE QP avg cost:43.9428 velocity(m/s):8.45935 time(ms):30.9888 1100 iterations
N:84 Avg dist between pedestrians:11.9206 Probability:0.05 TREE QP avg cost:49.338 velocity(m/s):8.16367 time(ms):31.3529 1200 iterations
N:91 Avg dist between pedestrians:11.8804 Probability:0.05 TREE QP avg cost:48.6093 velocity(m/s):8.14535 time(ms):31.3529 1300 iterations
N:98 Avg dist between pedestrians:11.8706 Probability:0.05 TREE QP avg cost:52.0295 velocity(m/s):7.94099 time(ms):30.9943 1400 iterations
N:104 Avg dist between pedestrians:11.7122 Probability:0.05 TREE QP avg cost:52.4703 velocity(m/s):7.88117 time(ms):30.7358 1500 iterations
N:109 Avg dist between pedestrians:12.0091 Probability:0.05 TREE QP avg cost:54.2213 velocity(m/s):7.81896 time(ms):31.0545 1600 iterations
N:114 Avg dist between pedestrians:11.9312 Probability:0.05 TREE QP avg cost:55.4489 velocity(m/s):7.70821 time(ms):31.0489 1700 iterations
N:121 Avg dist between pedestrians:11.9755 Probability:0.05 TREE QP avg cost:54.6115 velocity(m/s):7.75668 time(ms):31.1523 1800 iterations
N:129 Avg dist between pedestrians:11.8867 Probability:0.05 TREE QP avg cost:53.8504 velocity(m/s):7.80099 time(ms):31.0112 1900 iterations
N:135 Avg dist between pedestrians:11.9167 Probability:0.05 TREE QP avg cost:57.1119 velocity(m/s):7.70717 time(ms):31.0445 2000 iterations
N:142 Avg dist between pedestrians:11.9145 Probability:0.05 TREE QP avg cost:56.1901 velocity(m/s):7.76612 time(ms):31.1239 2100 iterations
N:146 Avg dist between pedestrians:11.998 Probability:0.05 TREE QP avg cost:58.6102 velocity(m/s):7.60326 time(ms):31.0936 2200 iterations
N:154 Avg dist between pedestrians:11.9039 Probability:0.05 TREE QP avg cost:57.8164 velocity(m/s):7.63245 time(ms):30.9041 2300 iterations
N:159 Avg dist between pedestrians:12.0756 Probability:0.05 TREE QP avg cost:56.9916 velocity(m/s):7.66601 time(ms):30.8686 2400 iterations
N:167 Avg dist between pedestrians:12.05 Probability:0.05 TREE QP avg cost:56.5424 velocity(m/s):7.68809 time(ms):30.8599 2500 iterations
N:175 Avg dist between pedestrians:12.0655 Probability:0.05 TREE QP avg cost:55.0428 velocity(m/s):7.80795 time(ms):31.0085 2600 iterations
N:179 Avg dist between pedestrians:12.2763 Probability:0.05 TREE QP avg cost:56.6363 velocity(m/s):7.71482 time(ms):30.8252 2700 iterations
N:187 Avg dist between pedestrians:12.1333 Probability:0.05 TREE QP avg cost:56.0593 velocity(m/s):7.74854 time(ms):30.7791 2800 iterations
N:191 Avg dist between pedestrians:12.2081 Probability:0.05 TREE QP avg cost:58.019 velocity(m/s):7.64829 time(ms):30.8007 2900 iterations
N:197 Avg dist between pedestrians:12.2053 Probability:0.05 TREE QP avg cost:59.6172 velocity(m/s):7.57851 time(ms):30.9138 3000 iterations
N:203 Avg dist between pedestrians:12.0464 Probability:0.05 TREE QP avg cost:60.8089 velocity(m/s):7.50342 time(ms):30.9319 3100 iterations
N:208 Avg dist between pedestrians:12.1769 Probability:0.05 TREE QP avg cost:60.1342 velocity(m/s):7.53945 time(ms):30.9025 3200 iterations


==> plots/gen/until_3000/data-0.250000-tree-1-1-1602322182.txt <==
N:2 Avg dist between pedestrians:17.029 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:3 Avg dist between pedestrians:40.2867 Probability:0.25 TREE QP avg cost:57.5274 velocity(m/s):7.96081 time(ms):5.29877 200 iterations
N:5 Avg dist between pedestrians:38.232 Probability:0.25 TREE QP avg cost:93.9382 velocity(m/s):6.78022 time(ms):8.41853 300 iterations
N:7 Avg dist between pedestrians:38.6295 Probability:0.25 TREE QP avg cost:78.6864 velocity(m/s):7.29051 time(ms):7.6382 400 iterations
N:9 Avg dist between pedestrians:39.9306 Probability:0.25 TREE QP avg cost:74.3083 velocity(m/s):7.49918 time(ms):7.07019 500 iterations
N:11 Avg dist between pedestrians:38.299 Probability:0.25 TREE QP avg cost:75.9211 velocity(m/s):7.42766 time(ms):6.87772 600 iterations
N:13 Avg dist between pedestrians:40.5199 Probability:0.25 TREE QP avg cost:72.234 velocity(m/s):7.58393 time(ms):7.02195 700 iterations
N:14 Avg dist between pedestrians:44.0816 Probability:0.25 TREE QP avg cost:69.3964 velocity(m/s):7.6626 time(ms):6.8628 800 iterations
N:16 Avg dist between pedestrians:44.1869 Probability:0.25 TREE QP avg cost:65.0128 velocity(m/s):7.92153 time(ms):6.63314 900 iterations
N:18 Avg dist between pedestrians:44.8286 Probability:0.25 TREE QP avg cost:63.9916 velocity(m/s):7.92966 time(ms):6.65042 1000 iterations
N:19 Avg dist between pedestrians:47.1736 Probability:0.25 TREE QP avg cost:61.831 velocity(m/s):8.02347 time(ms):6.59435 1100 iterations
N:21 Avg dist between pedestrians:46.4933 Probability:0.25 TREE QP avg cost:66.2571 velocity(m/s):7.72327 time(ms):6.86522 1200 iterations
N:23 Avg dist between pedestrians:45.2887 Probability:0.25 TREE QP avg cost:65.3849 velocity(m/s):7.73537 time(ms):6.7643 1300 iterations
N:24 Avg dist between pedestrians:46.3936 Probability:0.25 TREE QP avg cost:67.9313 velocity(m/s):7.54385 time(ms):6.94674 1400 iterations
N:26 Avg dist between pedestrians:44.3795 Probability:0.25 TREE QP avg cost:70.9811 velocity(m/s):7.33877 time(ms):7.09009 1500 iterations
N:28 Avg dist between pedestrians:44.9849 Probability:0.25 TREE QP avg cost:69.3062 velocity(m/s):7.56524 time(ms):6.92012 1600 iterations
N:30 Avg dist between pedestrians:45.1908 Probability:0.25 TREE QP avg cost:70.4454 velocity(m/s):7.47472 time(ms):6.97857 1700 iterations
N:31 Avg dist between pedestrians:45.5752 Probability:0.25 TREE QP avg cost:69.8704 velocity(m/s):7.47155 time(ms):6.91359 1800 iterations
N:33 Avg dist between pedestrians:45.4715 Probability:0.25 TREE QP avg cost:67.9866 velocity(m/s):7.58313 time(ms):6.74396 1900 iterations
N:35 Avg dist between pedestrians:46.3106 Probability:0.25 TREE QP avg cost:66.0503 velocity(m/s):7.73576 time(ms):6.67446 2000 iterations
N:36 Avg dist between pedestrians:47.6349 Probability:0.25 TREE QP avg cost:65.4115 velocity(m/s):7.75116 time(ms):6.684 2100 iterations
N:38 Avg dist between pedestrians:47.0373 Probability:0.25 TREE QP avg cost:67.3697 velocity(m/s):7.65593 time(ms):6.84408 2200 iterations
N:40 Avg dist between pedestrians:46.514 Probability:0.25 TREE QP avg cost:66.7062 velocity(m/s):7.67356 time(ms):6.81782 2300 iterations
N:42 Avg dist between pedestrians:46.4845 Probability:0.25 TREE QP avg cost:66.1346 velocity(m/s):7.68892 time(ms):6.8047 2400 iterations
N:43 Avg dist between pedestrians:47.4181 Probability:0.25 TREE QP avg cost:65.5465 velocity(m/s):7.7121 time(ms):6.79042 2500 iterations
N:45 Avg dist between pedestrians:47.2911 Probability:0.25 TREE QP avg cost:64.6615 velocity(m/s):7.7523 time(ms):6.76332 2600 iterations
N:47 Avg dist between pedestrians:47.1609 Probability:0.25 TREE QP avg cost:64.1949 velocity(m/s):7.77921 time(ms):6.7398 2700 iterations
N:49 Avg dist between pedestrians:47.2208 Probability:0.25 TREE QP avg cost:63.6245 velocity(m/s):7.80444 time(ms):6.70452 2800 iterations
N:50 Avg dist between pedestrians:48.0828 Probability:0.25 TREE QP avg cost:62.7276 velocity(m/s):7.86156 time(ms):6.66755 2900 iterations
N:52 Avg dist between pedestrians:48.0783 Probability:0.25 TREE QP avg cost:62.5842 velocity(m/s):7.87597 time(ms):6.66824 3000 iterations
N:54 Avg dist between pedestrians:48.0067 Probability:0.25 TREE QP avg cost:62.0415 velocity(m/s):7.90058 time(ms):6.64778 3100 iterations
N:55 Avg dist between pedestrians:48.2874 Probability:0.25 TREE QP avg cost:63.3594 velocity(m/s):7.79136 time(ms):6.73973 3200 iterations
N:57 Avg dist between pedestrians:48.1318 Probability:0.25 TREE QP avg cost:62.8035 velocity(m/s):7.82351 time(ms):6.71654 3300 iterations
N:58 Avg dist between pedestrians:48.3737 Probability:0.25 TREE QP avg cost:64.1114 velocity(m/s):7.7191 time(ms):6.79141 3400 iterations
N:60 Avg dist between pedestrians:47.9699 Probability:0.25 TREE QP avg cost:63.6198 velocity(m/s):7.74071 time(ms):6.78132 3500 iterations


==> plots/gen/until_3000/data-0.250000-tree-1-2-1602321823.txt <==
N:2 Avg dist between pedestrians:17.0925 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:4 Avg dist between pedestrians:33.9412 Probability:0.25 TREE QP avg cost:58.3983 velocity(m/s):9.87984 time(ms):11.274 200 iterations
N:6 Avg dist between pedestrians:34.2638 Probability:0.25 TREE QP avg cost:78.8604 velocity(m/s):8.07011 time(ms):14.8585 300 iterations
N:8 Avg dist between pedestrians:40.2674 Probability:0.25 TREE QP avg cost:56.5167 velocity(m/s):9.28625 time(ms):14.2057 400 iterations
N:10 Avg dist between pedestrians:40.221 Probability:0.25 TREE QP avg cost:68.1975 velocity(m/s):8.49086 time(ms):14.6139 500 iterations
N:13 Avg dist between pedestrians:38.947 Probability:0.25 TREE QP avg cost:60.6512 velocity(m/s):8.90339 time(ms):14.2408 600 iterations
N:14 Avg dist between pedestrians:43.5375 Probability:0.25 TREE QP avg cost:56.8311 velocity(m/s):8.9624 time(ms):14.1483 700 iterations
N:16 Avg dist between pedestrians:45.4305 Probability:0.25 TREE QP avg cost:50.7893 velocity(m/s):9.34987 time(ms):14.1827 800 iterations
N:18 Avg dist between pedestrians:46.5008 Probability:0.25 TREE QP avg cost:47.1063 velocity(m/s):9.5547 time(ms):13.9525 900 iterations
N:20 Avg dist between pedestrians:47.6523 Probability:0.25 TREE QP avg cost:48.4409 velocity(m/s):9.43313 time(ms):14.1585 1000 iterations
N:22 Avg dist between pedestrians:46.0352 Probability:0.25 TREE QP avg cost:51.1077 velocity(m/s):9.18615 time(ms):14.2077 1100 iterations
N:24 Avg dist between pedestrians:46.4354 Probability:0.25 TREE QP avg cost:55.4967 velocity(m/s):8.94519 time(ms):14.4893 1200 iterations
N:25 Avg dist between pedestrians:46.0101 Probability:0.25 TREE QP avg cost:59.9484 velocity(m/s):8.60341 time(ms):14.4549 1300 iterations
N:29 Avg dist between pedestrians:43.4732 Probability:0.25 TREE QP avg cost:57.6541 velocity(m/s):8.82037 time(ms):14.1181 1400 iterations
N:30 Avg dist between pedestrians:45.2774 Probability:0.25 TREE QP avg cost:59.7552 velocity(m/s):8.63499 time(ms):14.0328 1500 iterations
N:32 Avg dist between pedestrians:44.9225 Probability:0.25 TREE QP avg cost:57.2387 velocity(m/s):8.7672 time(ms):14.0492 1600 iterations
N:34 Avg dist between pedestrians:45.9378 Probability:0.25 TREE QP avg cost:54.434 velocity(m/s):8.99165 time(ms):13.7086 1700 iterations
N:36 Avg dist between pedestrians:46.5466 Probability:0.25 TREE QP avg cost:52.8493 velocity(m/s):9.08084 time(ms):13.6193 1800 iterations
N:38 Avg dist between pedestrians:46.9615 Probability:0.25 TREE QP avg cost:55.7747 velocity(m/s):8.91989 time(ms):13.5863 1900 iterations
N:40 Avg dist between pedestrians:46.3485 Probability:0.25 TREE QP avg cost:55.0815 velocity(m/s):8.92047 time(ms):13.61 2000 iterations
N:42 Avg dist between pedestrians:46.7059 Probability:0.25 TREE QP avg cost:52.9083 velocity(m/s):9.04664 time(ms):13.6765 2100 iterations
N:44 Avg dist between pedestrians:47.2215 Probability:0.25 TREE QP avg cost:51.4481 velocity(m/s):9.12501 time(ms):13.6155 2200 iterations
N:47 Avg dist between pedestrians:46.446 Probability:0.25 TREE QP avg cost:50.421 velocity(m/s):9.17479 time(ms):13.5335 2300 iterations
N:49 Avg dist between pedestrians:47.0762 Probability:0.25 TREE QP avg cost:48.6176 velocity(m/s):9.30997 time(ms):13.4548 2400 iterations
N:50 Avg dist between pedestrians:48.7562 Probability:0.25 TREE QP avg cost:47.7634 velocity(m/s):9.37248 time(ms):13.4778 2500 iterations
N:53 Avg dist between pedestrians:47.7816 Probability:0.25 TREE QP avg cost:47.593 velocity(m/s):9.36843 time(ms):13.4094 2600 iterations
N:54 Avg dist between pedestrians:48.9491 Probability:0.25 TREE QP avg cost:48.1418 velocity(m/s):9.32217 time(ms):13.3927 2700 iterations
N:56 Avg dist between pedestrians:48.3594 Probability:0.25 TREE QP avg cost:48.2386 velocity(m/s):9.3053 time(ms):13.4052 2800 iterations
N:58 Avg dist between pedestrians:48.4129 Probability:0.25 TREE QP avg cost:49.9829 velocity(m/s):9.17746 time(ms):13.5021 2900 iterations
N:60 Avg dist between pedestrians:47.9629 Probability:0.25 TREE QP avg cost:49.3958 velocity(m/s):9.19318 time(ms):13.4809 3000 iterations
N:62 Avg dist between pedestrians:47.9895 Probability:0.25 TREE QP avg cost:50.6994 velocity(m/s):9.08359 time(ms):13.5174 3100 iterations
N:63 Avg dist between pedestrians:48.0866 Probability:0.25 TREE QP avg cost:50.9215 velocity(m/s):9.03064 time(ms):13.5326 3200 iterations
N:65 Avg dist between pedestrians:48.3203 Probability:0.25 TREE QP avg cost:50.6416 velocity(m/s):9.0721 time(ms):13.3828 3300 iterations


==> plots/gen/until_3000/data-0.250000-tree-4-1-1602324166.txt <==
N:6 Avg dist between pedestrians:4.21221 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:12 Avg dist between pedestrians:6.09407 Probability:0.25 TREE QP avg cost:104.147 velocity(m/s):4.11022 time(ms):9.43744 200 iterations
N:16 Avg dist between pedestrians:7.41226 Probability:0.25 TREE QP avg cost:91.6482 velocity(m/s):4.85834 time(ms):8.48339 300 iterations
N:20 Avg dist between pedestrians:9.1755 Probability:0.25 TREE QP avg cost:85.8769 velocity(m/s):5.14931 time(ms):8.22 400 iterations
N:25 Avg dist between pedestrians:9.24855 Probability:0.25 TREE QP avg cost:89.8694 velocity(m/s):5.00151 time(ms):8.56609 500 iterations
N:29 Avg dist between pedestrians:9.59632 Probability:0.25 TREE QP avg cost:96.793 velocity(m/s):4.64773 time(ms):8.71198 600 iterations
N:34 Avg dist between pedestrians:9.93486 Probability:0.25 TREE QP avg cost:97.2549 velocity(m/s):4.65701 time(ms):8.73547 700 iterations
N:39 Avg dist between pedestrians:10.0817 Probability:0.25 TREE QP avg cost:93.5503 velocity(m/s):4.86345 time(ms):8.3272 800 iterations
N:43 Avg dist between pedestrians:10.3048 Probability:0.25 TREE QP avg cost:95.6824 velocity(m/s):4.78 time(ms):8.2956 900 iterations
N:47 Avg dist between pedestrians:10.7142 Probability:0.25 TREE QP avg cost:94.0274 velocity(m/s):4.84262 time(ms):7.96313 1000 iterations
N:52 Avg dist between pedestrians:10.9439 Probability:0.25 TREE QP avg cost:91.7904 velocity(m/s):4.94794 time(ms):7.85113 1100 iterations
N:57 Avg dist between pedestrians:11.0187 Probability:0.25 TREE QP avg cost:90.9914 velocity(m/s):4.96818 time(ms):7.85482 1200 iterations
N:61 Avg dist between pedestrians:10.9738 Probability:0.25 TREE QP avg cost:94.5032 velocity(m/s):4.77803 time(ms):7.95008 1300 iterations
N:65 Avg dist between pedestrians:10.9884 Probability:0.25 TREE QP avg cost:95.5381 velocity(m/s):4.71321 time(ms):8.02467 1400 iterations
N:68 Avg dist between pedestrians:10.999 Probability:0.25 TREE QP avg cost:96.815 velocity(m/s):4.63341 time(ms):8.06675 1500 iterations
N:73 Avg dist between pedestrians:10.7806 Probability:0.25 TREE QP avg cost:98.1943 velocity(m/s):4.55627 time(ms):8.1092 1600 iterations
N:78 Avg dist between pedestrians:10.8409 Probability:0.25 TREE QP avg cost:99.0484 velocity(m/s):4.51029 time(ms):8.13588 1700 iterations
N:81 Avg dist between pedestrians:10.9644 Probability:0.25 TREE QP avg cost:98.1222 velocity(m/s):4.5452 time(ms):8.2022 1800 iterations
N:86 Avg dist between pedestrians:10.8271 Probability:0.25 TREE QP avg cost:99.817 velocity(m/s):4.44745 time(ms):8.69958 1900 iterations
N:90 Avg dist between pedestrians:10.7905 Probability:0.25 TREE QP avg cost:99.2088 velocity(m/s):4.48314 time(ms):8.84013 2000 iterations
N:94 Avg dist between pedestrians:11.0061 Probability:0.25 TREE QP avg cost:98.03 velocity(m/s):4.5402 time(ms):8.76982 2100 iterations
N:98 Avg dist between pedestrians:11.0721 Probability:0.25 TREE QP avg cost:98.9718 velocity(m/s):4.48348 time(ms):8.84795 2200 iterations
N:101 Avg dist between pedestrians:11.0984 Probability:0.25 TREE QP avg cost:99.5008 velocity(m/s):4.45419 time(ms):8.75818 2300 iterations
N:107 Avg dist between pedestrians:11.0881 Probability:0.25 TREE QP avg cost:98.8682 velocity(m/s):4.49453 time(ms):8.59123 2400 iterations
N:109 Avg dist between pedestrians:11.2626 Probability:0.25 TREE QP avg cost:100.489 velocity(m/s):4.42279 time(ms):8.68305 2500 iterations
N:114 Avg dist between pedestrians:11.0284 Probability:0.25 TREE QP avg cost:101.804 velocity(m/s):4.34879 time(ms):8.81794 2600 iterations
N:117 Avg dist between pedestrians:11.0886 Probability:0.25 TREE QP avg cost:102.22 velocity(m/s):4.32675 time(ms):8.87321 2700 iterations
N:120 Avg dist between pedestrians:11.1356 Probability:0.25 TREE QP avg cost:102.9 velocity(m/s):4.30645 time(ms):8.89019 2800 iterations
N:127 Avg dist between pedestrians:11.0137 Probability:0.25 TREE QP avg cost:102.431 velocity(m/s):4.3369 time(ms):8.85509 2900 iterations
N:130 Avg dist between pedestrians:11.0848 Probability:0.25 TREE QP avg cost:102.817 velocity(m/s):4.31039 time(ms):8.88399 3000 iterations
N:134 Avg dist between pedestrians:11.0501 Probability:0.25 TREE QP avg cost:103.364 velocity(m/s):4.28476 time(ms):8.89113 3100 iterations
N:139 Avg dist between pedestrians:11.0372 Probability:0.25 TREE QP avg cost:102.293 velocity(m/s):4.33813 time(ms):8.86279 3200 iterations
N:143 Avg dist between pedestrians:11.0786 Probability:0.25 TREE QP avg cost:103.03 velocity(m/s):4.31226 time(ms):8.95403 3300 iterations
N:146 Avg dist between pedestrians:11.1016 Probability:0.25 TREE QP avg cost:103.743 velocity(m/s):4.27274 time(ms):8.98179 3400 iterations
N:150 Avg dist between pedestrians:11.1038 Probability:0.25 TREE QP avg cost:103.421 velocity(m/s):4.2868 time(ms):8.9197 3500 iterations
N:154 Avg dist between pedestrians:11.0844 Probability:0.25 TREE QP avg cost:104.104 velocity(m/s):4.24544 time(ms):8.94453 3600 iterations
N:157 Avg dist between pedestrians:11.1152 Probability:0.25 TREE QP avg cost:104.754 velocity(m/s):4.21298 time(ms):8.94867 3700 iterations
N:163 Avg dist between pedestrians:10.9689 Probability:0.25 TREE QP avg cost:104.437 velocity(m/s):4.23536 time(ms):8.91347 3800 iterations


==> plots/gen/until_3000/data-0.250000-tree-4-5-1602323819.txt <==
N:7 Avg dist between pedestrians:3.44038 Probability:0.25 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:12 Avg dist between pedestrians:6.65147 Probability:0.25 TREE QP avg cost:104.96 velocity(m/s):4.62993 time(ms):39.9301 200 iterations
N:17 Avg dist between pedestrians:7.73966 Probability:0.25 TREE QP avg cost:81.1669 velocity(m/s):5.7308 time(ms):30.4683 300 iterations
N:22 Avg dist between pedestrians:9.69439 Probability:0.25 TREE QP avg cost:82.4648 velocity(m/s):5.72707 time(ms):29.4484 400 iterations
N:27 Avg dist between pedestrians:9.91856 Probability:0.25 TREE QP avg cost:88.4149 velocity(m/s):5.44301 time(ms):29.5626 500 iterations
N:32 Avg dist between pedestrians:9.75982 Probability:0.25 TREE QP avg cost:88.0556 velocity(m/s):5.44844 time(ms):29.3531 600 iterations
N:36 Avg dist between pedestrians:10.2763 Probability:0.25 TREE QP avg cost:88.0158 velocity(m/s):5.47487 time(ms):27.9322 700 iterations
N:41 Avg dist between pedestrians:10.7281 Probability:0.25 TREE QP avg cost:91.3273 velocity(m/s):5.37044 time(ms):27.3609 800 iterations
N:47 Avg dist between pedestrians:10.7127 Probability:0.25 TREE QP avg cost:85.8878 velocity(m/s):5.62212 time(ms):28.1075 900 iterations
N:53 Avg dist between pedestrians:11.1524 Probability:0.25 TREE QP avg cost:81.3812 velocity(m/s):5.90828 time(ms):28.0289 1000 iterations
N:59 Avg dist between pedestrians:11.1958 Probability:0.25 TREE QP avg cost:83.0577 velocity(m/s):5.81459 time(ms):28.4972 1100 iterations
N:63 Avg dist between pedestrians:11.0385 Probability:0.25 TREE QP avg cost:85.0872 velocity(m/s):5.67619 time(ms):28.8559 1200 iterations
N:67 Avg dist between pedestrians:11.0824 Probability:0.25 TREE QP avg cost:88.3832 velocity(m/s):5.46062 time(ms):29.4637 1300 iterations
N:71 Avg dist between pedestrians:10.9842 Probability:0.25 TREE QP avg cost:92.2608 velocity(m/s):5.2311 time(ms):29.4496 1400 iterations
N:75 Avg dist between pedestrians:11.0988 Probability:0.25 TREE QP avg cost:90.8248 velocity(m/s):5.28672 time(ms):29.5809 1500 iterations
N:80 Avg dist between pedestrians:10.9942 Probability:0.25 TREE QP avg cost:90.9252 velocity(m/s):5.26923 time(ms):29.6756 1600 iterations
N:85 Avg dist between pedestrians:11.0736 Probability:0.25 TREE QP avg cost:92.7586 velocity(m/s):5.16403 time(ms):29.8834 1700 iterations
N:90 Avg dist between pedestrians:10.9601 Probability:0.25 TREE QP avg cost:91.5344 velocity(m/s):5.22943 time(ms):29.6609 1800 iterations
N:94 Avg dist between pedestrians:11.3466 Probability:0.25 TREE QP avg cost:90.3411 velocity(m/s):5.29195 time(ms):29.1696 1900 iterations
N:99 Avg dist between pedestrians:11.2118 Probability:0.25 TREE QP avg cost:93.1893 velocity(m/s):5.13282 time(ms):29.1801 2000 iterations
N:104 Avg dist between pedestrians:11.1178 Probability:0.25 TREE QP avg cost:91.9625 velocity(m/s):5.17842 time(ms):29.2355 2100 iterations
N:108 Avg dist between pedestrians:11.3333 Probability:0.25 TREE QP avg cost:92.5036 velocity(m/s):5.15503 time(ms):29.4204 2200 iterations
N:111 Avg dist between pedestrians:11.3046 Probability:0.25 TREE QP avg cost:94.6596 velocity(m/s):5.02729 time(ms):29.4372 2300 iterations
N:114 Avg dist between pedestrians:11.3088 Probability:0.25 TREE QP avg cost:95.3739 velocity(m/s):4.97211 time(ms):29.3729 2400 iterations
N:119 Avg dist between pedestrians:11.2465 Probability:0.25 TREE QP avg cost:97.0107 velocity(m/s):4.9027 time(ms):29.2051 2500 iterations
N:123 Avg dist between pedestrians:11.287 Probability:0.25 TREE QP avg cost:96.2101 velocity(m/s):4.94893 time(ms):29.0939 2600 iterations
N:128 Avg dist between pedestrians:11.2531 Probability:0.25 TREE QP avg cost:96.77 velocity(m/s):4.9211 time(ms):29.2813 2700 iterations
N:133 Avg dist between pedestrians:11.1986 Probability:0.25 TREE QP avg cost:98.0824 velocity(m/s):4.8443 time(ms):29.3705 2800 iterations
N:139 Avg dist between pedestrians:11.0853 Probability:0.25 TREE QP avg cost:96.9246 velocity(m/s):4.90191 time(ms):29.5956 2900 iterations
N:143 Avg dist between pedestrians:11.2036 Probability:0.25 TREE QP avg cost:97.7414 velocity(m/s):4.87994 time(ms):29.8127 3000 iterations
N:147 Avg dist between pedestrians:11.1621 Probability:0.25 TREE QP avg cost:98.7953 velocity(m/s):4.81573 time(ms):29.8402 3100 iterations
N:150 Avg dist between pedestrians:11.2798 Probability:0.25 TREE QP avg cost:98.1393 velocity(m/s):4.84143 time(ms):29.7431 3200 iterations


==> plots/gen/until_3000/data-0.500000-tree-1-1-1602321118.txt <==
N:2 Avg dist between pedestrians:17.075 Probability:0.5 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:3 Avg dist between pedestrians:32.1215 Probability:0.5 TREE QP avg cost:107.875 velocity(m/s):4.18694 time(ms):7.56638 200 iterations
N:5 Avg dist between pedestrians:33.1833 Probability:0.5 TREE QP avg cost:105.406 velocity(m/s):4.73139 time(ms):7.81345 300 iterations
N:7 Avg dist between pedestrians:32.4666 Probability:0.5 TREE QP avg cost:88.0661 velocity(m/s):5.77616 time(ms):7.17472 400 iterations
N:8 Avg dist between pedestrians:39.6638 Probability:0.5 TREE QP avg cost:79.4361 velocity(m/s):6.3784 time(ms):6.90402 500 iterations
N:10 Avg dist between pedestrians:38.3593 Probability:0.5 TREE QP avg cost:83.5174 velocity(m/s):6.21827 time(ms):7.12718 600 iterations
N:11 Avg dist between pedestrians:39.9429 Probability:0.5 TREE QP avg cost:87.3484 velocity(m/s):5.87938 time(ms):7.31003 700 iterations
N:13 Avg dist between pedestrians:37.278 Probability:0.5 TREE QP avg cost:88.9736 velocity(m/s):5.738 time(ms):7.38077 800 iterations
N:14 Avg dist between pedestrians:39.094 Probability:0.5 TREE QP avg cost:89.7913 velocity(m/s):5.65547 time(ms):7.54042 900 iterations
N:15 Avg dist between pedestrians:39.7465 Probability:0.5 TREE QP avg cost:90.7117 velocity(m/s):5.57359 time(ms):7.64013 1000 iterations
N:16 Avg dist between pedestrians:40.7213 Probability:0.5 TREE QP avg cost:91.2276 velocity(m/s):5.53107 time(ms):7.55777 1100 iterations
N:17 Avg dist between pedestrians:41.7156 Probability:0.5 TREE QP avg cost:92.8538 velocity(m/s):5.39638 time(ms):7.60275 1200 iterations
N:18 Avg dist between pedestrians:42.2282 Probability:0.5 TREE QP avg cost:93.0841 velocity(m/s):5.38191 time(ms):7.66527 1300 iterations
N:20 Avg dist between pedestrians:42.2064 Probability:0.5 TREE QP avg cost:92.8513 velocity(m/s):5.40579 time(ms):7.65423 1400 iterations
N:21 Avg dist between pedestrians:41.8558 Probability:0.5 TREE QP avg cost:94.0749 velocity(m/s):5.30149 time(ms):7.71492 1500 iterations
N:23 Avg dist between pedestrians:41.5843 Probability:0.5 TREE QP avg cost:93.6277 velocity(m/s):5.34914 time(ms):7.76087 1600 iterations
N:24 Avg dist between pedestrians:41.8295 Probability:0.5 TREE QP avg cost:94.2372 velocity(m/s):5.28919 time(ms):7.77414 1700 iterations
N:25 Avg dist between pedestrians:41.5775 Probability:0.5 TREE QP avg cost:95.0275 velocity(m/s):5.22636 time(ms):7.83125 1800 iterations
N:27 Avg dist between pedestrians:41.5813 Probability:0.5 TREE QP avg cost:92.5819 velocity(m/s):5.4155 time(ms):7.73252 1900 iterations
N:29 Avg dist between pedestrians:42.1852 Probability:0.5 TREE QP avg cost:90.8942 velocity(m/s):5.56367 time(ms):7.66446 2000 iterations
N:31 Avg dist between pedestrians:41.2342 Probability:0.5 TREE QP avg cost:90.773 velocity(m/s):5.57077 time(ms):7.64876 2100 iterations
N:32 Avg dist between pedestrians:42.7014 Probability:0.5 TREE QP avg cost:89.0071 velocity(m/s):5.68864 time(ms):7.53848 2200 iterations
N:34 Avg dist between pedestrians:42.8233 Probability:0.5 TREE QP avg cost:86.5781 velocity(m/s):5.86678 time(ms):7.40062 2300 iterations
N:36 Avg dist between pedestrians:43.2666 Probability:0.5 TREE QP avg cost:85.0591 velocity(m/s):5.96986 time(ms):7.34019 2400 iterations
N:37 Avg dist between pedestrians:44.4184 Probability:0.5 TREE QP avg cost:84.0688 velocity(m/s):6.02806 time(ms):7.31361 2500 iterations
N:39 Avg dist between pedestrians:43.5204 Probability:0.5 TREE QP avg cost:84.398 velocity(m/s):6.00222 time(ms):7.33746 2600 iterations
N:40 Avg dist between pedestrians:43.9966 Probability:0.5 TREE QP avg cost:85.0397 velocity(m/s):5.95092 time(ms):7.34563 2700 iterations
N:42 Avg dist between pedestrians:43.7439 Probability:0.5 TREE QP avg cost:83.6871 velocity(m/s):6.04046 time(ms):7.32058 2800 iterations
N:44 Avg dist between pedestrians:43.8183 Probability:0.5 TREE QP avg cost:82.663 velocity(m/s):6.11283 time(ms):7.2691 2900 iterations
N:45 Avg dist between pedestrians:44.7943 Probability:0.5 TREE QP avg cost:81.5346 velocity(m/s):6.18525 time(ms):7.21906 3000 iterations
N:47 Avg dist between pedestrians:44.8317 Probability:0.5 TREE QP avg cost:80.5685 velocity(m/s):6.2613 time(ms):7.1533 3100 iterations
N:49 Avg dist between pedestrians:44.8273 Probability:0.5 TREE QP avg cost:79.1997 velocity(m/s):6.35961 time(ms):7.10611 3200 iterations
N:50 Avg dist between pedestrians:45.3569 Probability:0.5 TREE QP avg cost:79.7639 velocity(m/s):6.32182 time(ms):7.16596 3300 iterations
N:51 Avg dist between pedestrians:46.103 Probability:0.5 TREE QP avg cost:79.6386 velocity(m/s):6.33073 time(ms):7.18497 3400 iterations


==> plots/gen/until_3000/data-0.500000-tree-1-2-1602321486.txt <==
N:2 Avg dist between pedestrians:16.792 Probability:0.5 TREE QP avg cost:0 velocity(m/s):0 time(ms):0 100 iterations
N:3 Avg dist between pedestrians:32.6474 Probability:0.5 TREE QP avg cost:119.777 velocity(m/s):4.19646 time(ms):15.8048 200 iterations
N:5 Avg dist between pedestrians:34.2119 Probability:0.5 TREE QP avg cost:112.322 velocity(m/s):5.0959 time(ms):16.5457 300 iterations
N:7 Avg dist between pedestrians:35.5833 Probability:0.5 TREE QP avg cost:83.2951 velocity(m/s):6.7607 time(ms):13.7516 400 iterations
N:9 Avg dist between pedestrians:40.591 Probability:0.5 TREE QP avg cost:77.9041 velocity(m/s):7.21451 time(ms):12.8468 500 iterations
N:11 Avg dist between pedestrians:39.0483 Probability:0.5 TREE QP avg cost:85.7552 velocity(m/s):6.79501 time(ms):11.6296 600 iterations
N:12 Avg dist between pedestrians:39.2323 Probability:0.5 TREE QP avg cost:90.993 velocity(m/s):6.27401 time(ms):10.6138 700 iterations
N:14 Avg dist between pedestrians:38.6982 Probability:0.5 TREE QP avg cost:90.0435 velocity(m/s):6.22258 time(ms):9.8836 800 iterations
N:15 Avg dist between pedestrians:39.5855 Probability:0.5 TREE QP avg cost:92.1557 velocity(m/s):6.00295 time(ms):9.31003 900 iterations
N:16 Avg dist between pedestrians:40.7609 Probability:0.5 TREE QP avg cost:93.553 velocity(m/s):5.92907 time(ms):8.84924 1000 iterations
N:17 Avg dist between pedestrians:41.7791 Probability:0.5 TREE QP avg cost:93.7398 velocity(m/s):5.86453 time(ms):8.43406 1100 iterations
N:18 Avg dist between pedestrians:41.7063 Probability:0.5 TREE QP avg cost:94.1709 velocity(m/s):5.7875 time(ms):8.10698 1200 iterations
N:20 Avg dist between pedestrians:42.436 Probability:0.5 TREE QP avg cost:92.1461 velocity(m/s):5.91093 time(ms):7.89828 1300 iterations
N:21 Avg dist between pedestrians:42.3016 Probability:0.5 TREE QP avg cost:93.93 velocity(m/s):5.75311 time(ms):7.85335 1400 iterations
N:23 Avg dist between pedestrians:42.0396 Probability:0.5 TREE QP avg cost:93.165 velocity(m/s):5.799 time(ms):8.20996 1500 iterations
N:24 Avg dist between pedestrians:42.4685 Probability:0.5 TREE QP avg cost:94.3226 velocity(m/s):5.75188 time(ms):8.78405 1600 iterations
N:26 Avg dist between pedestrians:40.698 Probability:0.5 TREE QP avg cost:95.2021 velocity(m/s):5.69632 time(ms):9.06964 1700 iterations
N:28 Avg dist between pedestrians:41.5011 Probability:0.5 TREE QP avg cost:91.7204 velocity(m/s):5.98342 time(ms):9.30354 1800 iterations
N:30 Avg dist between pedestrians:42.0365 Probability:0.5 TREE QP avg cost:91.4261 velocity(m/s):5.99775 time(ms):9.44316 1900 iterations
N:32 Avg dist between pedestrians:41.6722 Probability:0.5 TREE QP avg cost:88.4449 velocity(m/s):6.18015 time(ms):9.61197 2000 iterations
N:34 Avg dist between pedestrians:42.5069 Probability:0.5 TREE QP avg cost:84.6845 velocity(m/s):6.45522 time(ms):9.81813 2100 iterations
N:35 Avg dist between pedestrians:44.3465 Probability:0.5 TREE QP avg cost:82.2488 velocity(m/s):6.61337 time(ms):9.93686 2200 iterations
N:37 Avg dist between pedestrians:44.9512 Probability:0.5 TREE QP avg cost:81.347 velocity(m/s):6.7075 time(ms):10.2025 2300 iterations
N:39 Avg dist between pedestrians:44.2417 Probability:0.5 TREE QP avg cost:81.1282 velocity(m/s):6.70834 time(ms):10.3354 2400 iterations
N:41 Avg dist between pedestrians:43.6185 Probability:0.5 TREE QP avg cost:81.7004 velocity(m/s):6.64535 time(ms):10.5507 2500 iterations
N:42 Avg dist between pedestrians:45.0154 Probability:0.5 TREE QP avg cost:79.4128 velocity(m/s):6.78624 time(ms):10.6555 2600 iterations
N:44 Avg dist between pedestrians:45.3982 Probability:0.5 TREE QP avg cost:77.9414 velocity(m/s):6.87741 time(ms):10.6807 2700 iterations
N:47 Avg dist between pedestrians:44.6113 Probability:0.5 TREE QP avg cost:75.9272 velocity(m/s):7.01263 time(ms):10.788 2800 iterations
N:49 Avg dist between pedestrians:45.1491 Probability:0.5 TREE QP avg cost:73.6857 velocity(m/s):7.16831 time(ms):10.8668 2900 iterations
N:50 Avg dist between pedestrians:45.8934 Probability:0.5 TREE QP avg cost:74.7625 velocity(m/s):7.12572 time(ms):11.0126 3000 iterations
N:51 Avg dist between pedestrians:46.6708 Probability:0.5 TREE QP avg cost:74.9579 velocity(m/s):7.0987 time(ms):11.0476 3100 iterations


==> plots/gen_obstacles/0/data-0.100000-linear-2-1603578799.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:51.9073 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:150.29 Probability:0.1 Avg cost:0.596873 time(ms):33.1361 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:240.897 Probability:0.1 Avg cost:0.77577 time(ms):36.0295 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:335.772 Probability:0.1 Avg cost:0.610047 time(ms):33.4356 400 iterations
N:3 M:23 M+N:26 ~p:0.115385 Travelled dist:431.521 Probability:0.1 Avg cost:0.584772 time(ms):34.21 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:531.566 Probability:0.1 Avg cost:0.557528 time(ms):33.0462 600 iterations
N:5 M:32 M+N:37 ~p:0.135135 Travelled dist:629.712 Probability:0.1 Avg cost:0.558584 time(ms):34.2954 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:730.205 Probability:0.1 Avg cost:0.515772 time(ms):35.1552 800 iterations
N:5 M:43 M+N:48 ~p:0.104167 Travelled dist:832.75 Probability:0.1 Avg cost:0.458355 time(ms):33.0763 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:928.201 Probability:0.1 Avg cost:0.456203 time(ms):33.0154 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1027.87 Probability:0.1 Avg cost:0.461532 time(ms):33.4513 1100 iterations
N:8 M:57 M+N:65 ~p:0.123077 Travelled dist:1130.71 Probability:0.1 Avg cost:0.485974 time(ms):33.5174 1200 iterations
N:8 M:63 M+N:71 ~p:0.112676 Travelled dist:1231.84 Probability:0.1 Avg cost:0.473866 time(ms):32.65 1300 iterations
N:8 M:69 M+N:77 ~p:0.103896 Travelled dist:1334.35 Probability:0.1 Avg cost:0.439936 time(ms):31.4629 1400 iterations
N:8 M:74 M+N:82 ~p:0.097561 Travelled dist:1439.65 Probability:0.1 Avg cost:0.409281 time(ms):30.339 1500 iterations
N:8 M:80 M+N:88 ~p:0.0909091 Travelled dist:1545.99 Probability:0.1 Avg cost:0.386375 time(ms):29.6031 1600 iterations
N:8 M:86 M+N:94 ~p:0.0851064 Travelled dist:1651.77 Probability:0.1 Avg cost:0.364253 time(ms):28.6971 1700 iterations
N:8 M:92 M+N:100 ~p:0.08 Travelled dist:1751.53 Probability:0.1 Avg cost:0.366182 time(ms):29.3749 1800 iterations
N:10 M:96 M+N:106 ~p:0.0943396 Travelled dist:1852.65 Probability:0.1 Avg cost:0.37474 time(ms):29.1832 1900 iterations
N:10 M:101 M+N:111 ~p:0.0900901 Travelled dist:1953.71 Probability:0.1 Avg cost:0.376962 time(ms):28.7416 2000 iterations
N:11 M:106 M+N:117 ~p:0.0940171 Travelled dist:2057.02 Probability:0.1 Avg cost:0.365084 time(ms):28.421 2100 iterations
N:12 M:111 M+N:123 ~p:0.097561 Travelled dist:2157.22 Probability:0.1 Avg cost:0.406763 time(ms):28.5461 2200 iterations
N:12 M:117 M+N:129 ~p:0.0930233 Travelled dist:2263.35 Probability:0.1 Avg cost:0.397803 time(ms):28.3644 2300 iterations
N:14 M:121 M+N:135 ~p:0.103704 Travelled dist:2363.35 Probability:0.1 Avg cost:0.42043 time(ms):28.9046 2400 iterations
N:14 M:126 M+N:140 ~p:0.1 Travelled dist:2466.55 Probability:0.1 Avg cost:0.419272 time(ms):28.6191 2500 iterations
N:14 M:132 M+N:146 ~p:0.0958904 Travelled dist:2570.85 Probability:0.1 Avg cost:0.404105 time(ms):28.1174 2600 iterations
N:14 M:137 M+N:151 ~p:0.0927152 Travelled dist:2675.03 Probability:0.1 Avg cost:0.391909 time(ms):27.9985 2700 iterations
N:16 M:141 M+N:157 ~p:0.101911 Travelled dist:2775.65 Probability:0.1 Avg cost:0.394711 time(ms):28.1749 2800 iterations
N:16 M:146 M+N:162 ~p:0.0987654 Travelled dist:2867.4 Probability:0.1 Avg cost:0.441868 time(ms):28.5105 2900 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2965.01 Probability:0.1 Avg cost:0.433754 time(ms):28.493 3000 iterations
N:16 M:156 M+N:172 ~p:0.0930233 Travelled dist:3066.14 Probability:0.1 Avg cost:0.422961 time(ms):28.4318 3100 iterations
N:16 M:163 M+N:179 ~p:0.0893855 Travelled dist:3168.39 Probability:0.1 Avg cost:0.411047 time(ms):28.0081 3200 iterations
N:17 M:167 M+N:184 ~p:0.0923913 Travelled dist:3272.42 Probability:0.1 Avg cost:0.415467 time(ms):28.2829 3300 iterations
N:17 M:172 M+N:189 ~p:0.0899471 Travelled dist:3374.52 Probability:0.1 Avg cost:0.416511 time(ms):28.293 3400 iterations
N:18 M:177 M+N:195 ~p:0.0923077 Travelled dist:3472.94 Probability:0.1 Avg cost:0.410883 time(ms):28.198 3500 iterations
N:19 M:182 M+N:201 ~p:0.0945274 Travelled dist:3570.65 Probability:0.1 Avg cost:0.441884 time(ms):28.3508 3600 iterations
N:21 M:186 M+N:207 ~p:0.101449 Travelled dist:3671.58 Probability:0.1 Avg cost:0.443021 time(ms):28.5845 3700 iterations
N:21 M:191 M+N:212 ~p:0.0990566 Travelled dist:3762.48 Probability:0.1 Avg cost:0.479754 time(ms):28.6344 3800 iterations
N:22 M:195 M+N:217 ~p:0.101382 Travelled dist:3864.29 Probability:0.1 Avg cost:0.4776 time(ms):28.6865 3900 iterations
N:23 M:200 M+N:223 ~p:0.103139 Travelled dist:3964.98 Probability:0.1 Avg cost:0.500857 time(ms):28.7064 4000 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4067.87 Probability:0.1 Avg cost:0.492999 time(ms):28.6111 4100 iterations
N:23 M:210 M+N:233 ~p:0.0987124 Travelled dist:4164.5 Probability:0.1 Avg cost:0.491301 time(ms):28.6864 4200 iterations
N:23 M:215 M+N:238 ~p:0.0966387 Travelled dist:4256.99 Probability:0.1 Avg cost:0.493975 time(ms):28.7466 4300 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4346.93 Probability:0.1 Avg cost:0.51143 time(ms):28.9456 4400 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4442.88 Probability:0.1 Avg cost:0.506622 time(ms):28.6944 4500 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4535.47 Probability:0.1 Avg cost:0.55403 time(ms):28.9938 4600 iterations
N:27 M:232 M+N:259 ~p:0.104247 Travelled dist:4614.68 Probability:0.1 Avg cost:0.579433 time(ms):29.1039 4700 iterations
N:27 M:237 M+N:264 ~p:0.102273 Travelled dist:4709.81 Probability:0.1 Avg cost:0.573141 time(ms):28.9782 4800 iterations
N:27 M:243 M+N:270 ~p:0.1 Travelled dist:4810.88 Probability:0.1 Avg cost:0.565188 time(ms):28.9451 4900 iterations
N:27 M:248 M+N:275 ~p:0.0981818 Travelled dist:4908.72 Probability:0.1 Avg cost:0.558848 time(ms):28.9108 5000 iterations


==> plots/gen_obstacles/0/data-0.100000-tree-2-1603578295.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:49.7994 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:149.281 Probability:0.1 Avg cost:0.468024 time(ms):46.7702 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:249.218 Probability:0.1 Avg cost:0.48531 time(ms):54.0774 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:349.259 Probability:0.1 Avg cost:0.345863 time(ms):53.8124 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:451.753 Probability:0.1 Avg cost:0.326542 time(ms):56.1691 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:554.021 Probability:0.1 Avg cost:0.336084 time(ms):54.8922 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:656.104 Probability:0.1 Avg cost:0.337323 time(ms):55.3077 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:759.681 Probability:0.1 Avg cost:0.294527 time(ms):55.6213 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:865.155 Probability:0.1 Avg cost:0.257987 time(ms):50.1154 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:967.893 Probability:0.1 Avg cost:0.267903 time(ms):51.2174 1000 iterations
N:7 M:55 M+N:62 ~p:0.112903 Travelled dist:1068.34 Probability:0.1 Avg cost:0.313323 time(ms):51.3302 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1172.16 Probability:0.1 Avg cost:0.316636 time(ms):50.9579 1200 iterations
N:8 M:66 M+N:74 ~p:0.108108 Travelled dist:1277.31 Probability:0.1 Avg cost:0.292529 time(ms):48.9583 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1383.5 Probability:0.1 Avg cost:0.269826 time(ms):45.8203 1400 iterations
N:8 M:77 M+N:85 ~p:0.0941176 Travelled dist:1488.74 Probability:0.1 Avg cost:0.251684 time(ms):44.8683 1500 iterations
N:8 M:83 M+N:91 ~p:0.0879121 Travelled dist:1594.04 Probability:0.1 Avg cost:0.234948 time(ms):42.6605 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1699.57 Probability:0.1 Avg cost:0.2214 time(ms):43.2133 1700 iterations
N:8 M:95 M+N:103 ~p:0.0776699 Travelled dist:1800.1 Probability:0.1 Avg cost:0.214155 time(ms):43.4052 1800 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1901.69 Probability:0.1 Avg cost:0.24415 time(ms):44.0147 1900 iterations
N:10 M:104 M+N:114 ~p:0.0877193 Travelled dist:2004.74 Probability:0.1 Avg cost:0.232767 time(ms):43.6609 2000 iterations
N:12 M:108 M+N:120 ~p:0.1 Travelled dist:2108.96 Probability:0.1 Avg cost:0.235499 time(ms):44.2946 2100 iterations
N:12 M:114 M+N:126 ~p:0.0952381 Travelled dist:2213.92 Probability:0.1 Avg cost:0.262288 time(ms):43.7851 2200 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2318.88 Probability:0.1 Avg cost:0.265548 time(ms):44.4179 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2422.04 Probability:0.1 Avg cost:0.277413 time(ms):44.7085 2400 iterations
N:14 M:129 M+N:143 ~p:0.0979021 Travelled dist:2526.5 Probability:0.1 Avg cost:0.266379 time(ms):44.1178 2500 iterations
N:14 M:135 M+N:149 ~p:0.0939597 Travelled dist:2632.18 Probability:0.1 Avg cost:0.25574 time(ms):43.2733 2600 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2734.98 Probability:0.1 Avg cost:0.248113 time(ms):43.5542 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2833.41 Probability:0.1 Avg cost:0.294989 time(ms):44.5669 2800 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2928 Probability:0.1 Avg cost:0.295249 time(ms):44.951 2900 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3030.3 Probability:0.1 Avg cost:0.28594 time(ms):44.48 3000 iterations
N:16 M:161 M+N:177 ~p:0.0903955 Travelled dist:3134.24 Probability:0.1 Avg cost:0.276817 time(ms):43.8981 3100 iterations
N:17 M:165 M+N:182 ~p:0.0934066 Travelled dist:3239.69 Probability:0.1 Avg cost:0.268413 time(ms):43.432 3200 iterations
N:17 M:170 M+N:187 ~p:0.0909091 Travelled dist:3340.3 Probability:0.1 Avg cost:0.290218 time(ms):43.85 3300 iterations
N:17 M:176 M+N:193 ~p:0.0880829 Travelled dist:3440.91 Probability:0.1 Avg cost:0.283474 time(ms):43.665 3400 iterations
N:19 M:180 M+N:199 ~p:0.0954774 Travelled dist:3538.52 Probability:0.1 Avg cost:0.315206 time(ms):44.3719 3500 iterations
N:20 M:185 M+N:205 ~p:0.097561 Travelled dist:3635.36 Probability:0.1 Avg cost:0.322732 time(ms):44.4969 3600 iterations
N:21 M:189 M+N:210 ~p:0.1 Travelled dist:3726.44 Probability:0.1 Avg cost:0.371331 time(ms):45.619 3700 iterations
N:22 M:193 M+N:215 ~p:0.102326 Travelled dist:3823.79 Probability:0.1 Avg cost:0.369297 time(ms):45.4182 3800 iterations
N:23 M:198 M+N:221 ~p:0.104072 Travelled dist:3923.27 Probability:0.1 Avg cost:0.379324 time(ms):45.9033 3900 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4024.44 Probability:0.1 Avg cost:0.378359 time(ms):45.8267 4000 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4127.81 Probability:0.1 Avg cost:0.370569 time(ms):45.9156 4100 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4225.04 Probability:0.1 Avg cost:0.367992 time(ms):46.3812 4200 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4320.55 Probability:0.1 Avg cost:0.378261 time(ms):46.6977 4300 iterations
N:24 M:223 M+N:247 ~p:0.097166 Travelled dist:4416.1 Probability:0.1 Avg cost:0.375097 time(ms):46.6874 4400 iterations
N:27 M:226 M+N:253 ~p:0.106719 Travelled dist:4516.36 Probability:0.1 Avg cost:0.378005 time(ms):46.9408 4500 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4586.76 Probability:0.1 Avg cost:0.457756 time(ms):47.4833 4600 iterations
N:27 M:235 M+N:262 ~p:0.103053 Travelled dist:4682.52 Probability:0.1 Avg cost:0.452083 time(ms):47.3881 4700 iterations
N:27 M:241 M+N:268 ~p:0.100746 Travelled dist:4786.73 Probability:0.1 Avg cost:0.442639 time(ms):47.1904 4800 iterations
N:27 M:247 M+N:274 ~p:0.0985401 Travelled dist:4888.2 Probability:0.1 Avg cost:0.434822 time(ms):47.29 4900 iterations
N:27 M:252 M+N:279 ~p:0.0967742 Travelled dist:4991.39 Probability:0.1 Avg cost:0.42627 time(ms):0 5000 iterations


==> plots/gen_obstacles/1/data-0.100000-linear-2-1603562403.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:52.0401 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:153.871 Probability:0.1 Avg cost:0.42772 time(ms):22.8601 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:250.369 Probability:0.1 Avg cost:0.465026 time(ms):25.4948 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:350.27 Probability:0.1 Avg cost:0.372799 time(ms):26.0556 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:450.722 Probability:0.1 Avg cost:0.341597 time(ms):26.9639 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:551.883 Probability:0.1 Avg cost:0.335524 time(ms):27.8262 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:652.87 Probability:0.1 Avg cost:0.339602 time(ms):28.3515 700 iterations
N:5 M:38 M+N:43 ~p:0.116279 Travelled dist:754.073 Probability:0.1 Avg cost:0.310546 time(ms):28.6904 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:858.939 Probability:0.1 Avg cost:0.273542 time(ms):26.7388 900 iterations
N:6 M:49 M+N:55 ~p:0.109091 Travelled dist:957.97 Probability:0.1 Avg cost:0.300162 time(ms):27.3149 1000 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1057.44 Probability:0.1 Avg cost:0.323766 time(ms):27.2378 1100 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1159.71 Probability:0.1 Avg cost:0.324545 time(ms):27.1236 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1262.92 Probability:0.1 Avg cost:0.30531 time(ms):26.4526 1300 iterations
N:8 M:71 M+N:79 ~p:0.101266 Travelled dist:1367.61 Probability:0.1 Avg cost:0.282164 time(ms):25.0943 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1473.61 Probability:0.1 Avg cost:0.263734 time(ms):24.4748 1500 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1578.52 Probability:0.1 Avg cost:0.248898 time(ms):23.3459 1600 iterations
N:8 M:88 M+N:96 ~p:0.0833333 Travelled dist:1684.87 Probability:0.1 Avg cost:0.237347 time(ms):23.1309 1700 iterations
N:8 M:93 M+N:101 ~p:0.0792079 Travelled dist:1782.79 Probability:0.1 Avg cost:0.241409 time(ms):23.3687 1800 iterations
N:10 M:98 M+N:108 ~p:0.0925926 Travelled dist:1884.38 Probability:0.1 Avg cost:0.264603 time(ms):23.3893 1900 iterations
N:10 M:103 M+N:113 ~p:0.0884956 Travelled dist:1988.49 Probability:0.1 Avg cost:0.257135 time(ms):23.308 2000 iterations
N:12 M:107 M+N:119 ~p:0.10084 Travelled dist:2094.44 Probability:0.1 Avg cost:0.248527 time(ms):23.3301 2100 iterations
N:12 M:113 M+N:125 ~p:0.096 Travelled dist:2193.64 Probability:0.1 Avg cost:0.283866 time(ms):23.2522 2200 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2297.23 Probability:0.1 Avg cost:0.278393 time(ms):23.1653 2300 iterations
N:14 M:123 M+N:137 ~p:0.10219 Travelled dist:2398.42 Probability:0.1 Avg cost:0.304599 time(ms):23.3558 2400 iterations
N:14 M:128 M+N:142 ~p:0.0985915 Travelled dist:2501.93 Probability:0.1 Avg cost:0.296146 time(ms):22.9988 2500 iterations
N:14 M:133 M+N:147 ~p:0.0952381 Travelled dist:2604.55 Probability:0.1 Avg cost:0.285917 time(ms):22.5335 2600 iterations
N:14 M:139 M+N:153 ~p:0.0915033 Travelled dist:2709.4 Probability:0.1 Avg cost:0.276542 time(ms):22.5185 2700 iterations
N:16 M:143 M+N:159 ~p:0.100629 Travelled dist:2809.13 Probability:0.1 Avg cost:0.311733 time(ms):22.8638 2800 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2910.67 Probability:0.1 Avg cost:0.311353 time(ms):23.1494 2900 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:3013.63 Probability:0.1 Avg cost:0.303779 time(ms):23.0092 3000 iterations
N:16 M:160 M+N:176 ~p:0.0909091 Travelled dist:3116.42 Probability:0.1 Avg cost:0.295921 time(ms):22.983 3100 iterations
N:16 M:165 M+N:181 ~p:0.0883978 Travelled dist:3221.42 Probability:0.1 Avg cost:0.286795 time(ms):22.7233 3200 iterations
N:17 M:170 M+N:187 ~p:0.0909091 Travelled dist:3329.4 Probability:0.1 Avg cost:0.299052 time(ms):22.8584 3300 iterations
N:17 M:176 M+N:193 ~p:0.0880829 Travelled dist:3432.52 Probability:0.1 Avg cost:0.298398 time(ms):22.7057 3400 iterations
N:19 M:180 M+N:199 ~p:0.0954774 Travelled dist:3537.18 Probability:0.1 Avg cost:0.311096 time(ms):22.9861 3500 iterations
N:20 M:185 M+N:205 ~p:0.097561 Travelled dist:3638.73 Probability:0.1 Avg cost:0.313012 time(ms):22.9187 3600 iterations
N:21 M:189 M+N:210 ~p:0.1 Travelled dist:3734.14 Probability:0.1 Avg cost:0.345555 time(ms):23.3056 3700 iterations
N:22 M:194 M+N:216 ~p:0.101852 Travelled dist:3834.49 Probability:0.1 Avg cost:0.341844 time(ms):23.2176 3800 iterations
N:23 M:198 M+N:221 ~p:0.104072 Travelled dist:3935.63 Probability:0.1 Avg cost:0.350889 time(ms):23.4604 3900 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4037.52 Probability:0.1 Avg cost:0.344035 time(ms):23.278 4000 iterations
N:23 M:209 M+N:232 ~p:0.0991379 Travelled dist:4136.3 Probability:0.1 Avg cost:0.343063 time(ms):23.2269 4100 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4231.51 Probability:0.1 Avg cost:0.344908 time(ms):23.2103 4200 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4328.84 Probability:0.1 Avg cost:0.353306 time(ms):23.4346 4300 iterations
N:24 M:223 M+N:247 ~p:0.097166 Travelled dist:4428.27 Probability:0.1 Avg cost:0.350728 time(ms):23.4334 4400 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4527.2 Probability:0.1 Avg cost:0.360853 time(ms):23.5273 4500 iterations
N:27 M:231 M+N:258 ~p:0.104651 Travelled dist:4606.06 Probability:0.1 Avg cost:0.407968 time(ms):23.622 4600 iterations
N:27 M:237 M+N:264 ~p:0.102273 Travelled dist:4704.13 Probability:0.1 Avg cost:0.40248 time(ms):23.6093 4700 iterations
N:27 M:243 M+N:270 ~p:0.1 Travelled dist:4808.05 Probability:0.1 Avg cost:0.394899 time(ms):23.4471 4800 iterations
N:27 M:248 M+N:275 ~p:0.0981818 Travelled dist:4909.51 Probability:0.1 Avg cost:0.388796 time(ms):23.1905 4900 iterations
N:27 M:253 M+N:280 ~p:0.0964286 Travelled dist:5014.07 Probability:0.1 Avg cost:0.381045 time(ms):22.9214 5000 iterations
N:28 M:259 M+N:287 ~p:0.097561 Travelled dist:5120.15 Probability:0.1 Avg cost:0.373502 time(ms):22.6202 5100 iterations
N:29 M:263 M+N:292 ~p:0.0993151 Travelled dist:5221.74 Probability:0.1 Avg cost:0.393527 time(ms):22.8155 5200 iterations
N:31 M:267 M+N:298 ~p:0.104027 Travelled dist:5324.5 Probability:0.1 Avg cost:0.402296 time(ms):22.8752 5300 iterations
N:33 M:271 M+N:304 ~p:0.108553 Travelled dist:5429.41 Probability:0.1 Avg cost:0.399876 time(ms):23.0547 5400 iterations
N:34 M:275 M+N:309 ~p:0.110032 Travelled dist:5530.3 Probability:0.1 Avg cost:0.407527 time(ms):23.1163 5500 iterations
N:34 M:281 M+N:315 ~p:0.107937 Travelled dist:5629.51 Probability:0.1 Avg cost:0.40762 time(ms):23.2125 5600 iterations
N:34 M:286 M+N:320 ~p:0.10625 Travelled dist:5731.34 Probability:0.1 Avg cost:0.402356 time(ms):23.0967 5700 iterations
N:34 M:292 M+N:326 ~p:0.104294 Travelled dist:5834.86 Probability:0.1 Avg cost:0.398734 time(ms):23.1058 5800 iterations
N:34 M:297 M+N:331 ~p:0.102719 Travelled dist:5936.54 Probability:0.1 Avg cost:0.394649 time(ms):22.9773 5900 iterations
N:34 M:302 M+N:336 ~p:0.10119 Travelled dist:6040.28 Probability:0.1 Avg cost:0.388752 time(ms):22.8271 6000 iterations
N:35 M:307 M+N:342 ~p:0.102339 Travelled dist:6140.09 Probability:0.1 Avg cost:0.385437 time(ms):22.7858 6100 iterations
N:35 M:312 M+N:347 ~p:0.100865 Travelled dist:6237.79 Probability:0.1 Avg cost:0.386996 time(ms):22.8809 6200 iterations
N:35 M:316 M+N:351 ~p:0.0997151 Travelled dist:6336.36 Probability:0.1 Avg cost:0.382806 time(ms):22.8951 6300 iterations
N:35 M:322 M+N:357 ~p:0.0980392 Travelled dist:6438.6 Probability:0.1 Avg cost:0.377438 time(ms):22.7203 6400 iterations
N:35 M:329 M+N:364 ~p:0.0961538 Travelled dist:6543.68 Probability:0.1 Avg cost:0.371894 time(ms):22.6596 6500 iterations
N:35 M:334 M+N:369 ~p:0.0948509 Travelled dist:6648.24 Probability:0.1 Avg cost:0.366444 time(ms):22.564 6600 iterations
N:35 M:339 M+N:374 ~p:0.0935829 Travelled dist:6750.23 Probability:0.1 Avg cost:0.364011 time(ms):22.5104 6700 iterations
N:36 M:343 M+N:379 ~p:0.0949868 Travelled dist:6854.86 Probability:0.1 Avg cost:0.36035 time(ms):22.5023 6800 iterations
N:36 M:349 M+N:385 ~p:0.0935065 Travelled dist:6954.42 Probability:0.1 Avg cost:0.357721 time(ms):22.5569 6900 iterations
N:36 M:355 M+N:391 ~p:0.0920716 Travelled dist:7056.42 Probability:0.1 Avg cost:0.355864 time(ms):22.402 7000 iterations
N:36 M:360 M+N:396 ~p:0.0909091 Travelled dist:7161.66 Probability:0.1 Avg cost:0.352153 time(ms):22.2332 7100 iterations
N:36 M:367 M+N:403 ~p:0.08933 Travelled dist:7267.35 Probability:0.1 Avg cost:0.350268 time(ms):22.1737 7200 iterations
N:36 M:373 M+N:409 ~p:0.0880196 Travelled dist:7371.81 Probability:0.1 Avg cost:0.34699 time(ms):22.1859 7300 iterations
N:38 M:375 M+N:413 ~p:0.0920097 Travelled dist:7463.58 Probability:0.1 Avg cost:0.364053 time(ms):22.3385 7400 iterations
N:38 M:381 M+N:419 ~p:0.0906921 Travelled dist:7555.18 Probability:0.1 Avg cost:0.372456 time(ms):22.2449 7500 iterations
N:39 M:385 M+N:424 ~p:0.0919811 Travelled dist:7660.12 Probability:0.1 Avg cost:0.368098 time(ms):22.2086 7600 iterations
N:39 M:391 M+N:430 ~p:0.0906977 Travelled dist:7764.95 Probability:0.1 Avg cost:0.365176 time(ms):22.2579 7700 iterations
N:40 M:396 M+N:436 ~p:0.0917431 Travelled dist:7868.71 Probability:0.1 Avg cost:0.364346 time(ms):22.2083 7800 iterations
N:40 M:401 M+N:441 ~p:0.0907029 Travelled dist:7966.48 Probability:0.1 Avg cost:0.363586 time(ms):22.2173 7900 iterations
N:41 M:406 M+N:447 ~p:0.0917226 Travelled dist:8068.85 Probability:0.1 Avg cost:0.364469 time(ms):22.3083 8000 iterations
N:42 M:410 M+N:452 ~p:0.0929204 Travelled dist:8166.13 Probability:0.1 Avg cost:0.374133 time(ms):22.4111 8100 iterations
N:42 M:415 M+N:457 ~p:0.0919037 Travelled dist:8266.59 Probability:0.1 Avg cost:0.372004 time(ms):22.3634 8200 iterations
N:43 M:419 M+N:462 ~p:0.0930736 Travelled dist:8371.47 Probability:0.1 Avg cost:0.368146 time(ms):22.3074 8300 iterations
N:43 M:425 M+N:468 ~p:0.0918803 Travelled dist:8478.1 Probability:0.1 Avg cost:0.365101 time(ms):22.2886 8400 iterations
N:43 M:430 M+N:473 ~p:0.0909091 Travelled dist:8581.86 Probability:0.1 Avg cost:0.361256 time(ms):22.2329 8500 iterations
N:44 M:435 M+N:479 ~p:0.091858 Travelled dist:8685.52 Probability:0.1 Avg cost:0.359167 time(ms):22.3064 8600 iterations
N:47 M:438 M+N:485 ~p:0.0969072 Travelled dist:8782.42 Probability:0.1 Avg cost:0.367736 time(ms):22.4151 8700 iterations
N:47 M:444 M+N:491 ~p:0.095723 Travelled dist:8882.72 Probability:0.1 Avg cost:0.36751 time(ms):22.3219 8800 iterations
N:47 M:450 M+N:497 ~p:0.0945674 Travelled dist:8987.13 Probability:0.1 Avg cost:0.363898 time(ms):22.3178 8900 iterations
N:48 M:455 M+N:503 ~p:0.0954274 Travelled dist:9090.19 Probability:0.1 Avg cost:0.360962 time(ms):22.4014 9000 iterations
N:48 M:461 M+N:509 ~p:0.0943026 Travelled dist:9194.68 Probability:0.1 Avg cost:0.359254 time(ms):22.3201 9100 iterations
N:49 M:465 M+N:514 ~p:0.0953307 Travelled dist:9297.67 Probability:0.1 Avg cost:0.357099 time(ms):22.3502 9200 iterations
N:51 M:469 M+N:520 ~p:0.0980769 Travelled dist:9397.19 Probability:0.1 Avg cost:0.359223 time(ms):22.5196 9300 iterations
N:51 M:474 M+N:525 ~p:0.0971429 Travelled dist:9485.98 Probability:0.1 Avg cost:0.373318 time(ms):22.5913 9400 iterations
N:52 M:478 M+N:530 ~p:0.0981132 Travelled dist:9572.4 Probability:0.1 Avg cost:0.385879 time(ms):22.5775 9500 iterations
N:53 M:482 M+N:535 ~p:0.0990654 Travelled dist:9669.44 Probability:0.1 Avg cost:0.384518 time(ms):22.5713 9600 iterations
N:55 M:485 M+N:540 ~p:0.101852 Travelled dist:9769.64 Probability:0.1 Avg cost:0.383868 time(ms):22.7478 9700 iterations
N:57 M:489 M+N:546 ~p:0.104396 Travelled dist:9869.22 Probability:0.1 Avg cost:0.387067 time(ms):22.8393 9800 iterations
N:58 M:494 M+N:552 ~p:0.105072 Travelled dist:9973.81 Probability:0.1 Avg cost:0.384506 time(ms):22.903 9900 iterations
N:59 M:498 M+N:557 ~p:0.105925 Travelled dist:10075.9 Probability:0.1 Avg cost:0.382582 time(ms):22.8938 10000 iterations
N:59 M:503 M+N:562 ~p:0.104982 Travelled dist:10172.5 Probability:0.1 Avg cost:0.388425 time(ms):22.9272 10100 iterations
N:60 M:508 M+N:568 ~p:0.105634 Travelled dist:10275.9 Probability:0.1 Avg cost:0.386095 time(ms):22.9557 10200 iterations
N:60 M:514 M+N:574 ~p:0.10453 Travelled dist:10379.9 Probability:0.1 Avg cost:0.385812 time(ms):22.9425 10300 iterations
N:60 M:521 M+N:581 ~p:0.10327 Travelled dist:10485.3 Probability:0.1 Avg cost:0.382551 time(ms):22.8923 10400 iterations
N:61 M:525 M+N:586 ~p:0.104096 Travelled dist:10590.6 Probability:0.1 Avg cost:0.381544 time(ms):22.8575 10500 iterations
N:62 M:529 M+N:591 ~p:0.104907 Travelled dist:10693.6 Probability:0.1 Avg cost:0.380623 time(ms):22.9558 10600 iterations
N:63 M:534 M+N:597 ~p:0.105528 Travelled dist:10797.8 Probability:0.1 Avg cost:0.37767 time(ms):22.9863 10700 iterations
N:64 M:538 M+N:602 ~p:0.106312 Travelled dist:10901 Probability:0.1 Avg cost:0.378973 time(ms):23.0499 10800 iterations
N:64 M:544 M+N:608 ~p:0.105263 Travelled dist:11004.8 Probability:0.1 Avg cost:0.378776 time(ms):23.0745 10900 iterations
N:65 M:549 M+N:614 ~p:0.105863 Travelled dist:11108.9 Probability:0.1 Avg cost:0.375842 time(ms):23.07 11000 iterations
N:65 M:555 M+N:620 ~p:0.104839 Travelled dist:11213.9 Probability:0.1 Avg cost:0.373733 time(ms):23.023 11100 iterations
N:66 M:561 M+N:627 ~p:0.105263 Travelled dist:11320.5 Probability:0.1 Avg cost:0.370463 time(ms):22.932 11200 iterations
N:67 M:566 M+N:633 ~p:0.105845 Travelled dist:11424.8 Probability:0.1 Avg cost:0.372732 time(ms):23.0017 11300 iterations
N:67 M:568 M+N:635 ~p:0.105512 Travelled dist:11475.6 Probability:0.1 Avg cost:0.441349 time(ms):23.1757 11400 iterations
N:67 M:572 M+N:639 ~p:0.104851 Travelled dist:11537.6 Probability:0.1 Avg cost:0.539003 time(ms):23.2309 11500 iterations
N:67 M:576 M+N:643 ~p:0.104199 Travelled dist:11621.7 Probability:0.1 Avg cost:0.681313 time(ms):23.2898 11600 iterations
N:67 M:580 M+N:647 ~p:0.103555 Travelled dist:11719.2 Probability:0.1 Avg cost:0.800915 time(ms):23.3245 11700 iterations
N:67 M:585 M+N:652 ~p:0.102761 Travelled dist:11809.5 Probability:0.1 Avg cost:0.909171 time(ms):23.4171 11800 iterations
N:68 M:590 M+N:658 ~p:0.103343 Travelled dist:11916.6 Probability:0.1 Avg cost:1.02256 time(ms):23.4545 11900 iterations
N:68 M:596 M+N:664 ~p:0.10241 Travelled dist:12014.8 Probability:0.1 Avg cost:1.123 time(ms):23.4626 12000 iterations
N:68 M:601 M+N:669 ~p:0.101644 Travelled dist:12118.5 Probability:0.1 Avg cost:1.22479 time(ms):23.4618 12100 iterations
N:69 M:605 M+N:674 ~p:0.102374 Travelled dist:12190.1 Probability:0.1 Avg cost:1.30333 time(ms):23.5578 12200 iterations
N:69 M:610 M+N:679 ~p:0.10162 Travelled dist:12278.3 Probability:0.1 Avg cost:1.3846 time(ms):23.5697 12300 iterations
N:70 M:615 M+N:685 ~p:0.10219 Travelled dist:12382.2 Probability:0.1 Avg cost:1.46352 time(ms):23.5402 12400 iterations
N:71 M:619 M+N:690 ~p:0.102899 Travelled dist:12489.7 Probability:0.1 Avg cost:1.55635 time(ms):23.5175 12500 iterations


==> plots/gen_obstacles/1/data-0.100000-tree-2-1603560599.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:50.2749 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:148.819 Probability:0.1 Avg cost:0.380046 time(ms):49.3261 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:245.144 Probability:0.1 Avg cost:0.446361 time(ms):55.5712 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:346.003 Probability:0.1 Avg cost:0.312551 time(ms):54.1502 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:445.707 Probability:0.1 Avg cost:0.289045 time(ms):55.2755 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:549.582 Probability:0.1 Avg cost:0.282908 time(ms):55.7231 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:654.605 Probability:0.1 Avg cost:0.270613 time(ms):56.0748 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:758.271 Probability:0.1 Avg cost:0.235595 time(ms):57.1392 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:862.537 Probability:0.1 Avg cost:0.206889 time(ms):53.1472 900 iterations
N:6 M:49 M+N:55 ~p:0.109091 Travelled dist:967.189 Probability:0.1 Avg cost:0.200753 time(ms):53.7034 1000 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1067.47 Probability:0.1 Avg cost:0.234198 time(ms):53.8652 1100 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1168.87 Probability:0.1 Avg cost:0.23759 time(ms):53.6492 1200 iterations
N:8 M:66 M+N:74 ~p:0.108108 Travelled dist:1272.99 Probability:0.1 Avg cost:0.219994 time(ms):52.2047 1300 iterations
N:8 M:71 M+N:79 ~p:0.101266 Travelled dist:1378.91 Probability:0.1 Avg cost:0.20298 time(ms):49.7977 1400 iterations
N:8 M:77 M+N:85 ~p:0.0941176 Travelled dist:1483.81 Probability:0.1 Avg cost:0.189294 time(ms):48.8875 1500 iterations
N:8 M:83 M+N:91 ~p:0.0879121 Travelled dist:1589.3 Probability:0.1 Avg cost:0.176717 time(ms):46.9903 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1694.34 Probability:0.1 Avg cost:0.166996 time(ms):47.0711 1700 iterations
N:8 M:94 M+N:102 ~p:0.0784314 Travelled dist:1795.05 Probability:0.1 Avg cost:0.161249 time(ms):47.3764 1800 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1898.44 Probability:0.1 Avg cost:0.184206 time(ms):47.6715 1900 iterations
N:10 M:104 M+N:114 ~p:0.0877193 Travelled dist:2002.85 Probability:0.1 Avg cost:0.175467 time(ms):47.2892 2000 iterations
N:12 M:108 M+N:120 ~p:0.1 Travelled dist:2106.06 Probability:0.1 Avg cost:0.174956 time(ms):47.7864 2100 iterations
N:12 M:114 M+N:126 ~p:0.0952381 Travelled dist:2210.87 Probability:0.1 Avg cost:0.199879 time(ms):47.3852 2200 iterations
N:14 M:118 M+N:132 ~p:0.106061 Travelled dist:2316.04 Probability:0.1 Avg cost:0.200089 time(ms):47.8568 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2417.51 Probability:0.1 Avg cost:0.209782 time(ms):47.8376 2400 iterations
N:14 M:129 M+N:143 ~p:0.0979021 Travelled dist:2521.79 Probability:0.1 Avg cost:0.201672 time(ms):47.2081 2500 iterations
N:14 M:135 M+N:149 ~p:0.0939597 Travelled dist:2626.45 Probability:0.1 Avg cost:0.19378 time(ms):46.2401 2600 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2731.16 Probability:0.1 Avg cost:0.18704 time(ms):46.3608 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2830.67 Probability:0.1 Avg cost:0.223781 time(ms):47.0023 2800 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2924.32 Probability:0.1 Avg cost:0.227492 time(ms):47.2868 2900 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3027.28 Probability:0.1 Avg cost:0.220429 time(ms):46.729 3000 iterations
N:16 M:161 M+N:177 ~p:0.0903955 Travelled dist:3132.01 Probability:0.1 Avg cost:0.213404 time(ms):46.2597 3100 iterations
N:17 M:165 M+N:182 ~p:0.0934066 Travelled dist:3238.19 Probability:0.1 Avg cost:0.206781 time(ms):45.7228 3200 iterations
N:17 M:170 M+N:187 ~p:0.0909091 Travelled dist:3339.78 Probability:0.1 Avg cost:0.222795 time(ms):46.2472 3300 iterations
N:17 M:176 M+N:193 ~p:0.0880829 Travelled dist:3440.25 Probability:0.1 Avg cost:0.21827 time(ms):45.991 3400 iterations
N:19 M:180 M+N:199 ~p:0.0954774 Travelled dist:3541.4 Probability:0.1 Avg cost:0.239418 time(ms):46.4942 3500 iterations
N:20 M:186 M+N:206 ~p:0.0970874 Travelled dist:3642.49 Probability:0.1 Avg cost:0.241323 time(ms):46.4794 3600 iterations
N:21 M:189 M+N:210 ~p:0.1 Travelled dist:3735.23 Probability:0.1 Avg cost:0.27883 time(ms):47.1767 3700 iterations
N:22 M:194 M+N:216 ~p:0.101852 Travelled dist:3835.05 Probability:0.1 Avg cost:0.276427 time(ms):47.1599 3800 iterations
N:23 M:198 M+N:221 ~p:0.104072 Travelled dist:3935.24 Probability:0.1 Avg cost:0.286028 time(ms):47.5517 3900 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4034.85 Probability:0.1 Avg cost:0.282121 time(ms):47.3474 4000 iterations
N:23 M:209 M+N:232 ~p:0.0991379 Travelled dist:4136.74 Probability:0.1 Avg cost:0.276571 time(ms):47.4079 4100 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4237.64 Probability:0.1 Avg cost:0.274374 time(ms):47.6254 4200 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4334.41 Probability:0.1 Avg cost:0.284631 time(ms):47.9901 4300 iterations
N:24 M:224 M+N:248 ~p:0.0967742 Travelled dist:4435.48 Probability:0.1 Avg cost:0.280001 time(ms):47.7961 4400 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4533.36 Probability:0.1 Avg cost:0.305444 time(ms):48.3244 4500 iterations
N:27 M:233 M+N:260 ~p:0.103846 Travelled dist:4622.28 Probability:0.1 Avg cost:0.320934 time(ms):48.4981 4600 iterations
N:27 M:237 M+N:264 ~p:0.102273 Travelled dist:4725.72 Probability:0.1 Avg cost:0.314448 time(ms):48.2232 4700 iterations
N:27 M:243 M+N:270 ~p:0.1 Travelled dist:4831.25 Probability:0.1 Avg cost:0.30785 time(ms):48.0335 4800 iterations
N:27 M:249 M+N:276 ~p:0.0978261 Travelled dist:4935.91 Probability:0.1 Avg cost:0.301474 time(ms):47.4394 4900 iterations
N:27 M:255 M+N:282 ~p:0.0957447 Travelled dist:5041.47 Probability:0.1 Avg cost:0.295311 time(ms):46.7865 5000 iterations
N:28 M:261 M+N:289 ~p:0.0968858 Travelled dist:5145.48 Probability:0.1 Avg cost:0.296707 time(ms):46.5602 5100 iterations
N:29 M:264 M+N:293 ~p:0.0989761 Travelled dist:5243.8 Probability:0.1 Avg cost:0.315835 time(ms):46.561 5200 iterations
N:31 M:267 M+N:298 ~p:0.104027 Travelled dist:5342.3 Probability:0.1 Avg cost:0.324306 time(ms):46.953 5300 iterations
N:33 M:272 M+N:305 ~p:0.108197 Travelled dist:5445.35 Probability:0.1 Avg cost:0.323348 time(ms):47.0986 5400 iterations
N:34 M:276 M+N:310 ~p:0.109677 Travelled dist:5544.92 Probability:0.1 Avg cost:0.331686 time(ms):47.1979 5500 iterations
N:34 M:281 M+N:315 ~p:0.107937 Travelled dist:5643.48 Probability:0.1 Avg cost:0.332503 time(ms):47.0039 5600 iterations
N:34 M:287 M+N:321 ~p:0.105919 Travelled dist:5746.8 Probability:0.1 Avg cost:0.327004 time(ms):46.6605 5700 iterations
N:34 M:293 M+N:327 ~p:0.103976 Travelled dist:5847.26 Probability:0.1 Avg cost:0.32314 time(ms):46.7619 5800 iterations
N:34 M:298 M+N:332 ~p:0.10241 Travelled dist:5949.13 Probability:0.1 Avg cost:0.318246 time(ms):46.4998 5900 iterations
N:34 M:303 M+N:337 ~p:0.10089 Travelled dist:6052.12 Probability:0.1 Avg cost:0.314127 time(ms):46.3759 6000 iterations
N:35 M:307 M+N:342 ~p:0.102339 Travelled dist:6152.39 Probability:0.1 Avg cost:0.310269 time(ms):46.3794 6100 iterations
N:35 M:312 M+N:347 ~p:0.100865 Travelled dist:6248.75 Probability:0.1 Avg cost:0.314101 time(ms):46.6817 6200 iterations
N:35 M:317 M+N:352 ~p:0.0994318 Travelled dist:6349.7 Probability:0.1 Avg cost:0.309938 time(ms):46.6605 6300 iterations
N:35 M:324 M+N:359 ~p:0.097493 Travelled dist:6454.57 Probability:0.1 Avg cost:0.305133 time(ms):46.4128 6400 iterations
N:35 M:329 M+N:364 ~p:0.0961538 Travelled dist:6559.51 Probability:0.1 Avg cost:0.300464 time(ms):46.3342 6500 iterations
N:35 M:335 M+N:370 ~p:0.0945946 Travelled dist:6664.11 Probability:0.1 Avg cost:0.296028 time(ms):46.2108 6600 iterations
N:35 M:340 M+N:375 ~p:0.0933333 Travelled dist:6767.69 Probability:0.1 Avg cost:0.291818 time(ms):46.0527 6700 iterations
N:36 M:345 M+N:381 ~p:0.0944882 Travelled dist:6871.54 Probability:0.1 Avg cost:0.289104 time(ms):46.153 6800 iterations
N:36 M:349 M+N:385 ~p:0.0935065 Travelled dist:6971.3 Probability:0.1 Avg cost:0.286602 time(ms):46.2737 6900 iterations
N:36 M:355 M+N:391 ~p:0.0920716 Travelled dist:7073.51 Probability:0.1 Avg cost:0.283026 time(ms):45.9815 7000 iterations
N:36 M:361 M+N:397 ~p:0.0906801 Travelled dist:7177.13 Probability:0.1 Avg cost:0.279929 time(ms):45.7369 7100 iterations
N:36 M:367 M+N:403 ~p:0.08933 Travelled dist:7280.56 Probability:0.1 Avg cost:0.276283 time(ms):45.7167 7200 iterations
N:36 M:374 M+N:410 ~p:0.0878049 Travelled dist:7385.72 Probability:0.1 Avg cost:0.27338 time(ms):45.7211 7300 iterations
N:38 M:377 M+N:415 ~p:0.0915663 Travelled dist:7479.29 Probability:0.1 Avg cost:0.29285 time(ms):46.1146 7400 iterations
N:38 M:382 M+N:420 ~p:0.0904762 Travelled dist:7579.03 Probability:0.1 Avg cost:0.291402 time(ms):45.9161 7500 iterations
N:39 M:387 M+N:426 ~p:0.0915493 Travelled dist:7683.18 Probability:0.1 Avg cost:0.289109 time(ms):45.9135 7600 iterations
N:39 M:392 M+N:431 ~p:0.0904872 Travelled dist:7786.24 Probability:0.1 Avg cost:0.286261 time(ms):45.9665 7700 iterations
N:40 M:396 M+N:436 ~p:0.0917431 Travelled dist:7887.79 Probability:0.1 Avg cost:0.287168 time(ms):46.1015 7800 iterations
N:40 M:402 M+N:442 ~p:0.0904977 Travelled dist:7989.96 Probability:0.1 Avg cost:0.284109 time(ms):45.9949 7900 iterations
N:41 M:407 M+N:448 ~p:0.0915179 Travelled dist:8091.98 Probability:0.1 Avg cost:0.284967 time(ms):46.0867 8000 iterations
N:42 M:411 M+N:453 ~p:0.0927152 Travelled dist:8190.47 Probability:0.1 Avg cost:0.291223 time(ms):46.2736 8100 iterations
N:42 M:416 M+N:458 ~p:0.0917031 Travelled dist:8294.2 Probability:0.1 Avg cost:0.288018 time(ms):46.1298 8200 iterations
N:43 M:421 M+N:464 ~p:0.0926724 Travelled dist:8399.38 Probability:0.1 Avg cost:0.285577 time(ms):46.0796 8300 iterations
N:43 M:426 M+N:469 ~p:0.0916844 Travelled dist:8503.38 Probability:0.1 Avg cost:0.28236 time(ms):45.9486 8400 iterations
N:43 M:432 M+N:475 ~p:0.0905263 Travelled dist:8607.41 Probability:0.1 Avg cost:0.279143 time(ms):45.8012 8500 iterations
N:44 M:436 M+N:480 ~p:0.0916667 Travelled dist:8707.89 Probability:0.1 Avg cost:0.278641 time(ms):46.0367 8600 iterations
N:47 M:438 M+N:485 ~p:0.0969072 Travelled dist:8799.89 Probability:0.1 Avg cost:0.286853 time(ms):46.2795 8700 iterations
N:47 M:445 M+N:492 ~p:0.0955285 Travelled dist:8902.26 Probability:0.1 Avg cost:0.286707 time(ms):46.0827 8800 iterations
N:47 M:451 M+N:498 ~p:0.0943775 Travelled dist:9006.81 Probability:0.1 Avg cost:0.283591 time(ms):45.9884 8900 iterations
N:48 M:456 M+N:504 ~p:0.0952381 Travelled dist:9108.69 Probability:0.1 Avg cost:0.282445 time(ms):46.045 9000 iterations
N:48 M:462 M+N:510 ~p:0.0941176 Travelled dist:9213.37 Probability:0.1 Avg cost:0.280419 time(ms):45.8897 9100 iterations
N:49 M:467 M+N:516 ~p:0.0949612 Travelled dist:9318.2 Probability:0.1 Avg cost:0.27901 time(ms):45.9098 9200 iterations
N:51 M:470 M+N:521 ~p:0.0978887 Travelled dist:9416.69 Probability:0.1 Avg cost:0.28264 time(ms):46.1687 9300 iterations
N:51 M:474 M+N:525 ~p:0.0971429 Travelled dist:9506.86 Probability:0.1 Avg cost:0.293205 time(ms):46.2251 9400 iterations
N:52 M:479 M+N:531 ~p:0.0979284 Travelled dist:9600.72 Probability:0.1 Avg cost:0.299465 time(ms):46.347 9500 iterations
N:53 M:484 M+N:537 ~p:0.0986965 Travelled dist:9703.5 Probability:0.1 Avg cost:0.297213 time(ms):46.3443 9600 iterations
N:56 M:486 M+N:542 ~p:0.103321 Travelled dist:9802.18 Probability:0.1 Avg cost:0.300255 time(ms):46.6929 9700 iterations
N:57 M:491 M+N:548 ~p:0.104015 Travelled dist:9903.69 Probability:0.1 Avg cost:0.301155 time(ms):46.6383 9800 iterations
N:58 M:495 M+N:553 ~p:0.104882 Travelled dist:10005.3 Probability:0.1 Avg cost:0.299365 time(ms):46.7217 9900 iterations
N:59 M:500 M+N:559 ~p:0.105546 Travelled dist:10105.8 Probability:0.1 Avg cost:0.303568 time(ms):46.737 10000 iterations
N:59 M:505 M+N:564 ~p:0.10461 Travelled dist:10207.9 Probability:0.1 Avg cost:0.302185 time(ms):46.6688 10100 iterations
N:60 M:510 M+N:570 ~p:0.105263 Travelled dist:10309.5 Probability:0.1 Avg cost:0.303018 time(ms):46.72 10200 iterations
N:60 M:517 M+N:577 ~p:0.103986 Travelled dist:10414.6 Probability:0.1 Avg cost:0.300527 time(ms):46.5912 10300 iterations
N:61 M:521 M+N:582 ~p:0.104811 Travelled dist:10520.8 Probability:0.1 Avg cost:0.297618 time(ms):46.4228 10400 iterations
N:61 M:527 M+N:588 ~p:0.103741 Travelled dist:10626.5 Probability:0.1 Avg cost:0.298228 time(ms):46.4653 10500 iterations
N:62 M:531 M+N:593 ~p:0.104553 Travelled dist:10723 Probability:0.1 Avg cost:0.298777 time(ms):46.6317 10600 iterations
N:63 M:536 M+N:599 ~p:0.105175 Travelled dist:10825.2 Probability:0.1 Avg cost:0.29771 time(ms):46.5598 10700 iterations
N:64 M:540 M+N:604 ~p:0.10596 Travelled dist:10924.2 Probability:0.1 Avg cost:0.300632 time(ms):46.7183 10800 iterations
N:64 M:546 M+N:610 ~p:0.104918 Travelled dist:11023.9 Probability:0.1 Avg cost:0.299139 time(ms):46.678 10900 iterations
N:65 M:550 M+N:615 ~p:0.105691 Travelled dist:11127.4 Probability:0.1 Avg cost:0.297766 time(ms):46.6344 11000 iterations
N:65 M:557 M+N:622 ~p:0.104502 Travelled dist:11232.7 Probability:0.1 Avg cost:0.29548 time(ms):46.4447 11100 iterations
N:66 M:562 M+N:628 ~p:0.105096 Travelled dist:11338.8 Probability:0.1 Avg cost:0.294438 time(ms):46.3763 11200 iterations
N:67 M:566 M+N:633 ~p:0.105845 Travelled dist:11440.1 Probability:0.1 Avg cost:0.296647 time(ms):46.4352 11300 iterations
N:67 M:571 M+N:638 ~p:0.105016 Travelled dist:11535.4 Probability:0.1 Avg cost:0.301086 time(ms):46.5426 11400 iterations
N:67 M:576 M+N:643 ~p:0.104199 Travelled dist:11633.6 Probability:0.1 Avg cost:0.299473 time(ms):46.4891 11500 iterations
N:67 M:581 M+N:648 ~p:0.103395 Travelled dist:11736.9 Probability:0.1 Avg cost:0.297059 time(ms):46.4592 11600 iterations
N:68 M:586 M+N:654 ~p:0.103976 Travelled dist:11840.3 Probability:0.1 Avg cost:0.295086 time(ms):46.4831 11700 iterations
N:68 M:591 M+N:659 ~p:0.103187 Travelled dist:11940.6 Probability:0.1 Avg cost:0.294652 time(ms):46.5288 11800 iterations
N:68 M:598 M+N:666 ~p:0.102102 Travelled dist:12044.6 Probability:0.1 Avg cost:0.292373 time(ms):46.4821 11900 iterations
N:69 M:602 M+N:671 ~p:0.102832 Travelled dist:12147.8 Probability:0.1 Avg cost:0.290236 time(ms):46.4307 12000 iterations
N:69 M:609 M+N:678 ~p:0.10177 Travelled dist:12250.7 Probability:0.1 Avg cost:0.288948 time(ms):46.4369 12100 iterations
N:69 M:615 M+N:684 ~p:0.100877 Travelled dist:12356.5 Probability:0.1 Avg cost:0.286572 time(ms):46.2739 12200 iterations
N:71 M:618 M+N:689 ~p:0.103048 Travelled dist:12461.7 Probability:0.1 Avg cost:0.289407 time(ms):46.2276 12300 iterations
N:71 M:623 M+N:694 ~p:0.102305 Travelled dist:12562.5 Probability:0.1 Avg cost:0.289595 time(ms):46.3344 12400 iterations
N:72 M:628 M+N:700 ~p:0.102857 Travelled dist:12663.9 Probability:0.1 Avg cost:0.293806 time(ms):46.4742 12500 iterations
N:73 M:633 M+N:706 ~p:0.103399 Travelled dist:12764 Probability:0.1 Avg cost:0.29897 time(ms):46.4595 12600 iterations
N:73 M:638 M+N:711 ~p:0.102672 Travelled dist:12867.4 Probability:0.1 Avg cost:0.296815 time(ms):46.3451 12700 iterations
N:73 M:643 M+N:716 ~p:0.101955 Travelled dist:12969.8 Probability:0.1 Avg cost:0.295811 time(ms):46.3197 12800 iterations
N:73 M:650 M+N:723 ~p:0.100968 Travelled dist:13073.4 Probability:0.1 Avg cost:0.293712 time(ms):46.1609 12900 iterations
N:73 M:655 M+N:728 ~p:0.100275 Travelled dist:13177.5 Probability:0.1 Avg cost:0.29219 time(ms):46.0992 13000 iterations
N:73 M:661 M+N:734 ~p:0.099455 Travelled dist:13282.6 Probability:0.1 Avg cost:0.290118 time(ms):46.1442 13100 iterations
N:73 M:667 M+N:740 ~p:0.0986486 Travelled dist:13387.1 Probability:0.1 Avg cost:0.287988 time(ms):45.9359 13200 iterations
N:73 M:672 M+N:745 ~p:0.0979866 Travelled dist:13490 Probability:0.1 Avg cost:0.286035 time(ms):45.9558 13300 iterations
N:74 M:676 M+N:750 ~p:0.0986667 Travelled dist:13590.3 Probability:0.1 Avg cost:0.289484 time(ms):46.0154 13400 iterations
N:74 M:681 M+N:755 ~p:0.0980132 Travelled dist:13692.3 Probability:0.1 Avg cost:0.288005 time(ms):46.0192 13500 iterations
N:74 M:686 M+N:760 ~p:0.0973684 Travelled dist:13797.5 Probability:0.1 Avg cost:0.28589 time(ms):45.8018 13600 iterations
N:74 M:692 M+N:766 ~p:0.0966057 Travelled dist:13903 Probability:0.1 Avg cost:0.283995 time(ms):45.8131 13700 iterations
N:75 M:697 M+N:772 ~p:0.0971503 Travelled dist:14008.2 Probability:0.1 Avg cost:0.281971 time(ms):45.6563 13800 iterations
N:76 M:701 M+N:777 ~p:0.0978121 Travelled dist:14112.4 Probability:0.1 Avg cost:0.280949 time(ms):45.7111 13900 iterations
N:77 M:706 M+N:783 ~p:0.0983397 Travelled dist:14215.4 Probability:0.1 Avg cost:0.27978 time(ms):45.6276 14000 iterations
N:77 M:712 M+N:789 ~p:0.0975919 Travelled dist:14318.9 Probability:0.1 Avg cost:0.28082 time(ms):45.6301 14100 iterations
N:77 M:719 M+N:796 ~p:0.0967337 Travelled dist:14424.3 Probability:0.1 Avg cost:0.27889 time(ms):45.4759 14200 iterations
N:79 M:722 M+N:801 ~p:0.0986267 Travelled dist:14526.7 Probability:0.1 Avg cost:0.280976 time(ms):45.6064 14300 iterations
N:79 M:727 M+N:806 ~p:0.0980149 Travelled dist:14630.7 Probability:0.1 Avg cost:0.281364 time(ms):45.5034 14400 iterations
N:80 M:733 M+N:813 ~p:0.098401 Travelled dist:14737 Probability:0.1 Avg cost:0.279463 time(ms):45.3503 14500 iterations
N:81 M:737 M+N:818 ~p:0.099022 Travelled dist:14835.8 Probability:0.1 Avg cost:0.284821 time(ms):45.4578 14600 iterations
N:81 M:742 M+N:823 ~p:0.0984204 Travelled dist:14936.4 Probability:0.1 Avg cost:0.283485 time(ms):45.3842 14700 iterations
N:81 M:748 M+N:829 ~p:0.0977081 Travelled dist:15041.2 Probability:0.1 Avg cost:0.281628 time(ms):45.3074 14800 iterations
N:82 M:752 M+N:834 ~p:0.0983213 Travelled dist:15143.7 Probability:0.1 Avg cost:0.280531 time(ms):45.2482 14900 iterations
N:82 M:758 M+N:840 ~p:0.097619 Travelled dist:15245.4 Probability:0.1 Avg cost:0.280593 time(ms):45.2054 15000 iterations
N:82 M:764 M+N:846 ~p:0.0969267 Travelled dist:15350.4 Probability:0.1 Avg cost:0.27877 time(ms):45.0494 15100 iterations
N:82 M:770 M+N:852 ~p:0.0962441 Travelled dist:15456 Probability:0.1 Avg cost:0.276973 time(ms):44.9584 15200 iterations
N:83 M:775 M+N:858 ~p:0.0967366 Travelled dist:15558.7 Probability:0.1 Avg cost:0.277205 time(ms):44.9179 15300 iterations
N:85 M:779 M+N:864 ~p:0.0983796 Travelled dist:15662.1 Probability:0.1 Avg cost:0.276274 time(ms):44.9635 15400 iterations
N:87 M:783 M+N:870 ~p:0.1 Travelled dist:15762.5 Probability:0.1 Avg cost:0.278673 time(ms):44.9973 15500 iterations
N:89 M:785 M+N:874 ~p:0.101831 Travelled dist:15850.3 Probability:0.1 Avg cost:0.289741 time(ms):45.1844 15600 iterations
N:90 M:789 M+N:879 ~p:0.102389 Travelled dist:15934.1 Probability:0.1 Avg cost:0.296044 time(ms):45.2466 15700 iterations
N:92 M:792 M+N:884 ~p:0.104072 Travelled dist:16031.7 Probability:0.1 Avg cost:0.297343 time(ms):45.3338 15800 iterations
N:92 M:797 M+N:889 ~p:0.103487 Travelled dist:16132.1 Probability:0.1 Avg cost:0.297589 time(ms):45.2903 15900 iterations
N:95 M:800 M+N:895 ~p:0.106145 Travelled dist:16234.1 Probability:0.1 Avg cost:0.299176 time(ms):45.4561 16000 iterations
N:96 M:805 M+N:901 ~p:0.106548 Travelled dist:16336.8 Probability:0.1 Avg cost:0.29821 time(ms):45.4436 16100 iterations
N:97 M:810 M+N:907 ~p:0.106946 Travelled dist:16440 Probability:0.1 Avg cost:0.301065 time(ms):45.4968 16200 iterations
N:98 M:815 M+N:913 ~p:0.107338 Travelled dist:16540.6 Probability:0.1 Avg cost:0.300418 time(ms):45.5534 16300 iterations
N:98 M:820 M+N:918 ~p:0.106754 Travelled dist:16642 Probability:0.1 Avg cost:0.300953 time(ms):45.5872 16400 iterations
N:98 M:825 M+N:923 ~p:0.106176 Travelled dist:16743.1 Probability:0.1 Avg cost:0.29952 time(ms):45.6761 16500 iterations
N:98 M:832 M+N:930 ~p:0.105376 Travelled dist:16844.5 Probability:0.1 Avg cost:0.298057 time(ms):45.6205 16600 iterations
N:100 M:835 M+N:935 ~p:0.106952 Travelled dist:16945.7 Probability:0.1 Avg cost:0.300546 time(ms):45.6389 16700 iterations
N:100 M:841 M+N:941 ~p:0.10627 Travelled dist:17034.3 Probability:0.1 Avg cost:0.305863 time(ms):45.6324 16800 iterations
N:100 M:847 M+N:947 ~p:0.105597 Travelled dist:17135 Probability:0.1 Avg cost:0.304563 time(ms):45.6182 16900 iterations
N:101 M:852 M+N:953 ~p:0.105981 Travelled dist:17236.1 Probability:0.1 Avg cost:0.303496 time(ms):45.6729 17000 iterations
N:102 M:857 M+N:959 ~p:0.106361 Travelled dist:17340.5 Probability:0.1 Avg cost:0.302463 time(ms):45.6698 17100 iterations
N:102 M:862 M+N:964 ~p:0.105809 Travelled dist:17441 Probability:0.1 Avg cost:0.30124 time(ms):45.6794 17200 iterations
N:104 M:865 M+N:969 ~p:0.107327 Travelled dist:17543.1 Probability:0.1 Avg cost:0.30194 time(ms):45.771 17300 iterations
N:104 M:871 M+N:975 ~p:0.106667 Travelled dist:17646.7 Probability:0.1 Avg cost:0.301544 time(ms):45.7558 17400 iterations
N:105 M:876 M+N:981 ~p:0.107034 Travelled dist:17750.4 Probability:0.1 Avg cost:0.300603 time(ms):45.7472 17500 iterations
N:106 M:880 M+N:986 ~p:0.107505 Travelled dist:17851.9 Probability:0.1 Avg cost:0.302616 time(ms):45.7376 17600 iterations
N:106 M:885 M+N:991 ~p:0.106963 Travelled dist:17947.5 Probability:0.1 Avg cost:0.305306 time(ms):45.8121 17700 iterations
N:106 M:891 M+N:997 ~p:0.106319 Travelled dist:18050.3 Probability:0.1 Avg cost:0.303732 time(ms):45.7137 17800 iterations
N:107 M:895 M+N:1002 ~p:0.106786 Travelled dist:18149.1 Probability:0.1 Avg cost:0.307098 time(ms):45.7439 17900 iterations
N:107 M:900 M+N:1007 ~p:0.106256 Travelled dist:18243.8 Probability:0.1 Avg cost:0.306652 time(ms):45.8401 18000 iterations


==> plots/gen_obstacles/1/data-0.250000-linear-2-1603560011.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:44.2322 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:135.884 Probability:0.25 Avg cost:1.1624 time(ms):23.531 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:231.17 Probability:0.25 Avg cost:1.00292 time(ms):30.9065 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:330.672 Probability:0.25 Avg cost:0.779792 time(ms):30.3228 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:423.771 Probability:0.25 Avg cost:0.799698 time(ms):31.1321 500 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:522.857 Probability:0.25 Avg cost:0.888754 time(ms):31.9776 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:622.728 Probability:0.25 Avg cost:0.804685 time(ms):33.1439 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:722.106 Probability:0.25 Avg cost:0.728084 time(ms):33.793 800 iterations
N:13 M:35 M+N:48 ~p:0.270833 Travelled dist:825.805 Probability:0.25 Avg cost:0.652577 time(ms):33.2603 900 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:919.307 Probability:0.25 Avg cost:0.702807 time(ms):33.0458 1000 iterations
N:16 M:42 M+N:58 ~p:0.275862 Travelled dist:1013.48 Probability:0.25 Avg cost:0.706122 time(ms):32.8133 1100 iterations
N:17 M:47 M+N:64 ~p:0.265625 Travelled dist:1110.83 Probability:0.25 Avg cost:0.705469 time(ms):32.5871 1200 iterations
N:18 M:52 M+N:70 ~p:0.257143 Travelled dist:1211.16 Probability:0.25 Avg cost:0.678221 time(ms):32.5551 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1311.15 Probability:0.25 Avg cost:0.653735 time(ms):31.205 1400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1415.81 Probability:0.25 Avg cost:0.607584 time(ms):29.9576 1500 iterations
N:18 M:69 M+N:87 ~p:0.206897 Travelled dist:1521.25 Probability:0.25 Avg cost:0.570052 time(ms):29.0579 1600 iterations
N:18 M:75 M+N:93 ~p:0.193548 Travelled dist:1626.75 Probability:0.25 Avg cost:0.535239 time(ms):28.078 1700 iterations
N:18 M:80 M+N:98 ~p:0.183673 Travelled dist:1726.2 Probability:0.25 Avg cost:0.524226 time(ms):28.2304 1800 iterations
N:19 M:85 M+N:104 ~p:0.182692 Travelled dist:1822.13 Probability:0.25 Avg cost:0.507642 time(ms):27.8861 1900 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1922.89 Probability:0.25 Avg cost:0.518452 time(ms):28.2015 2000 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2026.26 Probability:0.25 Avg cost:0.501337 time(ms):28.0813 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2126.55 Probability:0.25 Avg cost:0.516486 time(ms):28.2918 2200 iterations
N:23 M:104 M+N:127 ~p:0.181102 Travelled dist:2226.82 Probability:0.25 Avg cost:0.511316 time(ms):28.041 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2324.03 Probability:0.25 Avg cost:0.515343 time(ms):28.485 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2419.76 Probability:0.25 Avg cost:0.542453 time(ms):28.5365 2500 iterations
N:28 M:115 M+N:143 ~p:0.195804 Travelled dist:2518.71 Probability:0.25 Avg cost:0.550482 time(ms):28.6116 2600 iterations
N:29 M:119 M+N:148 ~p:0.195946 Travelled dist:2612.84 Probability:0.25 Avg cost:0.574531 time(ms):28.7281 2700 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2714.06 Probability:0.25 Avg cost:0.557082 time(ms):28.7658 2800 iterations
N:32 M:127 M+N:159 ~p:0.201258 Travelled dist:2814.06 Probability:0.25 Avg cost:0.580224 time(ms):29.119 2900 iterations
N:32 M:133 M+N:165 ~p:0.193939 Travelled dist:2913.75 Probability:0.25 Avg cost:0.571582 time(ms):29.3263 3000 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:3010.33 Probability:0.25 Avg cost:0.567875 time(ms):29.2464 3100 iterations
N:34 M:141 M+N:175 ~p:0.194286 Travelled dist:3096.66 Probability:0.25 Avg cost:0.583595 time(ms):29.2158 3200 iterations
N:34 M:146 M+N:180 ~p:0.188889 Travelled dist:3187.44 Probability:0.25 Avg cost:0.606911 time(ms):29.3152 3300 iterations
N:37 M:148 M+N:185 ~p:0.2 Travelled dist:3287.33 Probability:0.25 Avg cost:0.611086 time(ms):29.2113 3400 iterations
N:37 M:153 M+N:190 ~p:0.194737 Travelled dist:3382.67 Probability:0.25 Avg cost:0.611878 time(ms):29.1182 3500 iterations
N:39 M:156 M+N:195 ~p:0.2 Travelled dist:3470.03 Probability:0.25 Avg cost:0.621864 time(ms):29.2276 3600 iterations
N:41 M:159 M+N:200 ~p:0.205 Travelled dist:3556.69 Probability:0.25 Avg cost:0.657728 time(ms):29.4033 3700 iterations
N:42 M:164 M+N:206 ~p:0.203883 Travelled dist:3651.79 Probability:0.25 Avg cost:0.658058 time(ms):29.4094 3800 iterations
N:43 M:168 M+N:211 ~p:0.203791 Travelled dist:3746.59 Probability:0.25 Avg cost:0.680974 time(ms):29.527 3900 iterations
N:44 M:172 M+N:216 ~p:0.203704 Travelled dist:3845.32 Probability:0.25 Avg cost:0.670124 time(ms):29.3607 4000 iterations
N:45 M:177 M+N:222 ~p:0.202703 Travelled dist:3941.35 Probability:0.25 Avg cost:0.672826 time(ms):29.438 4100 iterations
N:46 M:181 M+N:227 ~p:0.202643 Travelled dist:4040.14 Probability:0.25 Avg cost:0.66278 time(ms):29.4873 4200 iterations
N:47 M:185 M+N:232 ~p:0.202586 Travelled dist:4137.34 Probability:0.25 Avg cost:0.664849 time(ms):29.3159 4300 iterations
N:47 M:190 M+N:237 ~p:0.198312 Travelled dist:4228.42 Probability:0.25 Avg cost:0.667105 time(ms):29.2505 4400 iterations
N:49 M:193 M+N:242 ~p:0.202479 Travelled dist:4320.15 Probability:0.25 Avg cost:0.707001 time(ms):29.2894 4500 iterations
N:49 M:198 M+N:247 ~p:0.198381 Travelled dist:4409.76 Probability:0.25 Avg cost:0.725964 time(ms):29.1782 4600 iterations
N:53 M:200 M+N:253 ~p:0.209486 Travelled dist:4511.97 Probability:0.25 Avg cost:0.729775 time(ms):29.2172 4700 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4555.81 Probability:0.25 Avg cost:0.893693 time(ms):29.2315 4800 iterations
N:55 M:202 M+N:257 ~p:0.214008 Travelled dist:4592.59 Probability:0.25 Avg cost:1.26337 time(ms):29.2063 4900 iterations
N:55 M:205 M+N:260 ~p:0.211538 Travelled dist:4639.11 Probability:0.25 Avg cost:1.6027 time(ms):29.1836 5000 iterations
N:55 M:209 M+N:264 ~p:0.208333 Travelled dist:4723.34 Probability:0.25 Avg cost:2.25284 time(ms):29.1361 5100 iterations


==> plots/gen_obstacles/1/data-0.250000-tree-2-1603558207.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:41.8101 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:129.579 Probability:0.25 Avg cost:1.30626 time(ms):51.9522 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:222.571 Probability:0.25 Avg cost:1.09556 time(ms):63.9365 300 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:317.689 Probability:0.25 Avg cost:0.821136 time(ms):61.9956 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:405.49 Probability:0.25 Avg cost:0.885442 time(ms):65.3099 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:498.491 Probability:0.25 Avg cost:0.96613 time(ms):66.293 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:594.344 Probability:0.25 Avg cost:0.901338 time(ms):66.4242 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:694.418 Probability:0.25 Avg cost:0.786531 time(ms):65.2798 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:793.36 Probability:0.25 Avg cost:0.701485 time(ms):65.6779 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:894.469 Probability:0.25 Avg cost:0.639364 time(ms):64.6535 1000 iterations
N:15 M:42 M+N:57 ~p:0.263158 Travelled dist:989.359 Probability:0.25 Avg cost:0.689237 time(ms):64.3723 1100 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1088.9 Probability:0.25 Avg cost:0.678666 time(ms):64.0348 1200 iterations
N:18 M:51 M+N:69 ~p:0.26087 Travelled dist:1191.15 Probability:0.25 Avg cost:0.64065 time(ms):64.0889 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1295.37 Probability:0.25 Avg cost:0.619136 time(ms):62.3242 1400 iterations
N:18 M:62 M+N:80 ~p:0.225 Travelled dist:1400.45 Probability:0.25 Avg cost:0.57506 time(ms):59.5906 1500 iterations
N:18 M:68 M+N:86 ~p:0.209302 Travelled dist:1504.03 Probability:0.25 Avg cost:0.537783 time(ms):57.6534 1600 iterations
N:18 M:74 M+N:92 ~p:0.195652 Travelled dist:1608.56 Probability:0.25 Avg cost:0.504294 time(ms):55.6693 1700 iterations
N:18 M:79 M+N:97 ~p:0.185567 Travelled dist:1712.05 Probability:0.25 Avg cost:0.476743 time(ms):55.7261 1800 iterations
N:18 M:85 M+N:103 ~p:0.174757 Travelled dist:1814.75 Probability:0.25 Avg cost:0.452296 time(ms):54.8881 1900 iterations
N:20 M:89 M+N:109 ~p:0.183486 Travelled dist:1915.68 Probability:0.25 Avg cost:0.459696 time(ms):55.1564 2000 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2017.57 Probability:0.25 Avg cost:0.439028 time(ms):54.8453 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2117.88 Probability:0.25 Avg cost:0.446702 time(ms):55.1268 2200 iterations
N:23 M:103 M+N:126 ~p:0.18254 Travelled dist:2218.99 Probability:0.25 Avg cost:0.443782 time(ms):54.4317 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2320.23 Probability:0.25 Avg cost:0.439212 time(ms):55.1021 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2415.95 Probability:0.25 Avg cost:0.472253 time(ms):55.5626 2500 iterations
N:28 M:115 M+N:143 ~p:0.195804 Travelled dist:2516.16 Probability:0.25 Avg cost:0.47959 time(ms):55.5761 2600 iterations
N:29 M:119 M+N:148 ~p:0.195946 Travelled dist:2614.41 Probability:0.25 Avg cost:0.498892 time(ms):55.9803 2700 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2716.9 Probability:0.25 Avg cost:0.482527 time(ms):55.972 2800 iterations
N:32 M:127 M+N:159 ~p:0.201258 Travelled dist:2814.91 Probability:0.25 Avg cost:0.51136 time(ms):56.4356 2900 iterations
N:32 M:133 M+N:165 ~p:0.193939 Travelled dist:2909.33 Probability:0.25 Avg cost:0.507261 time(ms):56.761 3000 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:3008.86 Probability:0.25 Avg cost:0.492993 time(ms):56.7654 3100 iterations
N:34 M:141 M+N:175 ~p:0.194286 Travelled dist:3107.99 Probability:0.25 Avg cost:0.493195 time(ms):56.7982 3200 iterations
N:34 M:147 M+N:181 ~p:0.187845 Travelled dist:3205.86 Probability:0.25 Avg cost:0.503082 time(ms):56.5726 3300 iterations
N:37 M:149 M+N:186 ~p:0.198925 Travelled dist:3305.92 Probability:0.25 Avg cost:0.512496 time(ms):56.7271 3400 iterations
N:38 M:154 M+N:192 ~p:0.197917 Travelled dist:3405.3 Probability:0.25 Avg cost:0.501688 time(ms):56.6728 3500 iterations
N:40 M:157 M+N:197 ~p:0.203046 Travelled dist:3503.08 Probability:0.25 Avg cost:0.5128 time(ms):57.0141 3600 iterations
N:41 M:161 M+N:202 ~p:0.20297 Travelled dist:3592.49 Probability:0.25 Avg cost:0.545312 time(ms):57.4988 3700 iterations
N:43 M:165 M+N:208 ~p:0.206731 Travelled dist:3690.49 Probability:0.25 Avg cost:0.545688 time(ms):57.6231 3800 iterations
N:43 M:170 M+N:213 ~p:0.201878 Travelled dist:3784.98 Probability:0.25 Avg cost:0.56043 time(ms):57.3192 3900 iterations
N:45 M:174 M+N:219 ~p:0.205479 Travelled dist:3886.66 Probability:0.25 Avg cost:0.552966 time(ms):57.4286 4000 iterations
N:46 M:178 M+N:224 ~p:0.205357 Travelled dist:3985.65 Probability:0.25 Avg cost:0.552404 time(ms):57.8148 4100 iterations
N:47 M:183 M+N:230 ~p:0.204348 Travelled dist:4088.47 Probability:0.25 Avg cost:0.542049 time(ms):57.4729 4200 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4188.69 Probability:0.25 Avg cost:0.54308 time(ms):57.7178 4300 iterations
N:48 M:191 M+N:239 ~p:0.200837 Travelled dist:4282.16 Probability:0.25 Avg cost:0.539974 time(ms):57.9307 4400 iterations
N:49 M:196 M+N:245 ~p:0.2 Travelled dist:4374.19 Probability:0.25 Avg cost:0.593251 time(ms):58.2318 4500 iterations
N:51 M:200 M+N:251 ~p:0.203187 Travelled dist:4471.92 Probability:0.25 Avg cost:0.595829 time(ms):58.1527 4600 iterations
N:54 M:202 M+N:256 ~p:0.210938 Travelled dist:4561.67 Probability:0.25 Avg cost:0.630933 time(ms):58.6693 4700 iterations
N:55 M:206 M+N:261 ~p:0.210728 Travelled dist:4657.08 Probability:0.25 Avg cost:0.629354 time(ms):58.8102 4800 iterations
N:56 M:211 M+N:267 ~p:0.209738 Travelled dist:4759.89 Probability:0.25 Avg cost:0.61897 time(ms):58.4043 4900 iterations
N:57 M:215 M+N:272 ~p:0.209559 Travelled dist:4856.15 Probability:0.25 Avg cost:0.637172 time(ms):58.5348 5000 iterations
N:58 M:219 M+N:277 ~p:0.209386 Travelled dist:4957.57 Probability:0.25 Avg cost:0.633221 time(ms):58.264 5100 iterations
N:58 M:226 M+N:284 ~p:0.204225 Travelled dist:5062.87 Probability:0.25 Avg cost:0.621941 time(ms):57.6387 5200 iterations
N:60 M:229 M+N:289 ~p:0.207612 Travelled dist:5162.95 Probability:0.25 Avg cost:0.658628 time(ms):57.6943 5300 iterations
N:62 M:233 M+N:295 ~p:0.210169 Travelled dist:5263.86 Probability:0.25 Avg cost:0.668781 time(ms):57.5468 5400 iterations
N:64 M:236 M+N:300 ~p:0.213333 Travelled dist:5360.86 Probability:0.25 Avg cost:0.674421 time(ms):57.913 5500 iterations
N:68 M:237 M+N:305 ~p:0.222951 Travelled dist:5455.08 Probability:0.25 Avg cost:0.681936 time(ms):58.3096 5600 iterations
N:70 M:241 M+N:311 ~p:0.22508 Travelled dist:5552.84 Probability:0.25 Avg cost:0.689281 time(ms):58.3685 5700 iterations
N:71 M:245 M+N:316 ~p:0.224684 Travelled dist:5656.28 Probability:0.25 Avg cost:0.679578 time(ms):58.0715 5800 iterations
N:71 M:251 M+N:322 ~p:0.220497 Travelled dist:5760.04 Probability:0.25 Avg cost:0.671663 time(ms):57.6992 5900 iterations
N:72 M:256 M+N:328 ~p:0.219512 Travelled dist:5859.75 Probability:0.25 Avg cost:0.662973 time(ms):57.7408 6000 iterations
N:72 M:260 M+N:332 ~p:0.216867 Travelled dist:5956.39 Probability:0.25 Avg cost:0.66008 time(ms):57.872 6100 iterations
N:73 M:264 M+N:337 ~p:0.216617 Travelled dist:6057.45 Probability:0.25 Avg cost:0.653404 time(ms):57.7831 6200 iterations
N:75 M:267 M+N:342 ~p:0.219298 Travelled dist:6156.43 Probability:0.25 Avg cost:0.652302 time(ms):57.7495 6300 iterations
N:75 M:272 M+N:347 ~p:0.216138 Travelled dist:6239.64 Probability:0.25 Avg cost:0.673396 time(ms):57.9474 6400 iterations
N:76 M:275 M+N:351 ~p:0.216524 Travelled dist:6335.29 Probability:0.25 Avg cost:0.66669 time(ms):57.9801 6500 iterations
N:76 M:281 M+N:357 ~p:0.212885 Travelled dist:6436.83 Probability:0.25 Avg cost:0.657042 time(ms):57.5634 6600 iterations
N:76 M:287 M+N:363 ~p:0.209366 Travelled dist:6541.08 Probability:0.25 Avg cost:0.64723 time(ms):57.2817 6700 iterations
N:77 M:292 M+N:369 ~p:0.208672 Travelled dist:6645.2 Probability:0.25 Avg cost:0.640339 time(ms):57.1365 6800 iterations
N:77 M:297 M+N:374 ~p:0.205882 Travelled dist:6746.59 Probability:0.25 Avg cost:0.632075 time(ms):56.9427 6900 iterations
N:78 M:301 M+N:379 ~p:0.205805 Travelled dist:6850.28 Probability:0.25 Avg cost:0.624583 time(ms):56.702 7000 iterations
N:79 M:305 M+N:384 ~p:0.205729 Travelled dist:6949.72 Probability:0.25 Avg cost:0.617806 time(ms):56.7954 7100 iterations
N:79 M:311 M+N:390 ~p:0.202564 Travelled dist:7048.74 Probability:0.25 Avg cost:0.612241 time(ms):56.4892 7200 iterations
N:80 M:316 M+N:396 ~p:0.20202 Travelled dist:7153.04 Probability:0.25 Avg cost:0.608594 time(ms):56.3555 7300 iterations
N:80 M:322 M+N:402 ~p:0.199005 Travelled dist:7255.66 Probability:0.25 Avg cost:0.602602 time(ms):56.1822 7400 iterations
N:82 M:326 M+N:408 ~p:0.20098 Travelled dist:7349.11 Probability:0.25 Avg cost:0.610475 time(ms):56.4161 7500 iterations
N:84 M:329 M+N:413 ~p:0.20339 Travelled dist:7440.87 Probability:0.25 Avg cost:0.617631 time(ms):56.6511 7600 iterations
N:84 M:333 M+N:417 ~p:0.201439 Travelled dist:7530.07 Probability:0.25 Avg cost:0.62865 time(ms):56.5418 7700 iterations
N:86 M:337 M+N:423 ~p:0.20331 Travelled dist:7632.4 Probability:0.25 Avg cost:0.624018 time(ms):56.5897 7800 iterations
N:86 M:342 M+N:428 ~p:0.200935 Travelled dist:7734.25 Probability:0.25 Avg cost:0.618012 time(ms):56.6562 7900 iterations
N:88 M:346 M+N:434 ~p:0.202765 Travelled dist:7834.82 Probability:0.25 Avg cost:0.613828 time(ms):56.5778 8000 iterations
N:89 M:351 M+N:440 ~p:0.202273 Travelled dist:7931.4 Probability:0.25 Avg cost:0.612425 time(ms):56.7485 8100 iterations
N:90 M:355 M+N:445 ~p:0.202247 Travelled dist:8029.5 Probability:0.25 Avg cost:0.610492 time(ms):56.8085 8200 iterations
N:92 M:358 M+N:450 ~p:0.204444 Travelled dist:8128.81 Probability:0.25 Avg cost:0.607239 time(ms):56.8095 8300 iterations
N:93 M:363 M+N:456 ~p:0.203947 Travelled dist:8229.78 Probability:0.25 Avg cost:0.609541 time(ms):56.9381 8400 iterations
N:95 M:365 M+N:460 ~p:0.206522 Travelled dist:8330.54 Probability:0.25 Avg cost:0.605432 time(ms):57.0054 8500 iterations
N:96 M:370 M+N:466 ~p:0.206009 Travelled dist:8433.32 Probability:0.25 Avg cost:0.603083 time(ms):56.9519 8600 iterations
N:97 M:374 M+N:471 ~p:0.205945 Travelled dist:8534.5 Probability:0.25 Avg cost:0.5992 time(ms):56.844 8700 iterations
N:98 M:379 M+N:477 ~p:0.205451 Travelled dist:8631.74 Probability:0.25 Avg cost:0.599293 time(ms):56.8425 8800 iterations
N:100 M:381 M+N:481 ~p:0.2079 Travelled dist:8729.69 Probability:0.25 Avg cost:0.597084 time(ms):56.9469 8900 iterations
N:104 M:382 M+N:486 ~p:0.213992 Travelled dist:8821.05 Probability:0.25 Avg cost:0.603588 time(ms):57.1652 9000 iterations
N:107 M:385 M+N:492 ~p:0.21748 Travelled dist:8904.64 Probability:0.25 Avg cost:0.629561 time(ms):57.3522 9100 iterations
N:107 M:388 M+N:495 ~p:0.216162 Travelled dist:8951.88 Probability:0.25 Avg cost:0.762058 time(ms):57.5534 9200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9028.7 Probability:0.25 Avg cost:1.08532 time(ms):57.7022 9300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:1.24815 time(ms):58.185 9400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:1.40526 time(ms):58.5127 9500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:1.55906 time(ms):58.8099 9600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:1.70965 time(ms):59.0756 9700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:1.85713 time(ms):59.3608 9800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:2.0016 time(ms):59.626 9900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:2.14314 time(ms):59.8817 10000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:2.28185 time(ms):60.1963 10100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:2.41781 time(ms):60.5255 10200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:2.55109 time(ms):60.8347 10300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):61.1236 10400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):61.4137 10500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):61.6917 10600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):61.9907 10700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):62.2383 10800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):62.4794 10900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):62.7065 11000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):62.9273 11100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):63.1476 11200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):63.3916 11300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):63.6169 11400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):63.8598 11500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):64.0983 11600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):64.3532 11700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):64.566 11800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):64.828 11900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):65.0652 12000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):65.2701 12100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):65.4946 12200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):65.6986 12300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):65.8877 12400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):66.0971 12500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):66.2974 12600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):66.4711 12700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):66.669 12800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):66.8661 12900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):67.0257 13000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.18 Probability:0.25 Avg cost:0 time(ms):67.2164 13100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):67.412 13200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):67.6005 13300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):67.7847 13400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):67.9672 13500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):68.1579 13600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):68.3448 13700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):68.5234 13800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):68.7036 13900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):68.8621 14000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):69.0388 14100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.19 Probability:0.25 Avg cost:0 time(ms):69.2124 14200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):69.3667 14300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):69.5389 14400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):69.6868 14500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):69.8347 14600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):69.9663 14700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):70.1279 14800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):70.2526 14900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):70.3644 15000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.2 Probability:0.25 Avg cost:0 time(ms):70.5054 15100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):70.6355 15200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):70.7855 15300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):70.9066 15400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):71.0591 15500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):71.1788 15600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):71.3186 15700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.21 Probability:0.25 Avg cost:0 time(ms):71.4427 15800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.22 Probability:0.25 Avg cost:0 time(ms):71.5659 15900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.22 Probability:0.25 Avg cost:0 time(ms):71.6737 16000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.22 Probability:0.25 Avg cost:0 time(ms):71.7915 16100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.22 Probability:0.25 Avg cost:0 time(ms):71.8964 16200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.22 Probability:0.25 Avg cost:0 time(ms):71.9886 16300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.22 Probability:0.25 Avg cost:0 time(ms):72.105 16400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.23 Probability:0.25 Avg cost:0 time(ms):72.2045 16500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.23 Probability:0.25 Avg cost:0 time(ms):72.2911 16600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.23 Probability:0.25 Avg cost:0 time(ms):72.3898 16700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.23 Probability:0.25 Avg cost:0 time(ms):72.4982 16800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.23 Probability:0.25 Avg cost:0 time(ms):72.5763 16900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.23 Probability:0.25 Avg cost:0 time(ms):72.6644 17000 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.24 Probability:0.25 Avg cost:0 time(ms):72.7661 17100 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.24 Probability:0.25 Avg cost:0 time(ms):72.8782 17200 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.24 Probability:0.25 Avg cost:0 time(ms):72.9502 17300 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.24 Probability:0.25 Avg cost:0 time(ms):73.0725 17400 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.24 Probability:0.25 Avg cost:0 time(ms):73.1386 17500 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.25 Probability:0.25 Avg cost:0 time(ms):73.2179 17600 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.25 Probability:0.25 Avg cost:0 time(ms):73.2817 17700 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.25 Probability:0.25 Avg cost:0 time(ms):73.3572 17800 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.25 Probability:0.25 Avg cost:0 time(ms):73.4708 17900 iterations
N:108 M:391 M+N:499 ~p:0.216433 Travelled dist:9038.25 Probability:0.25 Avg cost:0 time(ms):73.5724 18000 iterations


==> plots/gen_obstacles/100/data-0.100000-linear-2--offset-10-1603592759.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:53.2808 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:151.573 Probability:0.1 Avg cost:0.650595 time(ms):24.6615 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:241.634 Probability:0.1 Avg cost:0.834251 time(ms):29.9644 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:334.015 Probability:0.1 Avg cost:0.72964 time(ms):28.0483 400 iterations
N:3 M:23 M+N:26 ~p:0.115385 Travelled dist:429.346 Probability:0.1 Avg cost:0.691201 time(ms):29.6559 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:530.206 Probability:0.1 Avg cost:0.650675 time(ms):30.4096 600 iterations
N:5 M:32 M+N:37 ~p:0.135135 Travelled dist:633.014 Probability:0.1 Avg cost:0.630146 time(ms):30.6315 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:722.372 Probability:0.1 Avg cost:0.638822 time(ms):31.1186 800 iterations
N:5 M:42 M+N:47 ~p:0.106383 Travelled dist:820.598 Probability:0.1 Avg cost:0.584412 time(ms):30.2247 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:918.089 Probability:0.1 Avg cost:0.562722 time(ms):30.201 1000 iterations
N:7 M:51 M+N:58 ~p:0.12069 Travelled dist:1008.96 Probability:0.1 Avg cost:0.593408 time(ms):31.0347 1100 iterations
N:8 M:56 M+N:64 ~p:0.125 Travelled dist:1105.55 Probability:0.1 Avg cost:0.621192 time(ms):31.2862 1200 iterations
N:8 M:62 M+N:70 ~p:0.114286 Travelled dist:1206.26 Probability:0.1 Avg cost:0.603688 time(ms):30.9683 1300 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1308.2 Probability:0.1 Avg cost:0.565594 time(ms):30.2812 1400 iterations
N:8 M:73 M+N:81 ~p:0.0987654 Travelled dist:1412.85 Probability:0.1 Avg cost:0.527197 time(ms):29.1415 1500 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1514.33 Probability:0.1 Avg cost:0.502307 time(ms):28.7927 1600 iterations
N:8 M:84 M+N:92 ~p:0.0869565 Travelled dist:1618.79 Probability:0.1 Avg cost:0.471622 time(ms):27.6676 1700 iterations
N:8 M:90 M+N:98 ~p:0.0816327 Travelled dist:1718.13 Probability:0.1 Avg cost:0.48021 time(ms):29.0067 1800 iterations
N:8 M:95 M+N:103 ~p:0.0776699 Travelled dist:1809.15 Probability:0.1 Avg cost:0.47849 time(ms):28.7042 1900 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1909.61 Probability:0.1 Avg cost:0.504494 time(ms):29.1066 2000 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2013.54 Probability:0.1 Avg cost:0.490664 time(ms):28.884 2100 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2114.66 Probability:0.1 Avg cost:0.498654 time(ms):29.0085 2200 iterations
N:12 M:114 M+N:126 ~p:0.0952381 Travelled dist:2216.44 Probability:0.1 Avg cost:0.507972 time(ms):28.4386 2300 iterations
N:14 M:118 M+N:132 ~p:0.106061 Travelled dist:2317.15 Probability:0.1 Avg cost:0.509368 time(ms):28.4267 2400 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2413.05 Probability:0.1 Avg cost:0.53859 time(ms):28.3634 2500 iterations
N:14 M:128 M+N:142 ~p:0.0985915 Travelled dist:2512.83 Probability:0.1 Avg cost:0.524848 time(ms):28.1882 2600 iterations
N:14 M:134 M+N:148 ~p:0.0945946 Travelled dist:2614.6 Probability:0.1 Avg cost:0.506989 time(ms):27.7785 2700 iterations
N:14 M:139 M+N:153 ~p:0.0915033 Travelled dist:2715.59 Probability:0.1 Avg cost:0.494252 time(ms):27.8138 2800 iterations
N:16 M:143 M+N:159 ~p:0.100629 Travelled dist:2812.96 Probability:0.1 Avg cost:0.535581 time(ms):27.8803 2900 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2908.6 Probability:0.1 Avg cost:0.538836 time(ms):27.9027 3000 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:3009.47 Probability:0.1 Avg cost:0.527908 time(ms):27.6092 3100 iterations
N:16 M:159 M+N:175 ~p:0.0914286 Travelled dist:3108.8 Probability:0.1 Avg cost:0.517704 time(ms):27.3304 3200 iterations
N:16 M:165 M+N:181 ~p:0.0883978 Travelled dist:3211.88 Probability:0.1 Avg cost:0.50316 time(ms):26.919 3300 iterations
N:17 M:169 M+N:186 ~p:0.0913978 Travelled dist:3316.9 Probability:0.1 Avg cost:0.517341 time(ms):26.8262 3400 iterations
N:17 M:175 M+N:192 ~p:0.0885417 Travelled dist:3418.47 Probability:0.1 Avg cost:0.515656 time(ms):26.7451 3500 iterations
N:19 M:179 M+N:198 ~p:0.0959596 Travelled dist:3518.63 Probability:0.1 Avg cost:0.515535 time(ms):26.8233 3600 iterations
N:19 M:185 M+N:204 ~p:0.0931373 Travelled dist:3612.69 Probability:0.1 Avg cost:0.539976 time(ms):26.8878 3700 iterations
N:21 M:188 M+N:209 ~p:0.100478 Travelled dist:3704.87 Probability:0.1 Avg cost:0.57519 time(ms):27.132 3800 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3794.76 Probability:0.1 Avg cost:0.588193 time(ms):26.9941 3900 iterations
N:23 M:196 M+N:219 ~p:0.105023 Travelled dist:3890.29 Probability:0.1 Avg cost:0.589515 time(ms):26.9769 4000 iterations
N:23 M:202 M+N:225 ~p:0.102222 Travelled dist:3987.13 Probability:0.1 Avg cost:0.595935 time(ms):27.0298 4100 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4086.2 Probability:0.1 Avg cost:0.586356 time(ms):26.9523 4200 iterations
N:23 M:211 M+N:234 ~p:0.0982906 Travelled dist:4175.95 Probability:0.1 Avg cost:0.591574 time(ms):26.9222 4300 iterations
N:24 M:215 M+N:239 ~p:0.100418 Travelled dist:4260.89 Probability:0.1 Avg cost:0.605197 time(ms):26.8392 4400 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4346.74 Probability:0.1 Avg cost:0.626022 time(ms):27.0366 4500 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4439.12 Probability:0.1 Avg cost:0.624549 time(ms):26.9536 4600 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4529.28 Probability:0.1 Avg cost:0.646979 time(ms):27.1009 4700 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4592.17 Probability:0.1 Avg cost:0.75428 time(ms):27.1603 4800 iterations
N:27 M:235 M+N:262 ~p:0.103053 Travelled dist:4682.23 Probability:0.1 Avg cost:0.751771 time(ms):27.0569 4900 iterations
N:27 M:241 M+N:268 ~p:0.100746 Travelled dist:4786.07 Probability:0.1 Avg cost:0.738098 time(ms):26.9056 5000 iterations
N:27 M:246 M+N:273 ~p:0.0989011 Travelled dist:4877.75 Probability:0.1 Avg cost:0.736383 time(ms):26.8974 5100 iterations
N:27 M:251 M+N:278 ~p:0.0971223 Travelled dist:4977.79 Probability:0.1 Avg cost:0.724059 time(ms):26.5684 5200 iterations
N:27 M:258 M+N:285 ~p:0.0947368 Travelled dist:5083.73 Probability:0.1 Avg cost:0.710196 time(ms):26.2638 5300 iterations
N:28 M:262 M+N:290 ~p:0.0965517 Travelled dist:5183.59 Probability:0.1 Avg cost:0.700867 time(ms):26.2124 5400 iterations
N:28 M:268 M+N:296 ~p:0.0945946 Travelled dist:5277.92 Probability:0.1 Avg cost:0.707419 time(ms):26.226 5500 iterations
N:31 M:271 M+N:302 ~p:0.102649 Travelled dist:5377.12 Probability:0.1 Avg cost:0.703684 time(ms):26.3055 5600 iterations
N:31 M:276 M+N:307 ~p:0.100977 Travelled dist:5478.66 Probability:0.1 Avg cost:0.710494 time(ms):26.3591 5700 iterations
N:32 M:280 M+N:312 ~p:0.102564 Travelled dist:5578.83 Probability:0.1 Avg cost:0.701138 time(ms):26.316 5800 iterations
N:32 M:285 M+N:317 ~p:0.100946 Travelled dist:5677.88 Probability:0.1 Avg cost:0.707215 time(ms):26.2763 5900 iterations
N:32 M:291 M+N:323 ~p:0.0990712 Travelled dist:5778.79 Probability:0.1 Avg cost:0.702339 time(ms):26.2458 6000 iterations
N:32 M:296 M+N:328 ~p:0.097561 Travelled dist:5880.57 Probability:0.1 Avg cost:0.692284 time(ms):26.0325 6100 iterations
N:32 M:301 M+N:333 ~p:0.0960961 Travelled dist:5975.18 Probability:0.1 Avg cost:0.689804 time(ms):26.0854 6200 iterations
N:33 M:304 M+N:337 ~p:0.0979228 Travelled dist:6067.63 Probability:0.1 Avg cost:0.692971 time(ms):26.1666 6300 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6161 Probability:0.1 Avg cost:0.687942 time(ms):26.1039 6400 iterations
N:33 M:315 M+N:348 ~p:0.0948276 Travelled dist:6263.98 Probability:0.1 Avg cost:0.678219 time(ms):25.8953 6500 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6369.03 Probability:0.1 Avg cost:0.668838 time(ms):25.8581 6600 iterations
N:33 M:326 M+N:359 ~p:0.091922 Travelled dist:6470.48 Probability:0.1 Avg cost:0.660308 time(ms):25.7579 6700 iterations
N:34 M:330 M+N:364 ~p:0.0934066 Travelled dist:6573.38 Probability:0.1 Avg cost:0.653667 time(ms):25.7374 6800 iterations

N:34 M:335 M+N:369 ~p:0.0921409 Travelled dist:6665.95 Probability:0.1 Avg cost:0.651768 time(ms):25.7914 6900 iterations
N:34 M:339 M+N:373 ~p:0.0911528 Travelled dist:6759.78 Probability:0.1 Avg cost:0.650708 time(ms):25.6736 7000 iterations
N:34 M:345 M+N:379 ~p:0.0897098 Travelled dist:6860.28 Probability:0.1 Avg cost:0.645956 time(ms):25.5472 7100 iterations
N:34 M:351 M+N:385 ~p:0.0883117 Travelled dist:6961.46 Probability:0.1 Avg cost:0.643441 time(ms):25.4951 7200 iterations
N:34 M:357 M+N:391 ~p:0.0869565 Travelled dist:7062.68 Probability:0.1 Avg cost:0.638494 time(ms):25.4797 7300 iterations
N:36 M:359 M+N:395 ~p:0.0911392 Travelled dist:7145.97 Probability:0.1 Avg cost:0.670013 time(ms):25.539 7400 iterations
N:36 M:365 M+N:401 ~p:0.0897756 Travelled dist:7221.26 Probability:0.1 Avg cost:0.701729 time(ms):25.5335 7500 iterations
N:36 M:371 M+N:407 ~p:0.0884521 Travelled dist:7324.79 Probability:0.1 Avg cost:0.694741 time(ms):25.4653 7600 iterations
N:37 M:376 M+N:413 ~p:0.0895884 Travelled dist:7431.58 Probability:0.1 Avg cost:0.687705 time(ms):25.4168 7700 iterations
N:37 M:381 M+N:418 ~p:0.0885167 Travelled dist:7534.69 Probability:0.1 Avg cost:0.682149 time(ms):25.4771 7800 iterations
N:38 M:386 M+N:424 ~p:0.0896226 Travelled dist:7633.93 Probability:0.1 Avg cost:0.679601 time(ms):25.4544 7900 iterations
N:38 M:391 M+N:429 ~p:0.0885781 Travelled dist:7717.05 Probability:0.1 Avg cost:0.685047 time(ms):25.5058 8000 iterations
N:40 M:394 M+N:434 ~p:0.0921659 Travelled dist:7803.85 Probability:0.1 Avg cost:0.72263 time(ms):25.4898 8100 iterations
N:41 M:397 M+N:438 ~p:0.0936073 Travelled dist:7874.42 Probability:0.1 Avg cost:0.73714 time(ms):25.4621 8200 iterations
N:41 M:400 M+N:441 ~p:0.0929705 Travelled dist:7951.67 Probability:0.1 Avg cost:0.75759 time(ms):25.5683 8300 iterations
N:41 M:406 M+N:447 ~p:0.0917226 Travelled dist:8046.9 Probability:0.1 Avg cost:0.753446 time(ms):25.5074 8400 iterations
N:42 M:410 M+N:452 ~p:0.0929204 Travelled dist:8151.01 Probability:0.1 Avg cost:0.746028 time(ms):25.3998 8500 iterations
N:44 M:413 M+N:457 ~p:0.0962801 Travelled dist:8251.19 Probability:0.1 Avg cost:0.741104 time(ms):25.4886 8600 iterations
N:44 M:418 M+N:462 ~p:0.0952381 Travelled dist:8350.83 Probability:0.1 Avg cost:0.735622 time(ms):25.4559 8700 iterations
N:44 M:424 M+N:468 ~p:0.0940171 Travelled dist:8452.81 Probability:0.1 Avg cost:0.728374 time(ms):25.4042 8800 iterations
N:45 M:427 M+N:472 ~p:0.095339 Travelled dist:8542.87 Probability:0.1 Avg cost:0.732819 time(ms):25.4277 8900 iterations
N:45 M:433 M+N:478 ~p:0.0941423 Travelled dist:8641.97 Probability:0.1 Avg cost:0.726345 time(ms):25.2569 9000 iterations
N:45 M:439 M+N:484 ~p:0.0929752 Travelled dist:8747.08 Probability:0.1 Avg cost:0.718721 time(ms):25.1514 9100 iterations
N:45 M:445 M+N:490 ~p:0.0918367 Travelled dist:8848 Probability:0.1 Avg cost:0.713085 time(ms):25.0886 9200 iterations
N:46 M:450 M+N:496 ~p:0.0927419 Travelled dist:8950.73 Probability:0.1 Avg cost:0.710041 time(ms):25.0905 9300 iterations
N:46 M:455 M+N:501 ~p:0.0918164 Travelled dist:9055.74 Probability:0.1 Avg cost:0.703509 time(ms):24.9595 9400 iterations
N:46 M:461 M+N:507 ~p:0.0907298 Travelled dist:9158.65 Probability:0.1 Avg cost:0.696794 time(ms):24.9011 9500 iterations
N:48 M:463 M+N:511 ~p:0.0939335 Travelled dist:9246.07 Probability:0.1 Avg cost:0.724625 time(ms):24.9409 9600 iterations
N:48 M:468 M+N:516 ~p:0.0930233 Travelled dist:9332.8 Probability:0.1 Avg cost:0.725914 time(ms):24.9036 9700 iterations
N:49 M:472 M+N:521 ~p:0.0940499 Travelled dist:9427.95 Probability:0.1 Avg cost:0.721426 time(ms):24.9604 9800 iterations
N:49 M:477 M+N:526 ~p:0.0931559 Travelled dist:9528.3 Probability:0.1 Avg cost:0.717172 time(ms):24.9492 9900 iterations
N:51 M:481 M+N:532 ~p:0.0958647 Travelled dist:9626.63 Probability:0.1 Avg cost:0.718324 time(ms):24.9944 10000 iterations
N:53 M:483 M+N:536 ~p:0.0988806 Travelled dist:9702.4 Probability:0.1 Avg cost:0.732448 time(ms):25.1313 10100 iterations
N:55 M:487 M+N:542 ~p:0.101476 Travelled dist:9791.81 Probability:0.1 Avg cost:0.734401 time(ms):25.2101 10200 iterations
N:55 M:493 M+N:548 ~p:0.100365 Travelled dist:9891.45 Probability:0.1 Avg cost:0.730732 time(ms):25.2966 10300 iterations
N:55 M:498 M+N:553 ~p:0.0994575 Travelled dist:9994.43 Probability:0.1 Avg cost:0.724315 time(ms):25.2408 10400 iterations
N:56 M:502 M+N:558 ~p:0.100358 Travelled dist:10092.7 Probability:0.1 Avg cost:0.72317 time(ms):25.2672 10500 iterations
N:56 M:508 M+N:564 ~p:0.0992908 Travelled dist:10195.1 Probability:0.1 Avg cost:0.718631 time(ms):25.2266 10600 iterations
N:57 M:512 M+N:569 ~p:0.100176 Travelled dist:10299.7 Probability:0.1 Avg cost:0.713635 time(ms):25.1584 10700 iterations
N:57 M:517 M+N:574 ~p:0.0993031 Travelled dist:10399.4 Probability:0.1 Avg cost:0.713076 time(ms):25.137 10800 iterations
N:57 M:522 M+N:579 ~p:0.0984456 Travelled dist:10490.5 Probability:0.1 Avg cost:0.712537 time(ms):25.1251 10900 iterations
N:57 M:527 M+N:584 ~p:0.0976027 Travelled dist:10589.6 Probability:0.1 Avg cost:0.707629 time(ms):25.0506 11000 iterations
N:57 M:533 M+N:590 ~p:0.0966102 Travelled dist:10688.6 Probability:0.1 Avg cost:0.703574 time(ms):25.0421 11100 iterations
N:57 M:539 M+N:596 ~p:0.0956376 Travelled dist:10788.7 Probability:0.1 Avg cost:0.699084 time(ms):25.046 11200 iterations
N:58 M:543 M+N:601 ~p:0.0965058 Travelled dist:10888.8 Probability:0.1 Avg cost:0.700448 time(ms):25.0292 11300 iterations
N:58 M:551 M+N:609 ~p:0.0952381 Travelled dist:10991.8 Probability:0.1 Avg cost:0.694864 time(ms):24.9452 11400 iterations
N:58 M:557 M+N:615 ~p:0.0943089 Travelled dist:11095.2 Probability:0.1 Avg cost:0.69457 time(ms):24.914 11500 iterations
N:59 M:561 M+N:620 ~p:0.0951613 Travelled dist:11192.1 Probability:0.1 Avg cost:0.690594 time(ms):24.9444 11600 iterations
N:59 M:565 M+N:624 ~p:0.0945513 Travelled dist:11279.2 Probability:0.1 Avg cost:0.699273 time(ms):24.9994 11700 iterations
N:59 M:569 M+N:628 ~p:0.093949 Travelled dist:11347.4 Probability:0.1 Avg cost:0.71713 time(ms):25.0361 11800 iterations
N:60 M:572 M+N:632 ~p:0.0949367 Travelled dist:11440.8 Probability:0.1 Avg cost:0.714209 time(ms):25.0315 11900 iterations
N:62 M:574 M+N:636 ~p:0.0974843 Travelled dist:11509.3 Probability:0.1 Avg cost:0.749422 time(ms):25.112 12000 iterations
N:62 M:579 M+N:641 ~p:0.0967239 Travelled dist:11595.9 Probability:0.1 Avg cost:0.752733 time(ms):25.1074 12100 iterations
N:63 M:582 M+N:645 ~p:0.0976744 Travelled dist:11679.1 Probability:0.1 Avg cost:0.762346 time(ms):25.1302 12200 iterations
N:63 M:587 M+N:650 ~p:0.0969231 Travelled dist:11777.9 Probability:0.1 Avg cost:0.758111 time(ms):25.1653 12300 iterations
N:63 M:593 M+N:656 ~p:0.0960366 Travelled dist:11871.7 Probability:0.1 Avg cost:0.757201 time(ms):25.1546 12400 iterations
N:64 M:597 M+N:661 ~p:0.096823 Travelled dist:11973.7 Probability:0.1 Avg cost:0.755795 time(ms):25.1513 12500 iterations
N:64 M:603 M+N:667 ~p:0.095952 Travelled dist:12077.8 Probability:0.1 Avg cost:0.750457 time(ms):25.1124 12600 iterations
N:64 M:609 M+N:673 ~p:0.0950966 Travelled dist:12181 Probability:0.1 Avg cost:0.745325 time(ms):25.0535 12700 iterations
N:65 M:614 M+N:679 ~p:0.095729 Travelled dist:12285.9 Probability:0.1 Avg cost:0.740185 time(ms):25.0081 12800 iterations
N:66 M:618 M+N:684 ~p:0.0964912 Travelled dist:12379 Probability:0.1 Avg cost:0.743826 time(ms):25.0247 12900 iterations
N:67 M:622 M+N:689 ~p:0.0972424 Travelled dist:12472.3 Probability:0.1 Avg cost:0.748431 time(ms):25.1045 13000 iterations
N:68 M:626 M+N:694 ~p:0.0979827 Travelled dist:12567.7 Probability:0.1 Avg cost:0.75469 time(ms):25.139 13100 iterations
N:68 M:631 M+N:699 ~p:0.0972818 Travelled dist:12654.5 Probability:0.1 Avg cost:0.757699 time(ms):25.1339 13200 iterations
N:68 M:636 M+N:704 ~p:0.0965909 Travelled dist:12754.5 Probability:0.1 Avg cost:0.752693 time(ms):25.0777 13300 iterations
N:68 M:642 M+N:710 ~p:0.0957746 Travelled dist:12854.5 Probability:0.1 Avg cost:0.750533 time(ms):25.1185 13400 iterations
N:68 M:648 M+N:716 ~p:0.0949721 Travelled dist:12957.1 Probability:0.1 Avg cost:0.745684 time(ms):25.082 13500 iterations
N:68 M:651 M+N:719 ~p:0.0945758 Travelled dist:13037.4 Probability:0.1 Avg cost:0.754634 time(ms):25.1471 13600 iterations
N:68 M:656 M+N:724 ~p:0.0939227 Travelled dist:13118.8 Probability:0.1 Avg cost:0.758942 time(ms):25.0995 13700 iterations
N:69 M:660 M+N:729 ~p:0.0946502 Travelled dist:13215.5 Probability:0.1 Avg cost:0.757199 time(ms):25.1173 13800 iterations
N:70 M:664 M+N:734 ~p:0.0953678 Travelled dist:13316.4 Probability:0.1 Avg cost:0.758985 time(ms):25.1318 13900 iterations
N:71 M:668 M+N:739 ~p:0.0960758 Travelled dist:13415 Probability:0.1 Avg cost:0.761494 time(ms):25.1843 14000 iterations
N:71 M:673 M+N:744 ~p:0.0954301 Travelled dist:13509.6 Probability:0.1 Avg cost:0.759011 time(ms):25.1542 14100 iterations
N:71 M:679 M+N:750 ~p:0.0946667 Travelled dist:13613.7 Probability:0.1 Avg cost:0.75424 time(ms):25.0857 14200 iterations
N:71 M:684 M+N:755 ~p:0.0940397 Travelled dist:13711.7 Probability:0.1 Avg cost:0.750934 time(ms):25.1071 14300 iterations
N:71 M:690 M+N:761 ~p:0.0932983 Travelled dist:13815.1 Probability:0.1 Avg cost:0.746515 time(ms):25.0133 14400 iterations
N:73 M:693 M+N:766 ~p:0.0953003 Travelled dist:13915.3 Probability:0.1 Avg cost:0.745833 time(ms):25.0747 14500 iterations
N:73 M:698 M+N:771 ~p:0.0946822 Travelled dist:14002 Probability:0.1 Avg cost:0.753099 time(ms):25.0762 14600 iterations
N:74 M:702 M+N:776 ~p:0.0953608 Travelled dist:14101.3 Probability:0.1 Avg cost:0.749095 time(ms):25.0282 14700 iterations
N:76 M:706 M+N:782 ~p:0.0971867 Travelled dist:14205.7 Probability:0.1 Avg cost:0.747223 time(ms):25.0655 14800 iterations
N:76 M:712 M+N:788 ~p:0.0964467 Travelled dist:14307.7 Probability:0.1 Avg cost:0.748995 time(ms):25.0627 14900 iterations
N:76 M:717 M+N:793 ~p:0.0958386 Travelled dist:14413.1 Probability:0.1 Avg cost:0.744162 time(ms):24.9613 15000 iterations
N:78 M:722 M+N:800 ~p:0.0975 Travelled dist:14516.3 Probability:0.1 Avg cost:0.746528 time(ms):24.9571 15100 iterations
N:78 M:727 M+N:805 ~p:0.0968944 Travelled dist:14620 Probability:0.1 Avg cost:0.74215 time(ms):24.9074 15200 iterations
N:79 M:732 M+N:811 ~p:0.0974106 Travelled dist:14721 Probability:0.1 Avg cost:0.741589 time(ms):24.8807 15300 iterations
N:79 M:736 M+N:815 ~p:0.0969325 Travelled dist:14811.1 Probability:0.1 Avg cost:0.742497 time(ms):24.8538 15400 iterations
N:79 M:742 M+N:821 ~p:0.0962241 Travelled dist:14912.8 Probability:0.1 Avg cost:0.73843 time(ms):24.7985 15500 iterations
N:79 M:746 M+N:825 ~p:0.0957576 Travelled dist:15006.1 Probability:0.1 Avg cost:0.737464 time(ms):24.777 15600 iterations
N:79 M:752 M+N:831 ~p:0.0950662 Travelled dist:15101.6 Probability:0.1 Avg cost:0.734501 time(ms):24.6836 15700 iterations
N:79 M:758 M+N:837 ~p:0.0943847 Travelled dist:15206.6 Probability:0.1 Avg cost:0.729917 time(ms):24.5933 15800 iterations
N:80 M:763 M+N:843 ~p:0.0948992 Travelled dist:15305.8 Probability:0.1 Avg cost:0.72968 time(ms):24.6088 15900 iterations
N:82 M:767 M+N:849 ~p:0.0965842 Travelled dist:15409.2 Probability:0.1 Avg cost:0.726239 time(ms):24.609 16000 iterations
N:84 M:771 M+N:855 ~p:0.0982456 Travelled dist:15499.8 Probability:0.1 Avg cost:0.801132 time(ms):24.6675 16100 iterations
N:84 M:772 M+N:856 ~p:0.0981308 Travelled dist:15530.6 Probability:0.1 Avg cost:0.94039 time(ms):24.6623 16200 iterations
N:85 M:774 M+N:859 ~p:0.0989523 Travelled dist:15595.5 Probability:0.1 Avg cost:1.08653 time(ms):24.6781 16300 iterations
N:85 M:778 M+N:863 ~p:0.0984936 Travelled dist:15652.7 Probability:0.1 Avg cost:1.15799 time(ms):24.7267 16400 iterations
N:85 M:781 M+N:866 ~p:0.0981524 Travelled dist:15720.9 Probability:0.1 Avg cost:1.16931 time(ms):24.7277 16500 iterations
N:85 M:786 M+N:871 ~p:0.097589 Travelled dist:15814.4 Probability:0.1 Avg cost:1.16529 time(ms):24.7024 16600 iterations
N:86 M:792 M+N:878 ~p:0.0979499 Travelled dist:15910.5 Probability:0.1 Avg cost:1.16268 time(ms):24.7424 16700 iterations
N:86 M:797 M+N:883 ~p:0.0973952 Travelled dist:16012.3 Probability:0.1 Avg cost:1.15695 time(ms):24.6788 16800 iterations
N:86 M:803 M+N:889 ~p:0.0967379 Travelled dist:16112.3 Probability:0.1 Avg cost:1.1532 time(ms):24.6721 16900 iterations
N:87 M:808 M+N:895 ~p:0.0972067 Travelled dist:16211.9 Probability:0.1 Avg cost:1.1481 time(ms):24.6888 17000 iterations
N:88 M:810 M+N:898 ~p:0.0979955 Travelled dist:16280.8 Probability:0.1 Avg cost:1.16188 time(ms):24.7023 17100 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16309.5 Probability:0.1 Avg cost:1.21182 time(ms):24.8697 17200 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16309.6 Probability:0.1 Avg cost:1.28995 time(ms):24.8388 17300 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16309.7 Probability:0.1 Avg cost:1.3696 time(ms):24.7608 17400 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16309.8 Probability:0.1 Avg cost:1.44834 time(ms):24.6844 17500 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16309.9 Probability:0.1 Avg cost:1.52617 time(ms):24.6161 17600 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16310 Probability:0.1 Avg cost:1.60312 time(ms):24.5402 17700 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16310 Probability:0.1 Avg cost:1.6792 time(ms):24.4672 17800 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16310 Probability:0.1 Avg cost:1.75442 time(ms):24.3917 17900 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16310 Probability:0.1 Avg cost:1.82881 time(ms):24.3163 18000 iterations


==> plots/gen_obstacles/100/data-0.100000-tree-2--offset-10-1603590955.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:50.6451 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:149.827 Probability:0.1 Avg cost:0.504732 time(ms):46.9636 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:243.723 Probability:0.1 Avg cost:0.641304 time(ms):58.9275 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:342.311 Probability:0.1 Avg cost:0.458366 time(ms):57.5606 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:444.884 Probability:0.1 Avg cost:0.418152 time(ms):59.7018 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:543.247 Probability:0.1 Avg cost:0.429239 time(ms):59.4459 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:643.523 Probability:0.1 Avg cost:0.42485 time(ms):60.6751 700 iterations
N:5 M:38 M+N:43 ~p:0.116279 Travelled dist:743.82 Probability:0.1 Avg cost:0.377864 time(ms):61.1878 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:846.349 Probability:0.1 Avg cost:0.335132 time(ms):57.8856 900 iterations
N:6 M:48 M+N:54 ~p:0.111111 Travelled dist:946.675 Probability:0.1 Avg cost:0.331712 time(ms):58.0962 1000 iterations
N:7 M:53 M+N:60 ~p:0.116667 Travelled dist:1045.14 Probability:0.1 Avg cost:0.359743 time(ms):58.5894 1100 iterations
N:8 M:58 M+N:66 ~p:0.121212 Travelled dist:1144.46 Probability:0.1 Avg cost:0.382692 time(ms):58.8176 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1246.78 Probability:0.1 Avg cost:0.364188 time(ms):57.0278 1300 iterations
N:8 M:70 M+N:78 ~p:0.102564 Travelled dist:1351.3 Probability:0.1 Avg cost:0.336582 time(ms):55.17 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1454.56 Probability:0.1 Avg cost:0.314568 time(ms):54.015 1500 iterations
N:8 M:81 M+N:89 ~p:0.0898876 Travelled dist:1558.72 Probability:0.1 Avg cost:0.294335 time(ms):52.9412 1600 iterations
N:8 M:87 M+N:95 ~p:0.0842105 Travelled dist:1664.36 Probability:0.1 Avg cost:0.276239 time(ms):51.8147 1700 iterations
N:8 M:92 M+N:100 ~p:0.08 Travelled dist:1754.58 Probability:0.1 Avg cost:0.30371 time(ms):53.8028 1800 iterations
N:10 M:96 M+N:106 ~p:0.0943396 Travelled dist:1850.76 Probability:0.1 Avg cost:0.326487 time(ms):53.6764 1900 iterations
N:10 M:101 M+N:111 ~p:0.0900901 Travelled dist:1951.04 Probability:0.1 Avg cost:0.346929 time(ms):53.5035 2000 iterations
N:11 M:106 M+N:117 ~p:0.0940171 Travelled dist:2052.15 Probability:0.1 Avg cost:0.340275 time(ms):53.6066 2100 iterations
N:12 M:110 M+N:122 ~p:0.0983607 Travelled dist:2153.74 Probability:0.1 Avg cost:0.374409 time(ms):53.8169 2200 iterations
N:12 M:117 M+N:129 ~p:0.0930233 Travelled dist:2258.12 Probability:0.1 Avg cost:0.360956 time(ms):53.1214 2300 iterations
N:14 M:121 M+N:135 ~p:0.103704 Travelled dist:2364.62 Probability:0.1 Avg cost:0.378739 time(ms):53.6968 2400 iterations
N:14 M:126 M+N:140 ~p:0.1 Travelled dist:2469.09 Probability:0.1 Avg cost:0.376973 time(ms):53.4228 2500 iterations
N:14 M:132 M+N:146 ~p:0.0958904 Travelled dist:2573.84 Probability:0.1 Avg cost:0.369834 time(ms):52.6749 2600 iterations
N:14 M:137 M+N:151 ~p:0.0927152 Travelled dist:2678.57 Probability:0.1 Avg cost:0.362249 time(ms):52.4239 2700 iterations
N:16 M:141 M+N:157 ~p:0.101911 Travelled dist:2778.62 Probability:0.1 Avg cost:0.381641 time(ms):52.9731 2800 iterations
N:16 M:147 M+N:163 ~p:0.0981595 Travelled dist:2872.52 Probability:0.1 Avg cost:0.423261 time(ms):53.4017 2900 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2973.35 Probability:0.1 Avg cost:0.419985 time(ms):53.2534 3000 iterations
N:16 M:157 M+N:173 ~p:0.0924855 Travelled dist:3077.02 Probability:0.1 Avg cost:0.412939 time(ms):52.9384 3100 iterations
N:16 M:164 M+N:180 ~p:0.0888889 Travelled dist:3180.58 Probability:0.1 Avg cost:0.404796 time(ms):52.4843 3200 iterations
N:17 M:168 M+N:185 ~p:0.0918919 Travelled dist:3284.57 Probability:0.1 Avg cost:0.417615 time(ms):52.6165 3300 iterations
N:17 M:173 M+N:190 ~p:0.0894737 Travelled dist:3386.83 Probability:0.1 Avg cost:0.419216 time(ms):52.7015 3400 iterations
N:18 M:178 M+N:196 ~p:0.0918367 Travelled dist:3488.29 Probability:0.1 Avg cost:0.421489 time(ms):52.4876 3500 iterations
N:19 M:183 M+N:202 ~p:0.0940594 Travelled dist:3584.08 Probability:0.1 Avg cost:0.450342 time(ms):52.6174 3600 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3680.11 Probability:0.1 Avg cost:0.458182 time(ms):53.0494 3700 iterations
N:21 M:191 M+N:212 ~p:0.0990566 Travelled dist:3766.94 Probability:0.1 Avg cost:0.503146 time(ms):53.234 3800 iterations
N:22 M:195 M+N:217 ~p:0.101382 Travelled dist:3863.57 Probability:0.1 Avg cost:0.506559 time(ms):53.3068 3900 iterations
N:23 M:200 M+N:223 ~p:0.103139 Travelled dist:3959.11 Probability:0.1 Avg cost:0.531637 time(ms):53.4967 4000 iterations
N:23 M:205 M+N:228 ~p:0.100877 Travelled dist:4057.48 Probability:0.1 Avg cost:0.523007 time(ms):53.3566 4100 iterations
N:23 M:210 M+N:233 ~p:0.0987124 Travelled dist:4155.79 Probability:0.1 Avg cost:0.517708 time(ms):53.4881 4200 iterations
N:23 M:215 M+N:238 ~p:0.0966387 Travelled dist:4249.68 Probability:0.1 Avg cost:0.521084 time(ms):53.6419 4300 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4345.04 Probability:0.1 Avg cost:0.533971 time(ms):54.0207 4400 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4444.08 Probability:0.1 Avg cost:0.530119 time(ms):53.7968 4500 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.65 Probability:0.1 Avg cost:0.579429 time(ms):54.2682 4600 iterations
N:27 M:231 M+N:258 ~p:0.104651 Travelled dist:4605.58 Probability:0.1 Avg cost:0.628161 time(ms):54.4469 4700 iterations
N:27 M:237 M+N:264 ~p:0.102273 Travelled dist:4704.1 Probability:0.1 Avg cost:0.621043 time(ms):54.2508 4800 iterations
N:27 M:242 M+N:269 ~p:0.100372 Travelled dist:4808.18 Probability:0.1 Avg cost:0.612384 time(ms):54.0705 4900 iterations
N:27 M:248 M+N:275 ~p:0.0981818 Travelled dist:4910.58 Probability:0.1 Avg cost:0.606226 time(ms):54.0387 5000 iterations
N:27 M:253 M+N:280 ~p:0.0964286 Travelled dist:5015.83 Probability:0.1 Avg cost:0.59779 time(ms):53.5206 5100 iterations
N:27 M:260 M+N:287 ~p:0.0940767 Travelled dist:5121.88 Probability:0.1 Avg cost:0.589691 time(ms):53.3546 5200 iterations
N:28 M:264 M+N:292 ~p:0.0958904 Travelled dist:5217.38 Probability:0.1 Avg cost:0.599575 time(ms):53.4154 5300 iterations
N:29 M:269 M+N:298 ~p:0.0973154 Travelled dist:5305.21 Probability:0.1 Avg cost:0.596877 time(ms):53.3028 5400 iterations
N:31 M:272 M+N:303 ~p:0.10231 Travelled dist:5403.93 Probability:0.1 Avg cost:0.599988 time(ms):53.671 5500 iterations
N:31 M:278 M+N:309 ~p:0.100324 Travelled dist:5505.25 Probability:0.1 Avg cost:0.606814 time(ms):53.6393 5600 iterations
N:32 M:282 M+N:314 ~p:0.101911 Travelled dist:5605.25 Probability:0.1 Avg cost:0.614296 time(ms):53.7101 5700 iterations
N:32 M:286 M+N:318 ~p:0.100629 Travelled dist:5701.71 Probability:0.1 Avg cost:0.614187 time(ms):53.6541 5800 iterations
N:32 M:293 M+N:325 ~p:0.0984615 Travelled dist:5805.22 Probability:0.1 Avg cost:0.609411 time(ms):53.4158 5900 iterations
N:32 M:297 M+N:329 ~p:0.0972644 Travelled dist:5910.25 Probability:0.1 Avg cost:0.603359 time(ms):53.2715 6000 iterations
N:33 M:302 M+N:335 ~p:0.0985075 Travelled dist:6007.53 Probability:0.1 Avg cost:0.601553 time(ms):53.2952 6100 iterations
N:33 M:306 M+N:339 ~p:0.0973451 Travelled dist:6096.98 Probability:0.1 Avg cost:0.608534 time(ms):53.5491 6200 iterations
N:33 M:311 M+N:344 ~p:0.0959302 Travelled dist:6188.56 Probability:0.1 Avg cost:0.603815 time(ms):53.4175 6300 iterations
N:33 M:317 M+N:350 ~p:0.0942857 Travelled dist:6286.17 Probability:0.1 Avg cost:0.597187 time(ms):53.264 6400 iterations
N:33 M:322 M+N:355 ~p:0.0929577 Travelled dist:6384.35 Probability:0.1 Avg cost:0.590201 time(ms):53.0772 6500 iterations
N:34 M:326 M+N:360 ~p:0.0944444 Travelled dist:6482.13 Probability:0.1 Avg cost:0.583481 time(ms):52.8585 6600 iterations
N:34 M:331 M+N:365 ~p:0.0931507 Travelled dist:6583.92 Probability:0.1 Avg cost:0.579755 time(ms):52.8433 6700 iterations
N:34 M:335 M+N:369 ~p:0.0921409 Travelled dist:6677.91 Probability:0.1 Avg cost:0.577521 time(ms):52.9965 6800 iterations

N:34 M:341 M+N:375 ~p:0.0906667 Travelled dist:6776.46 Probability:0.1 Avg cost:0.572413 time(ms):52.7477 6900 iterations
N:34 M:347 M+N:381 ~p:0.0892388 Travelled dist:6876.74 Probability:0.1 Avg cost:0.567846 time(ms):52.708 7000 iterations
N:34 M:352 M+N:386 ~p:0.0880829 Travelled dist:6978.45 Probability:0.1 Avg cost:0.562112 time(ms):52.6348 7100 iterations
N:34 M:358 M+N:392 ~p:0.0867347 Travelled dist:7081.37 Probability:0.1 Avg cost:0.556586 time(ms):52.5666 7200 iterations
N:36 M:361 M+N:397 ~p:0.0906801 Travelled dist:7160.43 Probability:0.1 Avg cost:0.603176 time(ms):52.934 7300 iterations
N:36 M:366 M+N:402 ~p:0.0895522 Travelled dist:7250.32 Probability:0.1 Avg cost:0.603136 time(ms):52.8016 7400 iterations
N:36 M:372 M+N:408 ~p:0.0882353 Travelled dist:7348.95 Probability:0.1 Avg cost:0.598461 time(ms):52.7998 7500 iterations
N:37 M:377 M+N:414 ~p:0.089372 Travelled dist:7450.23 Probability:0.1 Avg cost:0.595658 time(ms):52.7617 7600 iterations
N:37 M:382 M+N:419 ~p:0.0883055 Travelled dist:7550.86 Probability:0.1 Avg cost:0.590323 time(ms):52.8502 7700 iterations
N:38 M:386 M+N:424 ~p:0.0896226 Travelled dist:7651.19 Probability:0.1 Avg cost:0.589305 time(ms):52.9327 7800 iterations
N:38 M:392 M+N:430 ~p:0.0883721 Travelled dist:7750.56 Probability:0.1 Avg cost:0.586124 time(ms):52.8425 7900 iterations
N:40 M:394 M+N:434 ~p:0.0921659 Travelled dist:7822.38 Probability:0.1 Avg cost:0.63965 time(ms):53.0513 8000 iterations
N:41 M:398 M+N:439 ~p:0.0933941 Travelled dist:7909.58 Probability:0.1 Avg cost:0.642448 time(ms):53.2176 8100 iterations
N:41 M:404 M+N:445 ~p:0.0921348 Travelled dist:8004.53 Probability:0.1 Avg cost:0.650249 time(ms):53.2533 8200 iterations
N:42 M:408 M+N:450 ~p:0.0933333 Travelled dist:8108.02 Probability:0.1 Avg cost:0.645084 time(ms):53.0174 8300 iterations
N:43 M:412 M+N:455 ~p:0.0945055 Travelled dist:8213.94 Probability:0.1 Avg cost:0.640514 time(ms):52.9796 8400 iterations
N:44 M:416 M+N:460 ~p:0.0956522 Travelled dist:8314.53 Probability:0.1 Avg cost:0.637602 time(ms):53.1312 8500 iterations
N:44 M:421 M+N:465 ~p:0.0946237 Travelled dist:8415.32 Probability:0.1 Avg cost:0.633553 time(ms):52.9782 8600 iterations
N:45 M:426 M+N:471 ~p:0.0955414 Travelled dist:8515.15 Probability:0.1 Avg cost:0.630676 time(ms):53.1708 8700 iterations
N:45 M:432 M+N:477 ~p:0.0943396 Travelled dist:8619.22 Probability:0.1 Avg cost:0.62836 time(ms):52.9942 8800 iterations
N:45 M:438 M+N:483 ~p:0.0931677 Travelled dist:8724.73 Probability:0.1 Avg cost:0.623112 time(ms):52.8107 8900 iterations
N:45 M:444 M+N:489 ~p:0.0920245 Travelled dist:8829.02 Probability:0.1 Avg cost:0.618189 time(ms):52.6442 9000 iterations
N:46 M:448 M+N:494 ~p:0.0931174 Travelled dist:8930.25 Probability:0.1 Avg cost:0.617958 time(ms):52.7081 9100 iterations
N:46 M:455 M+N:501 ~p:0.0918164 Travelled dist:9034.98 Probability:0.1 Avg cost:0.615632 time(ms):52.5408 9200 iterations
N:46 M:459 M+N:505 ~p:0.0910891 Travelled dist:9139.07 Probability:0.1 Avg cost:0.610974 time(ms):52.4887 9300 iterations
N:48 M:463 M+N:511 ~p:0.0939335 Travelled dist:9236.71 Probability:0.1 Avg cost:0.635881 time(ms):52.5843 9400 iterations
N:48 M:467 M+N:515 ~p:0.0932039 Travelled dist:9318.14 Probability:0.1 Avg cost:0.64259 time(ms):52.5828 9500 iterations
N:49 M:471 M+N:520 ~p:0.0942308 Travelled dist:9417.65 Probability:0.1 Avg cost:0.638319 time(ms):52.6062 9600 iterations
N:49 M:477 M+N:526 ~p:0.0931559 Travelled dist:9516.76 Probability:0.1 Avg cost:0.634931 time(ms):52.6674 9700 iterations
N:51 M:480 M+N:531 ~p:0.0960452 Travelled dist:9619.85 Probability:0.1 Avg cost:0.633637 time(ms):52.7548 9800 iterations
N:53 M:484 M+N:537 ~p:0.0986965 Travelled dist:9718.17 Probability:0.1 Avg cost:0.633499 time(ms):53.0071 9900 iterations
N:55 M:487 M+N:542 ~p:0.101476 Travelled dist:9816.35 Probability:0.1 Avg cost:0.631954 time(ms):53.1021 10000 iterations
N:55 M:494 M+N:549 ~p:0.100182 Travelled dist:9916.26 Probability:0.1 Avg cost:0.6279 time(ms):53.1088 10100 iterations
N:55 M:500 M+N:555 ~p:0.0990991 Travelled dist:10019.3 Probability:0.1 Avg cost:0.623596 time(ms):53.0008 10200 iterations
N:56 M:504 M+N:560 ~p:0.1 Travelled dist:10122.4 Probability:0.1 Avg cost:0.624354 time(ms):52.9932 10300 iterations
N:56 M:510 M+N:566 ~p:0.0989399 Travelled dist:10227.9 Probability:0.1 Avg cost:0.620616 time(ms):52.8688 10400 iterations
N:57 M:514 M+N:571 ~p:0.0998249 Travelled dist:10335.2 Probability:0.1 Avg cost:0.619516 time(ms):52.744 10500 iterations
N:57 M:519 M+N:576 ~p:0.0989583 Travelled dist:10438.3 Probability:0.1 Avg cost:0.619448 time(ms):52.6817 10600 iterations
N:57 M:524 M+N:581 ~p:0.0981067 Travelled dist:10542.5 Probability:0.1 Avg cost:0.615614 time(ms):52.507 10700 iterations
N:57 M:531 M+N:588 ~p:0.0969388 Travelled dist:10645.2 Probability:0.1 Avg cost:0.611515 time(ms):52.5076 10800 iterations
N:57 M:536 M+N:593 ~p:0.0961214 Travelled dist:10747.9 Probability:0.1 Avg cost:0.607817 time(ms):52.4726 10900 iterations
N:58 M:541 M+N:599 ~p:0.096828 Travelled dist:10852 Probability:0.1 Avg cost:0.611146 time(ms):52.4578 11000 iterations
N:58 M:548 M+N:606 ~p:0.0957096 Travelled dist:10954.3 Probability:0.1 Avg cost:0.607261 time(ms):52.357 11100 iterations
N:58 M:555 M+N:613 ~p:0.0946166 Travelled dist:11057.2 Probability:0.1 Avg cost:0.603087 time(ms):52.3189 11200 iterations
N:58 M:560 M+N:618 ~p:0.0938511 Travelled dist:11162.3 Probability:0.1 Avg cost:0.59921 time(ms):52.3197 11300 iterations
N:59 M:564 M+N:623 ~p:0.094703 Travelled dist:11260 Probability:0.1 Avg cost:0.602712 time(ms):52.428 11400 iterations
N:59 M:569 M+N:628 ~p:0.093949 Travelled dist:11344.3 Probability:0.1 Avg cost:0.608272 time(ms):52.5522 11500 iterations
N:60 M:572 M+N:632 ~p:0.0949367 Travelled dist:11443 Probability:0.1 Avg cost:0.606113 time(ms):52.5471 11600 iterations
N:62 M:576 M+N:638 ~p:0.0971787 Travelled dist:11531.4 Probability:0.1 Avg cost:0.630685 time(ms):52.7368 11700 iterations
N:63 M:580 M+N:643 ~p:0.0979782 Travelled dist:11628.5 Probability:0.1 Avg cost:0.630971 time(ms):52.8507 11800 iterations
N:63 M:584 M+N:647 ~p:0.0973725 Travelled dist:11726.3 Probability:0.1 Avg cost:0.635523 time(ms):52.9831 11900 iterations
N:63 M:589 M+N:652 ~p:0.0966258 Travelled dist:11823.4 Probability:0.1 Avg cost:0.632925 time(ms):53.0443 12000 iterations
N:64 M:594 M+N:658 ~p:0.0972644 Travelled dist:11922.8 Probability:0.1 Avg cost:0.631628 time(ms):53.0041 12100 iterations
N:64 M:600 M+N:664 ~p:0.0963855 Travelled dist:12028.7 Probability:0.1 Avg cost:0.631386 time(ms):52.9182 12200 iterations
N:64 M:606 M+N:670 ~p:0.0955224 Travelled dist:12133.2 Probability:0.1 Avg cost:0.627975 time(ms):52.8045 12300 iterations
N:64 M:612 M+N:676 ~p:0.0946746 Travelled dist:12238.5 Probability:0.1 Avg cost:0.624391 time(ms):52.6521 12400 iterations
N:66 M:616 M+N:682 ~p:0.0967742 Travelled dist:12339.3 Probability:0.1 Avg cost:0.623206 time(ms):52.6671 12500 iterations
N:67 M:620 M+N:687 ~p:0.0975255 Travelled dist:12435.3 Probability:0.1 Avg cost:0.624169 time(ms):52.7427 12600 iterations
N:68 M:624 M+N:692 ~p:0.0982659 Travelled dist:12533.7 Probability:0.1 Avg cost:0.629995 time(ms):52.7997 12700 iterations
N:68 M:629 M+N:697 ~p:0.097561 Travelled dist:12630.4 Probability:0.1 Avg cost:0.636614 time(ms):52.9074 12800 iterations
N:68 M:635 M+N:703 ~p:0.0967283 Travelled dist:12732.3 Probability:0.1 Avg cost:0.632951 time(ms):52.7945 12900 iterations
N:68 M:640 M+N:708 ~p:0.0960452 Travelled dist:12832.4 Probability:0.1 Avg cost:0.632423 time(ms):52.8912 13000 iterations
N:68 M:647 M+N:715 ~p:0.0951049 Travelled dist:12935.2 Probability:0.1 Avg cost:0.629354 time(ms):52.7607 13100 iterations
N:68 M:651 M+N:719 ~p:0.0945758 Travelled dist:13035 Probability:0.1 Avg cost:0.627088 time(ms):52.8816 13200 iterations
N:68 M:657 M+N:725 ~p:0.0937931 Travelled dist:13136.7 Probability:0.1 Avg cost:0.623676 time(ms):52.8431 13300 iterations
N:69 M:661 M+N:730 ~p:0.0945205 Travelled dist:13238.3 Probability:0.1 Avg cost:0.623794 time(ms):52.8847 13400 iterations
N:71 M:664 M+N:735 ~p:0.0965986 Travelled dist:13336.8 Probability:0.1 Avg cost:0.626571 time(ms):52.9953 13500 iterations
N:71 M:669 M+N:740 ~p:0.0959459 Travelled dist:13433.5 Probability:0.1 Avg cost:0.631578 time(ms):53.0946 13600 iterations
N:71 M:674 M+N:745 ~p:0.095302 Travelled dist:13531.9 Probability:0.1 Avg cost:0.628922 time(ms):53.0104 13700 iterations
N:71 M:680 M+N:751 ~p:0.0945406 Travelled dist:13636.2 Probability:0.1 Avg cost:0.626082 time(ms):52.9957 13800 iterations
N:71 M:685 M+N:756 ~p:0.0939153 Travelled dist:13735 Probability:0.1 Avg cost:0.623836 time(ms):52.9733 13900 iterations
N:72 M:690 M+N:762 ~p:0.0944882 Travelled dist:13837.1 Probability:0.1 Avg cost:0.620304 time(ms):52.8098 14000 iterations
N:73 M:694 M+N:767 ~p:0.095176 Travelled dist:13931.6 Probability:0.1 Avg cost:0.624885 time(ms):52.9731 14100 iterations
N:73 M:699 M+N:772 ~p:0.0945596 Travelled dist:14027.6 Probability:0.1 Avg cost:0.625886 time(ms):52.9557 14200 iterations
N:74 M:704 M+N:778 ~p:0.0951157 Travelled dist:14130 Probability:0.1 Avg cost:0.624387 time(ms):52.8618 14300 iterations
N:76 M:707 M+N:783 ~p:0.0970626 Travelled dist:14231.3 Probability:0.1 Avg cost:0.626257 time(ms):52.9433 14400 iterations
N:76 M:713 M+N:789 ~p:0.0963245 Travelled dist:14334.5 Probability:0.1 Avg cost:0.627156 time(ms):52.8235 14500 iterations
N:78 M:717 M+N:795 ~p:0.0981132 Travelled dist:14440 Probability:0.1 Avg cost:0.624222 time(ms):52.738 14600 iterations
N:78 M:723 M+N:801 ~p:0.0973783 Travelled dist:14538.5 Probability:0.1 Avg cost:0.62852 time(ms):52.7355 14700 iterations
N:78 M:727 M+N:805 ~p:0.0968944 Travelled dist:14642.6 Probability:0.1 Avg cost:0.625142 time(ms):52.6413 14800 iterations
N:79 M:733 M+N:812 ~p:0.0972906 Travelled dist:14743.4 Probability:0.1 Avg cost:0.626726 time(ms):52.717 14900 iterations
N:79 M:738 M+N:817 ~p:0.0966952 Travelled dist:14840.4 Probability:0.1 Avg cost:0.624942 time(ms):52.5962 15000 iterations
N:79 M:744 M+N:823 ~p:0.0959903 Travelled dist:14942 Probability:0.1 Avg cost:0.622054 time(ms):52.5408 15100 iterations
N:79 M:749 M+N:828 ~p:0.0954106 Travelled dist:15043.3 Probability:0.1 Avg cost:0.619214 time(ms):52.4737 15200 iterations
N:79 M:754 M+N:833 ~p:0.0948379 Travelled dist:15148.7 Probability:0.1 Avg cost:0.616252 time(ms):52.3181 15300 iterations
N:80 M:760 M+N:840 ~p:0.0952381 Travelled dist:15253 Probability:0.1 Avg cost:0.613379 time(ms):52.2729 15400 iterations
N:80 M:765 M+N:845 ~p:0.0946746 Travelled dist:15352.6 Probability:0.1 Avg cost:0.614888 time(ms):52.2092 15500 iterations
N:82 M:769 M+N:851 ~p:0.0963572 Travelled dist:15452.2 Probability:0.1 Avg cost:0.613437 time(ms):52.3279 15600 iterations
N:84 M:773 M+N:857 ~p:0.0980163 Travelled dist:15545.3 Probability:0.1 Avg cost:0.633885 time(ms):52.453 15700 iterations
N:85 M:777 M+N:862 ~p:0.0986079 Travelled dist:15641.8 Probability:0.1 Avg cost:0.633696 time(ms):52.515 15800 iterations
N:85 M:782 M+N:867 ~p:0.0980392 Travelled dist:15738.2 Probability:0.1 Avg cost:0.632577 time(ms):52.5338 15900 iterations
N:86 M:787 M+N:873 ~p:0.0985109 Travelled dist:15840.4 Probability:0.1 Avg cost:0.629734 time(ms):52.5169 16000 iterations
N:86 M:792 M+N:878 ~p:0.0979499 Travelled dist:15934.9 Probability:0.1 Avg cost:0.630659 time(ms):52.5528 16100 iterations
N:86 M:799 M+N:885 ~p:0.0971751 Travelled dist:16038.1 Probability:0.1 Avg cost:0.627984 time(ms):52.4311 16200 iterations
N:87 M:804 M+N:891 ~p:0.0976431 Travelled dist:16139.4 Probability:0.1 Avg cost:0.6263 time(ms):52.416 16300 iterations
N:88 M:809 M+N:897 ~p:0.0981048 Travelled dist:16245.1 Probability:0.1 Avg cost:0.624563 time(ms):52.4655 16400 iterations
N:90 M:813 M+N:903 ~p:0.0996678 Travelled dist:16343.5 Probability:0.1 Avg cost:0.629377 time(ms):52.6768 16500 iterations
N:90 M:817 M+N:907 ~p:0.0992282 Travelled dist:16447 Probability:0.1 Avg cost:0.628886 time(ms):52.6798 16600 iterations
N:90 M:823 M+N:913 ~p:0.0985761 Travelled dist:16548.4 Probability:0.1 Avg cost:0.626133 time(ms):52.6243 16700 iterations
N:90 M:829 M+N:919 ~p:0.0979325 Travelled dist:16652.7 Probability:0.1 Avg cost:0.62321 time(ms):52.5525 16800 iterations
N:92 M:832 M+N:924 ~p:0.0995671 Travelled dist:16747.4 Probability:0.1 Avg cost:0.630668 time(ms):52.5999 16900 iterations
N:92 M:836 M+N:928 ~p:0.0991379 Travelled dist:16816.4 Probability:0.1 Avg cost:0.645297 time(ms):52.6454 17000 iterations
N:92 M:842 M+N:934 ~p:0.0985011 Travelled dist:16914.6 Probability:0.1 Avg cost:0.643351 time(ms):52.601 17100 iterations
N:93 M:847 M+N:940 ~p:0.0989362 Travelled dist:17014.8 Probability:0.1 Avg cost:0.64157 time(ms):52.5896 17200 iterations
N:94 M:853 M+N:947 ~p:0.0992608 Travelled dist:17115.5 Probability:0.1 Avg cost:0.640488 time(ms):52.6423 17300 iterations
N:94 M:858 M+N:952 ~p:0.0987395 Travelled dist:17215.2 Probability:0.1 Avg cost:0.637766 time(ms):52.6695 17400 iterations
N:96 M:861 M+N:957 ~p:0.100313 Travelled dist:17315.4 Probability:0.1 Avg cost:0.636426 time(ms):52.6983 17500 iterations
N:96 M:867 M+N:963 ~p:0.0996885 Travelled dist:17417.3 Probability:0.1 Avg cost:0.637341 time(ms):52.7511 17600 iterations
N:96 M:872 M+N:968 ~p:0.0991736 Travelled dist:17519.4 Probability:0.1 Avg cost:0.635215 time(ms):52.7315 17700 iterations
N:97 M:877 M+N:974 ~p:0.0995893 Travelled dist:17616.9 Probability:0.1 Avg cost:0.638358 time(ms):52.7183 17800 iterations
N:98 M:881 M+N:979 ~p:0.100102 Travelled dist:17714.9 Probability:0.1 Avg cost:0.640644 time(ms):52.771 17900 iterations
N:98 M:886 M+N:984 ~p:0.0995935 Travelled dist:17812.4 Probability:0.1 Avg cost:0.639108 time(ms):52.7099 18000 iterations


==> plots/gen_obstacles/100/data-0.100000-tree-2--offset-200-1603594563.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:50.9841 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:149.545 Probability:0.1 Avg cost:0.514092 time(ms):59.5647 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:247.573 Probability:0.1 Avg cost:0.573169 time(ms):52.1017 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:352.789 Probability:0.1 Avg cost:0.374061 time(ms):41.879 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:453.899 Probability:0.1 Avg cost:0.350144 time(ms):43.152 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:554.094 Probability:0.1 Avg cost:0.357708 time(ms):44.2875 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:656.403 Probability:0.1 Avg cost:0.351823 time(ms):44.5247 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:762.325 Probability:0.1 Avg cost:0.300877 time(ms):41.4062 800 iterations
N:5 M:45 M+N:50 ~p:0.1 Travelled dist:868.658 Probability:0.1 Avg cost:0.2626 time(ms):38.2504 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:975.392 Probability:0.1 Avg cost:0.262061 time(ms):37.9396 1000 iterations
N:7 M:55 M+N:62 ~p:0.112903 Travelled dist:1077.49 Probability:0.1 Avg cost:0.302883 time(ms):39.1434 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1180.67 Probability:0.1 Avg cost:0.309952 time(ms):39.6549 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1286.12 Probability:0.1 Avg cost:0.285075 time(ms):38.5166 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1392.24 Probability:0.1 Avg cost:0.262914 time(ms):37.1429 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1498.62 Probability:0.1 Avg cost:0.243945 time(ms):35.3847 1500 iterations
N:8 M:84 M+N:92 ~p:0.0869565 Travelled dist:1605.26 Probability:0.1 Avg cost:0.227529 time(ms):33.8013 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1711.58 Probability:0.1 Avg cost:0.213183 time(ms):32.7999 1700 iterations
N:9 M:95 M+N:104 ~p:0.0865385 Travelled dist:1818.11 Probability:0.1 Avg cost:0.20054 time(ms):31.3915 1800 iterations
N:10 M:100 M+N:110 ~p:0.0909091 Travelled dist:1922.12 Probability:0.1 Avg cost:0.230402 time(ms):32.2285 1900 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2028.09 Probability:0.1 Avg cost:0.21845 time(ms):31.7671 2000 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2129.75 Probability:0.1 Avg cost:0.2597 time(ms):33.1604 2100 iterations
N:12 M:116 M+N:128 ~p:0.09375 Travelled dist:2233.14 Probability:0.1 Avg cost:0.257474 time(ms):32.9607 2200 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2333.6 Probability:0.1 Avg cost:0.277214 time(ms):34.127 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2436.81 Probability:0.1 Avg cost:0.272816 time(ms):33.937 2400 iterations
N:14 M:130 M+N:144 ~p:0.0972222 Travelled dist:2542.76 Probability:0.1 Avg cost:0.261414 time(ms):33.3524 2500 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2649.12 Probability:0.1 Avg cost:0.250899 time(ms):32.7114 2600 iterations
N:15 M:141 M+N:156 ~p:0.0961538 Travelled dist:2755.78 Probability:0.1 Avg cost:0.241197 time(ms):31.871 2700 iterations
N:16 M:146 M+N:162 ~p:0.0987654 Travelled dist:2860.51 Probability:0.1 Avg cost:0.27981 time(ms):32.6117 2800 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2967.07 Probability:0.1 Avg cost:0.270091 time(ms):32.099 2900 iterations
N:16 M:157 M+N:173 ~p:0.0924855 Travelled dist:3073.68 Probability:0.1 Avg cost:0.260734 time(ms):31.4121 3000 iterations
N:16 M:164 M+N:180 ~p:0.0888889 Travelled dist:3180.47 Probability:0.1 Avg cost:0.252003 time(ms):30.6547 3100 iterations
N:17 M:167 M+N:184 ~p:0.0923913 Travelled dist:3283.48 Probability:0.1 Avg cost:0.268052 time(ms):31.0874 3200 iterations
N:17 M:173 M+N:190 ~p:0.0894737 Travelled dist:3387.83 Probability:0.1 Avg cost:0.264229 time(ms):30.8786 3300 iterations
N:18 M:178 M+N:196 ~p:0.0918367 Travelled dist:3492.8 Probability:0.1 Avg cost:0.263247 time(ms):30.9877 3400 iterations
N:19 M:183 M+N:202 ~p:0.0940594 Travelled dist:3591.39 Probability:0.1 Avg cost:0.292599 time(ms):31.5298 3500 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3689.62 Probability:0.1 Avg cost:0.305355 time(ms):32.4326 3600 iterations
N:21 M:192 M+N:213 ~p:0.0985915 Travelled dist:3782.59 Probability:0.1 Avg cost:0.338949 time(ms):32.6528 3700 iterations
N:23 M:196 M+N:219 ~p:0.105023 Travelled dist:3886.35 Probability:0.1 Avg cost:0.338493 time(ms):32.904 3800 iterations
N:23 M:202 M+N:225 ~p:0.102222 Travelled dist:3987.31 Probability:0.1 Avg cost:0.346606 time(ms):33.2343 3900 iterations
N:23 M:207 M+N:230 ~p:0.1 Travelled dist:4093.11 Probability:0.1 Avg cost:0.337869 time(ms):32.9448 4000 iterations
N:23 M:212 M+N:235 ~p:0.0978723 Travelled dist:4199.54 Probability:0.1 Avg cost:0.329393 time(ms):32.3655 4100 iterations
N:24 M:217 M+N:241 ~p:0.0995851 Travelled dist:4304.12 Probability:0.1 Avg cost:0.332355 time(ms):32.4506 4200 iterations
N:24 M:223 M+N:247 ~p:0.097166 Travelled dist:4407.72 Probability:0.1 Avg cost:0.331878 time(ms):32.3789 4300 iterations
N:27 M:226 M+N:253 ~p:0.106719 Travelled dist:4512.53 Probability:0.1 Avg cost:0.33307 time(ms):32.8146 4400 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4585.05 Probability:0.1 Avg cost:0.416253 time(ms):33.406 4500 iterations
N:27 M:236 M+N:263 ~p:0.102662 Travelled dist:4686.28 Probability:0.1 Avg cost:0.408642 time(ms):33.1984 4600 iterations
N:27 M:242 M+N:269 ~p:0.100372 Travelled dist:4792.28 Probability:0.1 Avg cost:0.399747 time(ms):32.8224 4700 iterations
N:27 M:247 M+N:274 ~p:0.0985401 Travelled dist:4898.76 Probability:0.1 Avg cost:0.391217 time(ms):32.4547 4800 iterations
N:27 M:253 M+N:280 ~p:0.0964286 Travelled dist:5005.22 Probability:0.1 Avg cost:0.383043 time(ms):31.9668 4900 iterations
N:27 M:260 M+N:287 ~p:0.0940767 Travelled dist:5111.95 Probability:0.1 Avg cost:0.375204 time(ms):31.4971 5000 iterations
N:28 M:264 M+N:292 ~p:0.0958904 Travelled dist:5215.98 Probability:0.1 Avg cost:0.379474 time(ms):31.6788 5100 iterations
N:29 M:269 M+N:298 ~p:0.0973154 Travelled dist:5314.92 Probability:0.1 Avg cost:0.378053 time(ms):31.9 5200 iterations
N:31 M:273 M+N:304 ~p:0.101974 Travelled dist:5415.87 Probability:0.1 Avg cost:0.393247 time(ms):32.6379 5300 iterations
N:31 M:278 M+N:309 ~p:0.100324 Travelled dist:5518.26 Probability:0.1 Avg cost:0.391981 time(ms):32.5483 5400 iterations
N:32 M:282 M+N:314 ~p:0.101911 Travelled dist:5619.99 Probability:0.1 Avg cost:0.398453 time(ms):32.8131 5500 iterations
N:32 M:288 M+N:320 ~p:0.1 Travelled dist:5723.67 Probability:0.1 Avg cost:0.394418 time(ms):32.6765 5600 iterations
N:32 M:294 M+N:326 ~p:0.0981595 Travelled dist:5829.59 Probability:0.1 Avg cost:0.387367 time(ms):32.4829 5700 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5936.03 Probability:0.1 Avg cost:0.380554 time(ms):32.1881 5800 iterations
N:33 M:303 M+N:336 ~p:0.0982143 Travelled dist:6041.37 Probability:0.1 Avg cost:0.376494 time(ms):32.1969 5900 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6145.7 Probability:0.1 Avg cost:0.375541 time(ms):32.2255 6000 iterations
N:33 M:315 M+N:348 ~p:0.0948276 Travelled dist:6251.64 Probability:0.1 Avg cost:0.36928 time(ms):32.042 6100 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6358.08 Probability:0.1 Avg cost:0.363213 time(ms):31.7854 6200 iterations
N:33 M:325 M+N:358 ~p:0.0921788 Travelled dist:6464.58 Probability:0.1 Avg cost:0.357341 time(ms):31.499 6300 iterations
N:34 M:330 M+N:364 ~p:0.0934066 Travelled dist:6568.66 Probability:0.1 Avg cost:0.354718 time(ms):31.7621 6400 iterations
N:34 M:335 M+N:369 ~p:0.0921409 Travelled dist:6674.24 Probability:0.1 Avg cost:0.349287 time(ms):31.6204 6500 iterations
N:34 M:341 M+N:375 ~p:0.0906667 Travelled dist:6780.84 Probability:0.1 Avg cost:0.343902 time(ms):31.3018 6600 iterations
N:34 M:347 M+N:381 ~p:0.0892388 Travelled dist:6887.6 Probability:0.1 Avg cost:0.338681 time(ms):30.9658 6700 iterations
N:34 M:353 M+N:387 ~p:0.0878553 Travelled dist:6994.19 Probability:0.1 Avg cost:0.333616 time(ms):30.6519 6800 iterations

N:35 M:358 M+N:393 ~p:0.0890585 Travelled dist:7100.43 Probability:0.1 Avg cost:0.329079 time(ms):30.573 6900 iterations
N:36 M:361 M+N:397 ~p:0.0906801 Travelled dist:7157.81 Probability:0.1 Avg cost:0.456611 time(ms):31.2223 7000 iterations
N:36 M:365 M+N:401 ~p:0.0897756 Travelled dist:7231.32 Probability:0.1 Avg cost:1.14124 time(ms):31.4064 7100 iterations
N:36 M:372 M+N:408 ~p:0.0882353 Travelled dist:7339.64 Probability:0.1 Avg cost:1.87747 time(ms):31.5753 7200 iterations
N:37 M:377 M+N:414 ~p:0.089372 Travelled dist:7449.7 Probability:0.1 Avg cost:2.52694 time(ms):31.7898 7300 iterations
N:37 M:383 M+N:420 ~p:0.0880952 Travelled dist:7558.65 Probability:0.1 Avg cost:3.16509 time(ms):31.9061 7400 iterations
N:38 M:388 M+N:426 ~p:0.0892019 Travelled dist:7667.66 Probability:0.1 Avg cost:3.79166 time(ms):32.0578 7500 iterations
N:40 M:392 M+N:432 ~p:0.0925926 Travelled dist:7775.29 Probability:0.1 Avg cost:4.37506 time(ms):32.2819 7600 iterations
N:40 M:393 M+N:433 ~p:0.0923788 Travelled dist:7793.86 Probability:0.1 Avg cost:4.59509 time(ms):33.0767 7700 iterations
N:40 M:396 M+N:436 ~p:0.0917431 Travelled dist:7859.92 Probability:0.1 Avg cost:4.90693 time(ms):33.2713 7800 iterations
N:41 M:401 M+N:442 ~p:0.0927602 Travelled dist:7967.54 Probability:0.1 Avg cost:5.23006 time(ms):33.4228 7900 iterations
N:41 M:407 M+N:448 ~p:0.0915179 Travelled dist:8075.46 Probability:0.1 Avg cost:5.50979 time(ms):33.5081 8000 iterations
N:42 M:411 M+N:453 ~p:0.0927152 Travelled dist:8183.8 Probability:0.1 Avg cost:5.77674 time(ms):33.6127 8100 iterations
N:44 M:415 M+N:459 ~p:0.0958606 Travelled dist:8291.84 Probability:0.1 Avg cost:6.04064 time(ms):33.7076 8200 iterations
N:44 M:421 M+N:465 ~p:0.0946237 Travelled dist:8399.5 Probability:0.1 Avg cost:6.30121 time(ms):33.7196 8300 iterations
N:45 M:425 M+N:470 ~p:0.0957447 Travelled dist:8507.35 Probability:0.1 Avg cost:6.55044 time(ms):33.8052 8400 iterations
N:45 M:432 M+N:477 ~p:0.0943396 Travelled dist:8615.18 Probability:0.1 Avg cost:6.79791 time(ms):33.8815 8500 iterations
N:45 M:438 M+N:483 ~p:0.0931677 Travelled dist:8722.94 Probability:0.1 Avg cost:7.04049 time(ms):33.9443 8600 iterations
N:45 M:444 M+N:489 ~p:0.0920245 Travelled dist:8830.58 Probability:0.1 Avg cost:7.27793 time(ms):33.975 8700 iterations
N:46 M:449 M+N:495 ~p:0.0929293 Travelled dist:8937.72 Probability:0.1 Avg cost:7.50859 time(ms):34.0241 8800 iterations
N:46 M:455 M+N:501 ~p:0.0918164 Travelled dist:9045.08 Probability:0.1 Avg cost:7.73658 time(ms):34.048 8900 iterations
N:46 M:461 M+N:507 ~p:0.0907298 Travelled dist:9152.77 Probability:0.1 Avg cost:7.95816 time(ms):34.0766 9000 iterations
N:48 M:462 M+N:510 ~p:0.0941176 Travelled dist:9234.38 Probability:0.1 Avg cost:8.14403 time(ms):34.5786 9100 iterations
N:48 M:463 M+N:511 ~p:0.0939335 Travelled dist:9261.89 Probability:0.1 Avg cost:8.97919 time(ms):34.8331 9200 iterations
N:48 M:470 M+N:518 ~p:0.0926641 Travelled dist:9373.12 Probability:0.1 Avg cost:11.4215 time(ms):35.0555 9300 iterations
N:49 M:475 M+N:524 ~p:0.0935115 Travelled dist:9486.99 Probability:0.1 Avg cost:13.3856 time(ms):35.2561 9400 iterations
N:50 M:480 M+N:530 ~p:0.0943396 Travelled dist:9597.87 Probability:0.1 Avg cost:15.5557 time(ms):35.3863 9500 iterations
N:52 M:482 M+N:534 ~p:0.0973783 Travelled dist:9675.32 Probability:0.1 Avg cost:0 time(ms):35.8217 9600 iterations
N:52 M:483 M+N:535 ~p:0.0971963 Travelled dist:9697.34 Probability:0.1 Avg cost:0 time(ms):35.8375 9700 iterations
N:53 M:484 M+N:537 ~p:0.0986965 Travelled dist:9720.44 Probability:0.1 Avg cost:0 time(ms):35.8179 9800 iterations
N:54 M:484 M+N:538 ~p:0.100372 Travelled dist:9743.45 Probability:0.1 Avg cost:0 time(ms):35.8253 9900 iterations
N:54 M:486 M+N:540 ~p:0.1 Travelled dist:9770.76 Probability:0.1 Avg cost:0 time(ms):35.8506 10000 iterations
N:55 M:487 M+N:542 ~p:0.101476 Travelled dist:9798.52 Probability:0.1 Avg cost:0 time(ms):35.8589 10100 iterations
N:55 M:488 M+N:543 ~p:0.101289 Travelled dist:9823.42 Probability:0.1 Avg cost:0 time(ms):35.8421 10200 iterations
N:55 M:489 M+N:544 ~p:0.101103 Travelled dist:9848.94 Probability:0.1 Avg cost:0 time(ms):35.83 10300 iterations
N:55 M:491 M+N:546 ~p:0.100733 Travelled dist:9874.9 Probability:0.1 Avg cost:0 time(ms):35.8051 10400 iterations
N:55 M:493 M+N:548 ~p:0.100365 Travelled dist:9901.33 Probability:0.1 Avg cost:0 time(ms):35.7527 10500 iterations
N:55 M:495 M+N:550 ~p:0.1 Travelled dist:9927.94 Probability:0.1 Avg cost:0 time(ms):35.7034 10600 iterations
N:55 M:496 M+N:551 ~p:0.0998185 Travelled dist:9954.71 Probability:0.1 Avg cost:0 time(ms):35.6841 10700 iterations
N:55 M:498 M+N:553 ~p:0.0994575 Travelled dist:9981.58 Probability:0.1 Avg cost:0 time(ms):35.6956 10800 iterations
N:55 M:499 M+N:554 ~p:0.099278 Travelled dist:10008.5 Probability:0.1 Avg cost:0 time(ms):35.6687 10900 iterations
N:55 M:500 M+N:555 ~p:0.0990991 Travelled dist:10035.6 Probability:0.1 Avg cost:0 time(ms):35.6471 11000 iterations
N:56 M:500 M+N:556 ~p:0.100719 Travelled dist:10062.8 Probability:0.1 Avg cost:0 time(ms):35.6689 11100 iterations
N:56 M:502 M+N:558 ~p:0.100358 Travelled dist:10090.1 Probability:0.1 Avg cost:0 time(ms):35.6388 11200 iterations
N:56 M:504 M+N:560 ~p:0.1 Travelled dist:10117.4 Probability:0.1 Avg cost:0 time(ms):35.6164 11300 iterations
N:56 M:505 M+N:561 ~p:0.0998217 Travelled dist:10144.6 Probability:0.1 Avg cost:0 time(ms):35.5918 11400 iterations
N:56 M:506 M+N:562 ~p:0.0996441 Travelled dist:10172.2 Probability:0.1 Avg cost:0 time(ms):35.577 11500 iterations
N:56 M:508 M+N:564 ~p:0.0992908 Travelled dist:10199.6 Probability:0.1 Avg cost:0 time(ms):35.5921 11600 iterations
N:56 M:510 M+N:566 ~p:0.0989399 Travelled dist:10227 Probability:0.1 Avg cost:0 time(ms):35.5701 11700 iterations
N:56 M:511 M+N:567 ~p:0.0987654 Travelled dist:10254.6 Probability:0.1 Avg cost:0 time(ms):35.5484 11800 iterations
N:57 M:511 M+N:568 ~p:0.100352 Travelled dist:10282 Probability:0.1 Avg cost:0 time(ms):35.5436 11900 iterations
N:57 M:513 M+N:570 ~p:0.1 Travelled dist:10309.5 Probability:0.1 Avg cost:0 time(ms):35.5264 12000 iterations
N:57 M:514 M+N:571 ~p:0.0998249 Travelled dist:10337.2 Probability:0.1 Avg cost:0 time(ms):35.5152 12100 iterations
N:57 M:515 M+N:572 ~p:0.0996503 Travelled dist:10364.7 Probability:0.1 Avg cost:0 time(ms):35.5527 12200 iterations
N:57 M:517 M+N:574 ~p:0.0993031 Travelled dist:10392.1 Probability:0.1 Avg cost:0 time(ms):35.5408 12300 iterations
N:57 M:518 M+N:575 ~p:0.0991304 Travelled dist:10419.8 Probability:0.1 Avg cost:0 time(ms):35.5319 12400 iterations
N:57 M:520 M+N:577 ~p:0.0987868 Travelled dist:10447.1 Probability:0.1 Avg cost:0 time(ms):35.5491 12500 iterations
N:57 M:521 M+N:578 ~p:0.0986159 Travelled dist:10474.9 Probability:0.1 Avg cost:0 time(ms):35.5216 12600 iterations
N:57 M:522 M+N:579 ~p:0.0984456 Travelled dist:10502.6 Probability:0.1 Avg cost:0 time(ms):35.4858 12700 iterations
N:57 M:524 M+N:581 ~p:0.0981067 Travelled dist:10530.3 Probability:0.1 Avg cost:0 time(ms):35.4886 12800 iterations
N:57 M:525 M+N:582 ~p:0.0979381 Travelled dist:10558 Probability:0.1 Avg cost:0 time(ms):35.5048 12900 iterations
N:57 M:527 M+N:584 ~p:0.0976027 Travelled dist:10585.7 Probability:0.1 Avg cost:0 time(ms):35.5005 13000 iterations
N:57 M:529 M+N:586 ~p:0.0972696 Travelled dist:10613.5 Probability:0.1 Avg cost:0 time(ms):35.4842 13100 iterations
N:57 M:530 M+N:587 ~p:0.0971039 Travelled dist:10641.1 Probability:0.1 Avg cost:0 time(ms):35.4916 13200 iterations
N:57 M:532 M+N:589 ~p:0.0967742 Travelled dist:10668.8 Probability:0.1 Avg cost:0 time(ms):35.4714 13300 iterations
N:57 M:533 M+N:590 ~p:0.0966102 Travelled dist:10696.6 Probability:0.1 Avg cost:0 time(ms):35.467 13400 iterations
N:57 M:534 M+N:591 ~p:0.0964467 Travelled dist:10724.4 Probability:0.1 Avg cost:0 time(ms):35.4611 13500 iterations
N:57 M:536 M+N:593 ~p:0.0961214 Travelled dist:10752.1 Probability:0.1 Avg cost:0 time(ms):35.4395 13600 iterations
N:57 M:538 M+N:595 ~p:0.0957983 Travelled dist:10779.8 Probability:0.1 Avg cost:0 time(ms):35.4355 13700 iterations
N:58 M:539 M+N:597 ~p:0.0971524 Travelled dist:10807.6 Probability:0.1 Avg cost:0 time(ms):35.4377 13800 iterations
N:58 M:540 M+N:598 ~p:0.09699 Travelled dist:10835.3 Probability:0.1 Avg cost:0 time(ms):35.4344 13900 iterations
N:58 M:542 M+N:600 ~p:0.0966667 Travelled dist:10863 Probability:0.1 Avg cost:0 time(ms):35.4369 14000 iterations
N:58 M:543 M+N:601 ~p:0.0965058 Travelled dist:10890.8 Probability:0.1 Avg cost:0 time(ms):35.418 14100 iterations
N:58 M:545 M+N:603 ~p:0.0961857 Travelled dist:10918.5 Probability:0.1 Avg cost:0 time(ms):35.4279 14200 iterations
N:58 M:547 M+N:605 ~p:0.0958678 Travelled dist:10946.3 Probability:0.1 Avg cost:0 time(ms):35.4299 14300 iterations
N:58 M:549 M+N:607 ~p:0.0955519 Travelled dist:10974 Probability:0.1 Avg cost:0 time(ms):35.4529 14400 iterations
N:58 M:551 M+N:609 ~p:0.0952381 Travelled dist:11001.7 Probability:0.1 Avg cost:0 time(ms):35.4668 14500 iterations
N:58 M:553 M+N:611 ~p:0.0949264 Travelled dist:11029.6 Probability:0.1 Avg cost:0 time(ms):35.4715 14600 iterations
N:58 M:555 M+N:613 ~p:0.0946166 Travelled dist:11057.4 Probability:0.1 Avg cost:0 time(ms):35.484 14700 iterations
N:58 M:556 M+N:614 ~p:0.0944625 Travelled dist:11085.1 Probability:0.1 Avg cost:0 time(ms):35.4713 14800 iterations
N:58 M:558 M+N:616 ~p:0.0941558 Travelled dist:11112.8 Probability:0.1 Avg cost:0 time(ms):35.4673 14900 iterations
N:58 M:559 M+N:617 ~p:0.0940032 Travelled dist:11140.6 Probability:0.1 Avg cost:0 time(ms):35.444 15000 iterations
N:58 M:561 M+N:619 ~p:0.0936995 Travelled dist:11168.5 Probability:0.1 Avg cost:0 time(ms):35.4176 15100 iterations
N:59 M:561 M+N:620 ~p:0.0951613 Travelled dist:11196.3 Probability:0.1 Avg cost:0 time(ms):35.4144 15200 iterations
N:59 M:562 M+N:621 ~p:0.0950081 Travelled dist:11224.2 Probability:0.1 Avg cost:0 time(ms):35.3878 15300 iterations
N:59 M:564 M+N:623 ~p:0.094703 Travelled dist:11252 Probability:0.1 Avg cost:0 time(ms):35.3888 15400 iterations
N:59 M:565 M+N:624 ~p:0.0945513 Travelled dist:11279.9 Probability:0.1 Avg cost:0 time(ms):35.366 15500 iterations
N:59 M:567 M+N:626 ~p:0.0942492 Travelled dist:11307.8 Probability:0.1 Avg cost:0 time(ms):35.3587 15600 iterations
N:59 M:568 M+N:627 ~p:0.0940989 Travelled dist:11335.6 Probability:0.1 Avg cost:0 time(ms):35.3593 15700 iterations
N:59 M:569 M+N:628 ~p:0.093949 Travelled dist:11363.3 Probability:0.1 Avg cost:0 time(ms):35.3634 15800 iterations
N:59 M:571 M+N:630 ~p:0.0936508 Travelled dist:11391.2 Probability:0.1 Avg cost:0 time(ms):35.3684 15900 iterations
N:60 M:571 M+N:631 ~p:0.0950872 Travelled dist:11418.7 Probability:0.1 Avg cost:0 time(ms):35.3803 16000 iterations
N:60 M:572 M+N:632 ~p:0.0949367 Travelled dist:11446.4 Probability:0.1 Avg cost:0 time(ms):35.3796 16100 iterations
N:62 M:572 M+N:634 ~p:0.0977918 Travelled dist:11474.4 Probability:0.1 Avg cost:0 time(ms):35.3682 16200 iterations
N:62 M:574 M+N:636 ~p:0.0974843 Travelled dist:11502.2 Probability:0.1 Avg cost:0 time(ms):35.3532 16300 iterations
N:62 M:575 M+N:637 ~p:0.0973312 Travelled dist:11529.9 Probability:0.1 Avg cost:0 time(ms):35.3376 16400 iterations
N:62 M:577 M+N:639 ~p:0.0970266 Travelled dist:11557.7 Probability:0.1 Avg cost:0 time(ms):35.3336 16500 iterations
N:62 M:578 M+N:640 ~p:0.096875 Travelled dist:11585.5 Probability:0.1 Avg cost:0 time(ms):35.3081 16600 iterations
N:63 M:579 M+N:642 ~p:0.0981308 Travelled dist:11613.4 Probability:0.1 Avg cost:0 time(ms):35.2902 16700 iterations
N:63 M:580 M+N:643 ~p:0.0979782 Travelled dist:11641.1 Probability:0.1 Avg cost:0 time(ms):35.2673 16800 iterations
N:63 M:581 M+N:644 ~p:0.0978261 Travelled dist:11669 Probability:0.1 Avg cost:0 time(ms):35.2423 16900 iterations
N:63 M:583 M+N:646 ~p:0.0975232 Travelled dist:11697 Probability:0.1 Avg cost:0 time(ms):35.2353 17000 iterations
N:63 M:584 M+N:647 ~p:0.0973725 Travelled dist:11724.9 Probability:0.1 Avg cost:0 time(ms):35.2057 17100 iterations
N:63 M:586 M+N:649 ~p:0.0970724 Travelled dist:11752.7 Probability:0.1 Avg cost:0 time(ms):35.196 17200 iterations
N:63 M:587 M+N:650 ~p:0.0969231 Travelled dist:11780.6 Probability:0.1 Avg cost:0 time(ms):35.1774 17300 iterations
N:63 M:589 M+N:652 ~p:0.0966258 Travelled dist:11808.5 Probability:0.1 Avg cost:0 time(ms):35.1558 17400 iterations
N:63 M:590 M+N:653 ~p:0.0964778 Travelled dist:11836.3 Probability:0.1 Avg cost:0 time(ms):35.1276 17500 iterations
N:63 M:592 M+N:655 ~p:0.0961832 Travelled dist:11864.2 Probability:0.1 Avg cost:0 time(ms):35.1169 17600 iterations
N:63 M:593 M+N:656 ~p:0.0960366 Travelled dist:11891.9 Probability:0.1 Avg cost:0 time(ms):35.0951 17700 iterations
N:64 M:594 M+N:658 ~p:0.0972644 Travelled dist:11919.6 Probability:0.1 Avg cost:0 time(ms):35.0982 17800 iterations
N:64 M:596 M+N:660 ~p:0.0969697 Travelled dist:11947.5 Probability:0.1 Avg cost:0 time(ms):35.0804 17900 iterations
N:64 M:597 M+N:661 ~p:0.096823 Travelled dist:11975.4 Probability:0.1 Avg cost:0 time(ms):35.0845 18000 iterations


==> plots/gen_obstacles/100/data-0.250000-linear-2--offset-10-1603589594.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:39.3108 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:116.216 Probability:0.25 Avg cost:2.49364 time(ms):21.1938 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:206.425 Probability:0.25 Avg cost:1.99929 time(ms):27.4363 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:293.617 Probability:0.25 Avg cost:1.62641 time(ms):28.2794 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:373.968 Probability:0.25 Avg cost:1.74909 time(ms):29.805 500 iterations
N:8 M:20 M+N:28 ~p:0.285714 Travelled dist:466.433 Probability:0.25 Avg cost:1.75358 time(ms):33.016 600 iterations
N:11 M:22 M+N:33 ~p:0.333333 Travelled dist:555.777 Probability:0.25 Avg cost:1.66462 time(ms):34.4312 700 iterations
N:11 M:27 M+N:38 ~p:0.289474 Travelled dist:651.467 Probability:0.25 Avg cost:1.53473 time(ms):35.5087 800 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:744.036 Probability:0.25 Avg cost:1.40359 time(ms):36.0044 900 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:842.066 Probability:0.25 Avg cost:1.29326 time(ms):35.8612 1000 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:922.13 Probability:0.25 Avg cost:1.41157 time(ms):35.252 1100 iterations
N:15 M:42 M+N:57 ~p:0.263158 Travelled dist:998.095 Probability:0.25 Avg cost:1.49957 time(ms):34.8916 1200 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1089.47 Probability:0.25 Avg cost:1.47225 time(ms):34.5604 1300 iterations
N:18 M:51 M+N:69 ~p:0.26087 Travelled dist:1183.91 Probability:0.25 Avg cost:1.40576 time(ms):34.4645 1400 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1284.49 Probability:0.25 Avg cost:1.34817 time(ms):33.7166 1500 iterations
N:18 M:62 M+N:80 ~p:0.225 Travelled dist:1389.24 Probability:0.25 Avg cost:1.25831 time(ms):32.5479 1600 iterations
N:18 M:67 M+N:85 ~p:0.211765 Travelled dist:1491.88 Probability:0.25 Avg cost:1.18677 time(ms):31.944 1700 iterations
N:18 M:73 M+N:91 ~p:0.197802 Travelled dist:1596.21 Probability:0.25 Avg cost:1.12021 time(ms):31.0764 1800 iterations
N:18 M:79 M+N:97 ~p:0.185567 Travelled dist:1697.53 Probability:0.25 Avg cost:1.07561 time(ms):30.7727 1900 iterations
N:18 M:83 M+N:101 ~p:0.178218 Travelled dist:1777.09 Probability:0.25 Avg cost:1.089 time(ms):30.7269 2000 iterations
N:20 M:87 M+N:107 ~p:0.186916 Travelled dist:1872.18 Probability:0.25 Avg cost:1.08436 time(ms):30.5238 2100 iterations
N:20 M:92 M+N:112 ~p:0.178571 Travelled dist:1974.2 Probability:0.25 Avg cost:1.04516 time(ms):30.2928 2200 iterations
N:21 M:97 M+N:118 ~p:0.177966 Travelled dist:2070.53 Probability:0.25 Avg cost:1.01609 time(ms):30.0447 2300 iterations
N:23 M:100 M+N:123 ~p:0.186992 Travelled dist:2160.4 Probability:0.25 Avg cost:1.0496 time(ms):30.2817 2400 iterations
N:23 M:106 M+N:129 ~p:0.178295 Travelled dist:2257.17 Probability:0.25 Avg cost:1.02618 time(ms):29.9472 2500 iterations
N:26 M:108 M+N:134 ~p:0.19403 Travelled dist:2350.81 Probability:0.25 Avg cost:1.02912 time(ms):30.0429 2600 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2432.76 Probability:0.25 Avg cost:1.0812 time(ms):30.1428 2700 iterations
N:28 M:115 M+N:143 ~p:0.195804 Travelled dist:2517.99 Probability:0.25 Avg cost:1.10574 time(ms):30.2268 2800 iterations
N:29 M:118 M+N:147 ~p:0.197279 Travelled dist:2608.47 Probability:0.25 Avg cost:1.12599 time(ms):30.5019 2900 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2708.49 Probability:0.25 Avg cost:1.0933 time(ms):30.4629 3000 iterations
N:32 M:127 M+N:159 ~p:0.201258 Travelled dist:2804.35 Probability:0.25 Avg cost:1.117 time(ms):30.6147 3100 iterations
N:32 M:132 M+N:164 ~p:0.195122 Travelled dist:2899.59 Probability:0.25 Avg cost:1.10727 time(ms):30.7346 3200 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:2989.03 Probability:0.25 Avg cost:1.09745 time(ms):30.7441 3300 iterations
N:33 M:139 M+N:172 ~p:0.19186 Travelled dist:3057.72 Probability:0.25 Avg cost:1.13549 time(ms):30.7185 3400 iterations
N:34 M:143 M+N:177 ~p:0.19209 Travelled dist:3141.65 Probability:0.25 Avg cost:1.17107 time(ms):31.0135 3500 iterations
N:35 M:147 M+N:182 ~p:0.192308 Travelled dist:3232.36 Probability:0.25 Avg cost:1.15439 time(ms):30.7832 3600 iterations
N:37 M:150 M+N:187 ~p:0.197861 Travelled dist:3331.16 Probability:0.25 Avg cost:1.1558 time(ms):30.9255 3700 iterations
N:38 M:154 M+N:192 ~p:0.197917 Travelled dist:3419.99 Probability:0.25 Avg cost:1.14716 time(ms):30.8744 3800 iterations
N:40 M:157 M+N:197 ~p:0.203046 Travelled dist:3500.65 Probability:0.25 Avg cost:1.17536 time(ms):31.0099 3900 iterations
N:41 M:161 M+N:202 ~p:0.20297 Travelled dist:3578.08 Probability:0.25 Avg cost:1.22288 time(ms):31.1332 4000 iterations
N:43 M:164 M+N:207 ~p:0.207729 Travelled dist:3669.64 Probability:0.25 Avg cost:1.21579 time(ms):31.1623 4100 iterations
N:43 M:168 M+N:211 ~p:0.203791 Travelled dist:3750.96 Probability:0.25 Avg cost:1.24916 time(ms):31.1704 4200 iterations
N:44 M:172 M+N:216 ~p:0.203704 Travelled dist:3847.88 Probability:0.25 Avg cost:1.2294 time(ms):31.1255 4300 iterations
N:45 M:177 M+N:222 ~p:0.202703 Travelled dist:3939.66 Probability:0.25 Avg cost:1.22904 time(ms):31.2552 4400 iterations
N:46 M:181 M+N:227 ~p:0.202643 Travelled dist:4033.3 Probability:0.25 Avg cost:1.21288 time(ms):31.3082 4500 iterations
N:47 M:184 M+N:231 ~p:0.203463 Travelled dist:4128.4 Probability:0.25 Avg cost:1.20104 time(ms):31.1671 4600 iterations
N:47 M:189 M+N:236 ~p:0.199153 Travelled dist:4210.78 Probability:0.25 Avg cost:1.20861 time(ms):31.2356 4700 iterations
N:49 M:191 M+N:240 ~p:0.204167 Travelled dist:4290.73 Probability:0.25 Avg cost:1.21445 time(ms):31.3653 4800 iterations
N:49 M:195 M+N:244 ~p:0.20082 Travelled dist:4364.63 Probability:0.25 Avg cost:1.27409 time(ms):31.4842 4900 iterations
N:50 M:199 M+N:249 ~p:0.200803 Travelled dist:4453.87 Probability:0.25 Avg cost:1.26558 time(ms):31.3801 5000 iterations



==> plots/gen_obstacles/100/data-0.250000-tree-2--offset-10-1603588061.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:35.4953 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:4 M+N:6 ~p:0.333333 Travelled dist:88.4644 Probability:0.25 Avg cost:5.89235 time(ms):76.9853 200 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:177.421 Probability:0.25 Avg cost:3.40266 time(ms):74.5026 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:270.59 Probability:0.25 Avg cost:2.38899 time(ms):74.2 400 iterations
N:6 M:16 M+N:22 ~p:0.272727 Travelled dist:366.899 Probability:0.25 Avg cost:1.9626 time(ms):75.5741 500 iterations
N:8 M:20 M+N:28 ~p:0.285714 Travelled dist:465.568 Probability:0.25 Avg cost:1.84497 time(ms):75.3957 600 iterations
N:10 M:22 M+N:32 ~p:0.3125 Travelled dist:553.092 Probability:0.25 Avg cost:1.71713 time(ms):76.6596 700 iterations
N:11 M:27 M+N:38 ~p:0.289474 Travelled dist:643.914 Probability:0.25 Avg cost:1.56721 time(ms):74.1341 800 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:740.372 Probability:0.25 Avg cost:1.39292 time(ms):73.9687 900 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:839.355 Probability:0.25 Avg cost:1.26834 time(ms):73.5432 1000 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:936.25 Probability:0.25 Avg cost:1.25549 time(ms):73.0178 1100 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1034.09 Probability:0.25 Avg cost:1.19148 time(ms):73.0358 1200 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1131.6 Probability:0.25 Avg cost:1.15174 time(ms):71.893 1300 iterations
N:18 M:53 M+N:71 ~p:0.253521 Travelled dist:1230.16 Probability:0.25 Avg cost:1.12368 time(ms):71.0094 1400 iterations
N:18 M:59 M+N:77 ~p:0.233766 Travelled dist:1332.46 Probability:0.25 Avg cost:1.05123 time(ms):68.38 1500 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1435.84 Probability:0.25 Avg cost:0.982322 time(ms):65.9686 1600 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1538.39 Probability:0.25 Avg cost:0.923342 time(ms):64.2263 1700 iterations
N:18 M:75 M+N:93 ~p:0.193548 Travelled dist:1643.67 Probability:0.25 Avg cost:0.869445 time(ms):62.6815 1800 iterations
N:18 M:81 M+N:99 ~p:0.181818 Travelled dist:1740.96 Probability:0.25 Avg cost:0.834002 time(ms):63.697 1900 iterations
N:20 M:85 M+N:105 ~p:0.190476 Travelled dist:1837.03 Probability:0.25 Avg cost:0.803387 time(ms):63.1006 2000 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1933.31 Probability:0.25 Avg cost:0.807505 time(ms):62.7501 2100 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2030.94 Probability:0.25 Avg cost:0.777059 time(ms):62.3209 2200 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2129.35 Probability:0.25 Avg cost:0.790758 time(ms):62.7329 2300 iterations
N:23 M:104 M+N:127 ~p:0.181102 Travelled dist:2231.36 Probability:0.25 Avg cost:0.769997 time(ms):61.6563 2400 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2332.76 Probability:0.25 Avg cost:0.764789 time(ms):62.3599 2500 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2427.33 Probability:0.25 Avg cost:0.794008 time(ms):62.8351 2600 iterations
N:28 M:115 M+N:143 ~p:0.195804 Travelled dist:2522.68 Probability:0.25 Avg cost:0.800797 time(ms):62.5742 2700 iterations
N:29 M:119 M+N:148 ~p:0.195946 Travelled dist:2616.82 Probability:0.25 Avg cost:0.831769 time(ms):62.7958 2800 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2714.89 Probability:0.25 Avg cost:0.807592 time(ms):62.6967 2900 iterations
N:32 M:127 M+N:159 ~p:0.201258 Travelled dist:2809.96 Probability:0.25 Avg cost:0.840039 time(ms):62.9934 3000 iterations
N:32 M:132 M+N:164 ~p:0.195122 Travelled dist:2905.08 Probability:0.25 Avg cost:0.830485 time(ms):63.2494 3100 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:3005.17 Probability:0.25 Avg cost:0.806438 time(ms):63.3816 3200 iterations
N:34 M:141 M+N:175 ~p:0.194286 Travelled dist:3100.41 Probability:0.25 Avg cost:0.805709 time(ms):63.2223 3300 iterations
N:34 M:146 M+N:180 ~p:0.188889 Travelled dist:3193.01 Probability:0.25 Avg cost:0.822864 time(ms):63.1723 3400 iterations
N:37 M:148 M+N:185 ~p:0.2 Travelled dist:3290.47 Probability:0.25 Avg cost:0.828515 time(ms):63.2044 3500 iterations
N:37 M:153 M+N:190 ~p:0.194737 Travelled dist:3387.2 Probability:0.25 Avg cost:0.816422 time(ms):63.3858 3600 iterations
N:39 M:157 M+N:196 ~p:0.19898 Travelled dist:3480.11 Probability:0.25 Avg cost:0.829731 time(ms):63.5252 3700 iterations
N:41 M:160 M+N:201 ~p:0.20398 Travelled dist:3568.01 Probability:0.25 Avg cost:0.864117 time(ms):63.6946 3800 iterations
N:42 M:164 M+N:206 ~p:0.203883 Travelled dist:3661.39 Probability:0.25 Avg cost:0.859733 time(ms):63.6352 3900 iterations
N:43 M:168 M+N:211 ~p:0.203791 Travelled dist:3746.12 Probability:0.25 Avg cost:0.896819 time(ms):63.7047 4000 iterations
N:44 M:172 M+N:216 ~p:0.203704 Travelled dist:3842.61 Probability:0.25 Avg cost:0.882985 time(ms):63.446 4100 iterations
N:45 M:177 M+N:222 ~p:0.202703 Travelled dist:3939.58 Probability:0.25 Avg cost:0.890357 time(ms):63.7295 4200 iterations
N:46 M:181 M+N:227 ~p:0.202643 Travelled dist:4034.12 Probability:0.25 Avg cost:0.892152 time(ms):63.6129 4300 iterations
N:47 M:185 M+N:232 ~p:0.202586 Travelled dist:4130.99 Probability:0.25 Avg cost:0.882677 time(ms):63.6535 4400 iterations
N:47 M:189 M+N:236 ~p:0.199153 Travelled dist:4220.24 Probability:0.25 Avg cost:0.887198 time(ms):63.7459 4500 iterations
N:49 M:192 M+N:241 ~p:0.20332 Travelled dist:4309.56 Probability:0.25 Avg cost:0.898069 time(ms):63.8933 4600 iterations
N:49 M:196 M+N:245 ~p:0.2 Travelled dist:4394.25 Probability:0.25 Avg cost:0.930111 time(ms):63.7573 4700 iterations
N:52 M:200 M+N:252 ~p:0.206349 Travelled dist:4490.94 Probability:0.25 Avg cost:0.934489 time(ms):63.6844 4800 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4552.91 Probability:0.25 Avg cost:1.04495 time(ms):64.3161 4900 iterations
N:55 M:205 M+N:260 ~p:0.211538 Travelled dist:4625.13 Probability:0.25 Avg cost:1.08091 time(ms):64.5421 5000 iterations
N:55 M:209 M+N:264 ~p:0.208333 Travelled dist:4719.72 Probability:0.25 Avg cost:1.06497 time(ms):64.1471 5100 iterations
N:57 M:213 M+N:270 ~p:0.211111 Travelled dist:4809.31 Probability:0.25 Avg cost:1.08294 time(ms):64.4408 5200 iterations
N:58 M:216 M+N:274 ~p:0.211679 Travelled dist:4899.13 Probability:0.25 Avg cost:1.08836 time(ms):64.2959 5300 iterations
N:58 M:221 M+N:279 ~p:0.207885 Travelled dist:4993.17 Probability:0.25 Avg cost:1.07869 time(ms):63.7194 5400 iterations
N:59 M:226 M+N:285 ~p:0.207018 Travelled dist:5090.8 Probability:0.25 Avg cost:1.06816 time(ms):63.706 5500 iterations
N:60 M:231 M+N:291 ~p:0.206186 Travelled dist:5186.78 Probability:0.25 Avg cost:1.05353 time(ms):63.6349 5600 iterations
N:62 M:233 M+N:295 ~p:0.210169 Travelled dist:5272.14 Probability:0.25 Avg cost:1.06591 time(ms):63.9569 5700 iterations
N:65 M:234 M+N:299 ~p:0.217391 Travelled dist:5329.28 Probability:0.25 Avg cost:1.14956 time(ms):64.2781 5800 iterations
N:68 M:235 M+N:303 ~p:0.224422 Travelled dist:5395.52 Probability:0.25 Avg cost:1.20193 time(ms):64.7485 5900 iterations
N:69 M:238 M+N:307 ~p:0.224756 Travelled dist:5482.24 Probability:0.25 Avg cost:1.21033 time(ms):64.8595 6000 iterations
N:70 M:242 M+N:312 ~p:0.224359 Travelled dist:5579.52 Probability:0.25 Avg cost:1.19663 time(ms):64.6866 6100 iterations
N:70 M:247 M+N:317 ~p:0.22082 Travelled dist:5674.3 Probability:0.25 Avg cost:1.1936 time(ms):64.4108 6200 iterations
N:71 M:252 M+N:323 ~p:0.219814 Travelled dist:5763.84 Probability:0.25 Avg cost:1.19549 time(ms):64.3754 6300 iterations
N:71 M:256 M+N:327 ~p:0.217125 Travelled dist:5863.45 Probability:0.25 Avg cost:1.17919 time(ms):64.2572 6400 iterations
N:72 M:260 M+N:332 ~p:0.216867 Travelled dist:5961.33 Probability:0.25 Avg cost:1.17447 time(ms):64.1992 6500 iterations
N:74 M:262 M+N:336 ~p:0.220238 Travelled dist:6045.93 Probability:0.25 Avg cost:1.19218 time(ms):64.3997 6600 iterations
N:74 M:266 M+N:340 ~p:0.217647 Travelled dist:6116.46 Probability:0.25 Avg cost:1.21759 time(ms):64.4174 6700 iterations
N:74 M:271 M+N:345 ~p:0.214493 Travelled dist:6205.48 Probability:0.25 Avg cost:1.20644 time(ms):64.2342 6800 iterations
N:74 M:277 M+N:351 ~p:0.210826 Travelled dist:6306.67 Probability:0.25 Avg cost:1.18937 time(ms):64.0253 6900 iterations
N:74 M:282 M+N:356 ~p:0.207865 Travelled dist:6409.63 Probability:0.25 Avg cost:1.17248 time(ms):63.776 7000 iterations
N:75 M:286 M+N:361 ~p:0.207756 Travelled dist:6512.74 Probability:0.25 Avg cost:1.15639 time(ms):63.4513 7100 iterations
N:75 M:291 M+N:366 ~p:0.204918 Travelled dist:6612.87 Probability:0.25 Avg cost:1.14427 time(ms):63.345 7200 iterations
N:76 M:294 M+N:370 ~p:0.205405 Travelled dist:6701.94 Probability:0.25 Avg cost:1.13931 time(ms):63.4587 7300 iterations
N:77 M:299 M+N:376 ~p:0.204787 Travelled dist:6802.38 Probability:0.25 Avg cost:1.12584 time(ms):62.9212 7400 iterations
N:77 M:305 M+N:382 ~p:0.201571 Travelled dist:6906.75 Probability:0.25 Avg cost:1.12001 time(ms):62.7481 7500 iterations
N:79 M:309 M+N:388 ~p:0.203608 Travelled dist:7006.95 Probability:0.25 Avg cost:1.11785 time(ms):63.1668 7600 iterations
N:80 M:313 M+N:393 ~p:0.203562 Travelled dist:7104.3 Probability:0.25 Avg cost:1.10953 time(ms):62.9598 7700 iterations
N:81 M:317 M+N:398 ~p:0.203518 Travelled dist:7181.48 Probability:0.25 Avg cost:1.14284 time(ms):63.09 7800 iterations
N:82 M:323 M+N:405 ~p:0.202469 Travelled dist:7276.77 Probability:0.25 Avg cost:1.13211 time(ms):63.1366 7900 iterations
N:83 M:326 M+N:409 ~p:0.202934 Travelled dist:7369.82 Probability:0.25 Avg cost:1.12728 time(ms):63.2161 8000 iterations
N:84 M:331 M+N:415 ~p:0.20241 Travelled dist:7471.04 Probability:0.25 Avg cost:1.11637 time(ms):63.2829 8100 iterations
N:85 M:336 M+N:421 ~p:0.2019 Travelled dist:7572.1 Probability:0.25 Avg cost:1.10737 time(ms):63.2551 8200 iterations
N:86 M:340 M+N:426 ~p:0.201878 Travelled dist:7670.72 Probability:0.25 Avg cost:1.10125 time(ms):63.3307 8300 iterations
N:89 M:343 M+N:432 ~p:0.206019 Travelled dist:7768.42 Probability:0.25 Avg cost:1.0923 time(ms):63.3353 8400 iterations
N:89 M:346 M+N:435 ~p:0.204598 Travelled dist:7831.6 Probability:0.25 Avg cost:1.14108 time(ms):63.4746 8500 iterations
N:92 M:348 M+N:440 ~p:0.209091 Travelled dist:7919.34 Probability:0.25 Avg cost:1.14299 time(ms):63.5929 8600 iterations
N:92 M:353 M+N:445 ~p:0.206742 Travelled dist:8015.75 Probability:0.25 Avg cost:1.13775 time(ms):63.6744 8700 iterations
N:94 M:356 M+N:450 ~p:0.208889 Travelled dist:8116.75 Probability:0.25 Avg cost:1.12937 time(ms):63.6786 8800 iterations
N:96 M:359 M+N:455 ~p:0.210989 Travelled dist:8218.46 Probability:0.25 Avg cost:1.12374 time(ms):63.63 8900 iterations
N:98 M:362 M+N:460 ~p:0.213043 Travelled dist:8316.32 Probability:0.25 Avg cost:1.11798 time(ms):63.845 9000 iterations
N:99 M:366 M+N:465 ~p:0.212903 Travelled dist:8411.08 Probability:0.25 Avg cost:1.11409 time(ms):63.7195 9100 iterations
N:100 M:370 M+N:470 ~p:0.212766 Travelled dist:8506.21 Probability:0.25 Avg cost:1.10654 time(ms):63.7948 9200 iterations
N:100 M:376 M+N:476 ~p:0.210084 Travelled dist:8604.4 Probability:0.25 Avg cost:1.09934 time(ms):63.5523 9300 iterations
N:101 M:381 M+N:482 ~p:0.209544 Travelled dist:8704.84 Probability:0.25 Avg cost:1.09451 time(ms):63.4969 9400 iterations
N:102 M:385 M+N:487 ~p:0.209446 Travelled dist:8802.45 Probability:0.25 Avg cost:1.09588 time(ms):63.3219 9500 iterations
N:103 M:390 M+N:493 ~p:0.208925 Travelled dist:8902.56 Probability:0.25 Avg cost:1.08803 time(ms):63.1713 9600 iterations
N:103 M:396 M+N:499 ~p:0.206413 Travelled dist:9002.71 Probability:0.25 Avg cost:1.08068 time(ms):63.0089 9700 iterations
N:103 M:400 M+N:503 ~p:0.204771 Travelled dist:9105.16 Probability:0.25 Avg cost:1.07003 time(ms):62.8648 9800 iterations
N:106 M:403 M+N:509 ~p:0.208251 Travelled dist:9204.24 Probability:0.25 Avg cost:1.06108 time(ms):62.8254 9900 iterations
N:107 M:406 M+N:513 ~p:0.208577 Travelled dist:9276.01 Probability:0.25 Avg cost:1.09693 time(ms):62.8881 10000 iterations



==> plots/gen_obstacles/100/data-0.250000-tree-2--offset-200-1603590292.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:43.0465 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:130.122 Probability:0.25 Avg cost:1.5369 time(ms):61.4436 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:219.975 Probability:0.25 Avg cost:1.40132 time(ms):59.7541 300 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:321.334 Probability:0.25 Avg cost:0.984356 time(ms):57.8885 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:417.672 Probability:0.25 Avg cost:0.956167 time(ms):59.1621 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:510.858 Probability:0.25 Avg cost:1.13002 time(ms):60.8252 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:604.911 Probability:0.25 Avg cost:1.07649 time(ms):61.3287 700 iterations
N:11 M:30 M+N:41 ~p:0.268293 Travelled dist:708.162 Probability:0.25 Avg cost:0.928814 time(ms):56.1671 800 iterations
N:13 M:34 M+N:47 ~p:0.276596 Travelled dist:811.984 Probability:0.25 Avg cost:0.834176 time(ms):55.2645 900 iterations
N:15 M:37 M+N:52 ~p:0.288462 Travelled dist:912.572 Probability:0.25 Avg cost:0.818922 time(ms):55.242 1000 iterations
N:16 M:42 M+N:58 ~p:0.275862 Travelled dist:1009.85 Probability:0.25 Avg cost:0.811867 time(ms):54.523 1100 iterations
N:17 M:47 M+N:64 ~p:0.265625 Travelled dist:1104.22 Probability:0.25 Avg cost:0.807446 time(ms):53.8479 1200 iterations
N:18 M:52 M+N:70 ~p:0.257143 Travelled dist:1205.03 Probability:0.25 Avg cost:0.778367 time(ms):54.0305 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1306.96 Probability:0.25 Avg cost:0.753206 time(ms):52.5716 1400 iterations
N:18 M:63 M+N:81 ~p:0.222222 Travelled dist:1412.74 Probability:0.25 Avg cost:0.698971 time(ms):50.0959 1500 iterations
N:18 M:69 M+N:87 ~p:0.206897 Travelled dist:1518.95 Probability:0.25 Avg cost:0.651935 time(ms):47.9426 1600 iterations
N:18 M:75 M+N:93 ~p:0.193548 Travelled dist:1625.31 Probability:0.25 Avg cost:0.61083 time(ms):45.8892 1700 iterations
N:18 M:81 M+N:99 ~p:0.181818 Travelled dist:1731.42 Probability:0.25 Avg cost:0.574602 time(ms):44.1685 1800 iterations
N:20 M:85 M+N:105 ~p:0.190476 Travelled dist:1837.41 Probability:0.25 Avg cost:0.547898 time(ms):43.5195 1900 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1937.41 Probability:0.25 Avg cost:0.552929 time(ms):43.0768 2000 iterations
N:20 M:96 M+N:116 ~p:0.172414 Travelled dist:2037.91 Probability:0.25 Avg cost:0.52521 time(ms):41.9583 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2133.15 Probability:0.25 Avg cost:0.560158 time(ms):43.3196 2200 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2233.99 Probability:0.25 Avg cost:0.547854 time(ms):42.8179 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2335.71 Probability:0.25 Avg cost:0.55445 time(ms):43.5137 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2429.04 Probability:0.25 Avg cost:0.595376 time(ms):44.6102 2500 iterations
N:28 M:115 M+N:143 ~p:0.195804 Travelled dist:2526.41 Probability:0.25 Avg cost:0.60499 time(ms):45.0482 2600 iterations
N:29 M:119 M+N:148 ~p:0.195946 Travelled dist:2615.51 Probability:0.25 Avg cost:0.650208 time(ms):45.5243 2700 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2718.21 Probability:0.25 Avg cost:0.628609 time(ms):45.2982 2800 iterations
N:32 M:128 M+N:160 ~p:0.2 Travelled dist:2819.2 Probability:0.25 Avg cost:0.662994 time(ms):45.783 2900 iterations
N:32 M:133 M+N:165 ~p:0.193939 Travelled dist:2923.63 Probability:0.25 Avg cost:0.644136 time(ms):45.0325 3000 iterations
N:32 M:139 M+N:171 ~p:0.187135 Travelled dist:3029.77 Probability:0.25 Avg cost:0.622575 time(ms):44.1155 3100 iterations
N:34 M:143 M+N:177 ~p:0.19209 Travelled dist:3129.67 Probability:0.25 Avg cost:0.647861 time(ms):44.5438 3200 iterations
N:35 M:147 M+N:182 ~p:0.192308 Travelled dist:3229.5 Probability:0.25 Avg cost:0.639131 time(ms):44.118 3300 iterations
N:37 M:150 M+N:187 ~p:0.197861 Travelled dist:3329.49 Probability:0.25 Avg cost:0.651604 time(ms):44.7213 3400 iterations
N:38 M:155 M+N:193 ~p:0.196891 Travelled dist:3433.21 Probability:0.25 Avg cost:0.635949 time(ms):44.6569 3500 iterations
N:40 M:158 M+N:198 ~p:0.20202 Travelled dist:3519.14 Probability:0.25 Avg cost:0.665183 time(ms):45.4574 3600 iterations
N:41 M:163 M+N:204 ~p:0.20098 Travelled dist:3607.96 Probability:0.25 Avg cost:0.702229 time(ms):45.7763 3700 iterations
N:43 M:166 M+N:209 ~p:0.205742 Travelled dist:3702.66 Probability:0.25 Avg cost:0.725157 time(ms):46.4079 3800 iterations
N:43 M:171 M+N:214 ~p:0.200935 Travelled dist:3798.04 Probability:0.25 Avg cost:0.726437 time(ms):46.008 3900 iterations
N:45 M:175 M+N:220 ~p:0.204545 Travelled dist:3898.93 Probability:0.25 Avg cost:0.718249 time(ms):46.1869 4000 iterations
N:46 M:179 M+N:225 ~p:0.204444 Travelled dist:3996.69 Probability:0.25 Avg cost:0.723469 time(ms):46.585 4100 iterations
N:47 M:183 M+N:230 ~p:0.204348 Travelled dist:4099.7 Probability:0.25 Avg cost:0.70778 time(ms):46.2208 4200 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4196.86 Probability:0.25 Avg cost:0.711295 time(ms):46.2672 4300 iterations
N:49 M:192 M+N:241 ~p:0.20332 Travelled dist:4299.74 Probability:0.25 Avg cost:0.70358 time(ms):46.3329 4400 iterations
N:49 M:197 M+N:246 ~p:0.199187 Travelled dist:4394.73 Probability:0.25 Avg cost:0.741628 time(ms):46.0959 4500 iterations
N:52 M:200 M+N:252 ~p:0.206349 Travelled dist:4496.39 Probability:0.25 Avg cost:0.746434 time(ms):46.3423 4600 iterations



==> plots/gen_obstacles/2/data-0.100000-linear-2-1603564370.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:52.0805 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:151.585 Probability:0.1 Avg cost:0.414947 time(ms):30.4551 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:248.209 Probability:0.1 Avg cost:0.449429 time(ms):30.6612 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:352.201 Probability:0.1 Avg cost:0.307217 time(ms):28.5109 400 iterations
N:3 M:25 M+N:28 ~p:0.107143 Travelled dist:457.886 Probability:0.1 Avg cost:0.262064 time(ms):27.2277 500 iterations
N:5 M:28 M+N:33 ~p:0.151515 Travelled dist:560.9 Probability:0.1 Avg cost:0.26595 time(ms):27.8153 600 iterations
N:5 M:34 M+N:39 ~p:0.128205 Travelled dist:661.091 Probability:0.1 Avg cost:0.26938 time(ms):27.9551 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:762.978 Probability:0.1 Avg cost:0.237299 time(ms):27.2936 800 iterations
N:5 M:45 M+N:50 ~p:0.1 Travelled dist:868.125 Probability:0.1 Avg cost:0.207511 time(ms):24.5094 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:968.597 Probability:0.1 Avg cost:0.224745 time(ms):25.2672 1000 iterations
N:7 M:55 M+N:62 ~p:0.112903 Travelled dist:1068.13 Probability:0.1 Avg cost:0.256041 time(ms):26.2497 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1172.1 Probability:0.1 Avg cost:0.256576 time(ms):26.4479 1200 iterations
N:8 M:66 M+N:74 ~p:0.108108 Travelled dist:1277.38 Probability:0.1 Avg cost:0.236685 time(ms):25.0267 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1383.31 Probability:0.1 Avg cost:0.218294 time(ms):23.6464 1400 iterations
N:8 M:77 M+N:85 ~p:0.0941176 Travelled dist:1490.26 Probability:0.1 Avg cost:0.203795 time(ms):22.9751 1500 iterations
N:8 M:83 M+N:91 ~p:0.0879121 Travelled dist:1595.67 Probability:0.1 Avg cost:0.190268 time(ms):22.0399 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1700.41 Probability:0.1 Avg cost:0.182402 time(ms):22.1542 1700 iterations
N:8 M:95 M+N:103 ~p:0.0776699 Travelled dist:1802.7 Probability:0.1 Avg cost:0.173943 time(ms):21.72 1800 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1910.92 Probability:0.1 Avg cost:0.197864 time(ms):21.9255 1900 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2016.52 Probability:0.1 Avg cost:0.189417 time(ms):21.3888 2000 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2119.53 Probability:0.1 Avg cost:0.212073 time(ms):21.9316 2100 iterations
N:12 M:115 M+N:127 ~p:0.0944882 Travelled dist:2221.84 Probability:0.1 Avg cost:0.21938 time(ms):21.5824 2200 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2324.78 Probability:0.1 Avg cost:0.228409 time(ms):21.8799 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2425.69 Probability:0.1 Avg cost:0.235826 time(ms):21.7381 2400 iterations
N:14 M:129 M+N:143 ~p:0.0979021 Travelled dist:2529.81 Probability:0.1 Avg cost:0.226613 time(ms):21.4952 2500 iterations
N:14 M:135 M+N:149 ~p:0.0939597 Travelled dist:2635.71 Probability:0.1 Avg cost:0.217521 time(ms):20.9908 2600 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2740.45 Probability:0.1 Avg cost:0.21081 time(ms):20.8953 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2845.42 Probability:0.1 Avg cost:0.242121 time(ms):21.3018 2800 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2945.97 Probability:0.1 Avg cost:0.236327 time(ms):21.2198 2900 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3051.59 Probability:0.1 Avg cost:0.228425 time(ms):20.9339 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3157.39 Probability:0.1 Avg cost:0.220859 time(ms):20.519 3100 iterations
N:17 M:166 M+N:183 ~p:0.0928962 Travelled dist:3263.77 Probability:0.1 Avg cost:0.222726 time(ms):20.5793 3200 iterations
N:17 M:172 M+N:189 ~p:0.0899471 Travelled dist:3367.38 Probability:0.1 Avg cost:0.23038 time(ms):20.4492 3300 iterations
N:18 M:177 M+N:195 ~p:0.0923077 Travelled dist:3472.15 Probability:0.1 Avg cost:0.225566 time(ms):20.5216 3400 iterations
N:19 M:182 M+N:201 ~p:0.0945274 Travelled dist:3571.77 Probability:0.1 Avg cost:0.252517 time(ms):20.6395 3500 iterations
N:21 M:186 M+N:207 ~p:0.101449 Travelled dist:3675.57 Probability:0.1 Avg cost:0.254799 time(ms):20.7484 3600 iterations
N:21 M:191 M+N:212 ~p:0.0990566 Travelled dist:3766.54 Probability:0.1 Avg cost:0.290158 time(ms):20.8247 3700 iterations
N:22 M:195 M+N:217 ~p:0.101382 Travelled dist:3870.12 Probability:0.1 Avg cost:0.288783 time(ms):21.0919 3800 iterations
N:23 M:201 M+N:224 ~p:0.102679 Travelled dist:3973.64 Probability:0.1 Avg cost:0.294179 time(ms):21.2049 3900 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4078.89 Probability:0.1 Avg cost:0.287254 time(ms):21.031 4000 iterations
N:23 M:211 M+N:234 ~p:0.0982906 Travelled dist:4180.58 Probability:0.1 Avg cost:0.283252 time(ms):21.0362 4100 iterations
N:24 M:215 M+N:239 ~p:0.100418 Travelled dist:4282.21 Probability:0.1 Avg cost:0.280019 time(ms):21.0555 4200 iterations
N:24 M:221 M+N:245 ~p:0.0979592 Travelled dist:4381.48 Probability:0.1 Avg cost:0.289007 time(ms):21.2006 4300 iterations
N:25 M:226 M+N:251 ~p:0.0996016 Travelled dist:4485.54 Probability:0.1 Avg cost:0.28485 time(ms):21.0974 4400 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4576.49 Probability:0.1 Avg cost:0.320959 time(ms):21.3039 4500 iterations
N:27 M:235 M+N:262 ~p:0.103053 Travelled dist:4674.16 Probability:0.1 Avg cost:0.318252 time(ms):21.1001 4600 iterations
N:27 M:241 M+N:268 ~p:0.100746 Travelled dist:4778.98 Probability:0.1 Avg cost:0.311517 time(ms):20.8867 4700 iterations
N:27 M:247 M+N:274 ~p:0.0985401 Travelled dist:4884.12 Probability:0.1 Avg cost:0.305268 time(ms):20.724 4800 iterations
N:27 M:252 M+N:279 ~p:0.0967742 Travelled dist:4990.33 Probability:0.1 Avg cost:0.298896 time(ms):20.4184 4900 iterations
N:27 M:258 M+N:285 ~p:0.0947368 Travelled dist:5096.7 Probability:0.1 Avg cost:0.292779 time(ms):20.1074 5000 iterations


==> plots/gen_obstacles/2/data-0.100000-tree-2-1603563866.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:47.7334 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:146.029 Probability:0.1 Avg cost:0.364572 time(ms):51.0757 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:246.078 Probability:0.1 Avg cost:0.417875 time(ms):51.8392 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:350.999 Probability:0.1 Avg cost:0.274021 time(ms):46.172 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:454.617 Probability:0.1 Avg cost:0.24052 time(ms):45.7151 500 iterations
N:5 M:28 M+N:33 ~p:0.151515 Travelled dist:556.189 Probability:0.1 Avg cost:0.251227 time(ms):47.3877 600 iterations
N:5 M:34 M+N:39 ~p:0.128205 Travelled dist:659.12 Probability:0.1 Avg cost:0.239737 time(ms):47.6775 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:763.499 Probability:0.1 Avg cost:0.206964 time(ms):46.0398 800 iterations
N:5 M:45 M+N:50 ~p:0.1 Travelled dist:868.918 Probability:0.1 Avg cost:0.180619 time(ms):42.2123 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:973.585 Probability:0.1 Avg cost:0.179514 time(ms):42.759 1000 iterations
N:7 M:55 M+N:62 ~p:0.112903 Travelled dist:1074.65 Probability:0.1 Avg cost:0.213978 time(ms):43.3948 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1178.07 Probability:0.1 Avg cost:0.217489 time(ms):43.5366 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1283.45 Probability:0.1 Avg cost:0.20006 time(ms):41.8019 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1389.57 Probability:0.1 Avg cost:0.184527 time(ms):40.3229 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1495.68 Probability:0.1 Avg cost:0.171422 time(ms):39.464 1500 iterations
N:8 M:83 M+N:91 ~p:0.0879121 Travelled dist:1601.54 Probability:0.1 Avg cost:0.15989 time(ms):38.1663 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1706.53 Probability:0.1 Avg cost:0.150992 time(ms):38.6825 1700 iterations
N:8 M:95 M+N:103 ~p:0.0776699 Travelled dist:1809.86 Probability:0.1 Avg cost:0.143004 time(ms):38.2201 1800 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1914.26 Probability:0.1 Avg cost:0.165868 time(ms):38.5583 1900 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2018.82 Probability:0.1 Avg cost:0.157863 time(ms):37.9241 2000 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2123.82 Probability:0.1 Avg cost:0.18251 time(ms):38.4359 2100 iterations
N:12 M:115 M+N:127 ~p:0.0944882 Travelled dist:2229.34 Probability:0.1 Avg cost:0.183654 time(ms):37.5295 2200 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2331 Probability:0.1 Avg cost:0.1995 time(ms):37.968 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2432.52 Probability:0.1 Avg cost:0.199332 time(ms):37.7538 2400 iterations
N:14 M:130 M+N:144 ~p:0.0972222 Travelled dist:2538.03 Probability:0.1 Avg cost:0.191074 time(ms):37.333 2500 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2644.16 Probability:0.1 Avg cost:0.183385 time(ms):36.6408 2600 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2749.63 Probability:0.1 Avg cost:0.177487 time(ms):36.792 2700 iterations
N:16 M:146 M+N:162 ~p:0.0987654 Travelled dist:2849.89 Probability:0.1 Avg cost:0.21123 time(ms):37.9013 2800 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2949.59 Probability:0.1 Avg cost:0.206538 time(ms):37.8529 2900 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3054.55 Probability:0.1 Avg cost:0.1995 time(ms):37.5249 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3160.31 Probability:0.1 Avg cost:0.192829 time(ms):37.0529 3100 iterations
N:17 M:167 M+N:184 ~p:0.0923913 Travelled dist:3264.48 Probability:0.1 Avg cost:0.196287 time(ms):37.4749 3200 iterations
N:17 M:172 M+N:189 ~p:0.0899471 Travelled dist:3366.19 Probability:0.1 Avg cost:0.204156 time(ms):37.5412 3300 iterations
N:18 M:177 M+N:195 ~p:0.0923077 Travelled dist:3470.48 Probability:0.1 Avg cost:0.199399 time(ms):37.6464 3400 iterations
N:19 M:182 M+N:201 ~p:0.0945274 Travelled dist:3570.4 Probability:0.1 Avg cost:0.224162 time(ms):38.0574 3500 iterations
N:21 M:186 M+N:207 ~p:0.101449 Travelled dist:3672.17 Probability:0.1 Avg cost:0.226587 time(ms):38.4448 3600 iterations
N:21 M:191 M+N:212 ~p:0.0990566 Travelled dist:3764.96 Probability:0.1 Avg cost:0.257999 time(ms):38.8177 3700 iterations
N:22 M:195 M+N:217 ~p:0.101382 Travelled dist:3866.49 Probability:0.1 Avg cost:0.257532 time(ms):39.139 3800 iterations
N:23 M:201 M+N:224 ~p:0.102679 Travelled dist:3966.97 Probability:0.1 Avg cost:0.26487 time(ms):39.4943 3900 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4070.65 Probability:0.1 Avg cost:0.258712 time(ms):39.4044 4000 iterations
N:23 M:211 M+N:234 ~p:0.0982906 Travelled dist:4176.43 Probability:0.1 Avg cost:0.252573 time(ms):39.3141 4100 iterations
N:24 M:215 M+N:239 ~p:0.100418 Travelled dist:4277.64 Probability:0.1 Avg cost:0.248986 time(ms):39.5721 4200 iterations
N:24 M:221 M+N:245 ~p:0.0979592 Travelled dist:4377.05 Probability:0.1 Avg cost:0.258516 time(ms):39.8176 4300 iterations
N:25 M:226 M+N:251 ~p:0.0996016 Travelled dist:4480.63 Probability:0.1 Avg cost:0.253985 time(ms):39.7061 4400 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4570.2 Probability:0.1 Avg cost:0.294219 time(ms):40.3216 4500 iterations
N:27 M:235 M+N:262 ~p:0.103053 Travelled dist:4669.94 Probability:0.1 Avg cost:0.290061 time(ms):40.3126 4600 iterations
N:27 M:241 M+N:268 ~p:0.100746 Travelled dist:4775.32 Probability:0.1 Avg cost:0.283811 time(ms):39.9813 4700 iterations
N:27 M:247 M+N:274 ~p:0.0985401 Travelled dist:4881.37 Probability:0.1 Avg cost:0.277787 time(ms):39.665 4800 iterations
N:27 M:252 M+N:279 ~p:0.0967742 Travelled dist:4987.41 Probability:0.1 Avg cost:0.27198 time(ms):39.2165 4900 iterations
N:27 M:258 M+N:285 ~p:0.0947368 Travelled dist:5093.6 Probability:0.1 Avg cost:0.26641 time(ms):38.7506 5000 iterations


==> plots/gen_obstacles/3/data-0.100000-linear-2-1603566021.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:51.939 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:151.423 Probability:0.1 Avg cost:0.718068 time(ms):29.7385 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:245.745 Probability:0.1 Avg cost:0.834528 time(ms):33.9735 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:341.981 Probability:0.1 Avg cost:0.656533 time(ms):32.8351 400 iterations
N:3 M:23 M+N:26 ~p:0.115385 Travelled dist:436.246 Probability:0.1 Avg cost:0.672639 time(ms):33.3601 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:534.608 Probability:0.1 Avg cost:0.652858 time(ms):32.5626 600 iterations
N:5 M:32 M+N:37 ~p:0.135135 Travelled dist:632.97 Probability:0.1 Avg cost:0.671841 time(ms):31.9721 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:725.227 Probability:0.1 Avg cost:0.64762 time(ms):32.7436 800 iterations
N:5 M:43 M+N:48 ~p:0.104167 Travelled dist:824.399 Probability:0.1 Avg cost:0.58519 time(ms):31.0048 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:922.354 Probability:0.1 Avg cost:0.558379 time(ms):31.0136 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1018.77 Probability:0.1 Avg cost:0.579125 time(ms):31.6498 1100 iterations
N:8 M:57 M+N:65 ~p:0.123077 Travelled dist:1110.76 Probability:0.1 Avg cost:0.648032 time(ms):31.9175 1200 iterations
N:8 M:62 M+N:70 ~p:0.114286 Travelled dist:1212.16 Probability:0.1 Avg cost:0.643171 time(ms):31.5606 1300 iterations
N:8 M:68 M+N:76 ~p:0.105263 Travelled dist:1315.36 Probability:0.1 Avg cost:0.596183 time(ms):30.2958 1400 iterations
N:8 M:74 M+N:82 ~p:0.097561 Travelled dist:1421.73 Probability:0.1 Avg cost:0.555023 time(ms):29.3741 1500 iterations
N:8 M:79 M+N:87 ~p:0.091954 Travelled dist:1525.33 Probability:0.1 Avg cost:0.526432 time(ms):28.8121 1600 iterations
N:8 M:85 M+N:93 ~p:0.0860215 Travelled dist:1630.84 Probability:0.1 Avg cost:0.494427 time(ms):27.8177 1700 iterations
N:8 M:90 M+N:98 ~p:0.0816327 Travelled dist:1727.3 Probability:0.1 Avg cost:0.497642 time(ms):28.0853 1800 iterations
N:8 M:95 M+N:103 ~p:0.0776699 Travelled dist:1810.57 Probability:0.1 Avg cost:0.504422 time(ms):27.6834 1900 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1908.95 Probability:0.1 Avg cost:0.540716 time(ms):28.02 2000 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2011.27 Probability:0.1 Avg cost:0.523189 time(ms):27.6646 2100 iterations
N:12 M:108 M+N:120 ~p:0.1 Travelled dist:2110.16 Probability:0.1 Avg cost:0.530165 time(ms):27.8029 2200 iterations
N:12 M:114 M+N:126 ~p:0.0952381 Travelled dist:2205.89 Probability:0.1 Avg cost:0.572592 time(ms):27.5573 2300 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2300.97 Probability:0.1 Avg cost:0.562707 time(ms):27.28 2400 iterations
N:14 M:122 M+N:136 ~p:0.102941 Travelled dist:2397.54 Probability:0.1 Avg cost:0.603051 time(ms):27.5578 2500 iterations
N:14 M:128 M+N:142 ~p:0.0985915 Travelled dist:2499.41 Probability:0.1 Avg cost:0.585173 time(ms):27.3352 2600 iterations
N:14 M:133 M+N:147 ~p:0.0952381 Travelled dist:2604.5 Probability:0.1 Avg cost:0.563628 time(ms):26.9688 2700 iterations
N:14 M:139 M+N:153 ~p:0.0915033 Travelled dist:2708.79 Probability:0.1 Avg cost:0.546319 time(ms):26.8431 2800 iterations
N:16 M:143 M+N:159 ~p:0.100629 Travelled dist:2809.98 Probability:0.1 Avg cost:0.590294 time(ms):26.9974 2900 iterations
N:16 M:148 M+N:164 ~p:0.097561 Travelled dist:2907.13 Probability:0.1 Avg cost:0.589352 time(ms):27.1428 3000 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:3007.39 Probability:0.1 Avg cost:0.577171 time(ms):26.8924 3100 iterations
N:16 M:159 M+N:175 ~p:0.0914286 Travelled dist:3107.54 Probability:0.1 Avg cost:0.562965 time(ms):26.5646 3200 iterations
N:16 M:165 M+N:181 ~p:0.0883978 Travelled dist:3211.93 Probability:0.1 Avg cost:0.546177 time(ms):26.1712 3300 iterations
N:17 M:169 M+N:186 ~p:0.0913978 Travelled dist:3313.07 Probability:0.1 Avg cost:0.565629 time(ms):26.2458 3400 iterations
N:17 M:175 M+N:192 ~p:0.0885417 Travelled dist:3410.29 Probability:0.1 Avg cost:0.563538 time(ms):26.0691 3500 iterations
N:19 M:179 M+N:198 ~p:0.0959596 Travelled dist:3512.99 Probability:0.1 Avg cost:0.562776 time(ms):26.1189 3600 iterations
N:19 M:185 M+N:204 ~p:0.0931373 Travelled dist:3610.71 Probability:0.1 Avg cost:0.590716 time(ms):26.1651 3700 iterations
N:21 M:188 M+N:209 ~p:0.100478 Travelled dist:3702.15 Probability:0.1 Avg cost:0.633613 time(ms):26.5418 3800 iterations
N:21 M:192 M+N:213 ~p:0.0985915 Travelled dist:3786.57 Probability:0.1 Avg cost:0.66282 time(ms):26.4525 3900 iterations
N:22 M:196 M+N:218 ~p:0.100917 Travelled dist:3882.96 Probability:0.1 Avg cost:0.664695 time(ms):26.3692 4000 iterations
N:23 M:201 M+N:224 ~p:0.102679 Travelled dist:3981.15 Probability:0.1 Avg cost:0.670602 time(ms):26.4239 4100 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4081.5 Probability:0.1 Avg cost:0.657636 time(ms):26.4065 4200 iterations
N:23 M:211 M+N:234 ~p:0.0982906 Travelled dist:4171.46 Probability:0.1 Avg cost:0.657367 time(ms):26.5373 4300 iterations
N:23 M:215 M+N:238 ~p:0.0966387 Travelled dist:4260.74 Probability:0.1 Avg cost:0.661226 time(ms):26.6062 4400 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4354.5 Probability:0.1 Avg cost:0.67308 time(ms):26.8655 4500 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4453.09 Probability:0.1 Avg cost:0.663485 time(ms):26.677 4600 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4539.06 Probability:0.1 Avg cost:0.748699 time(ms):26.9193 4700 iterations
N:27 M:232 M+N:259 ~p:0.104247 Travelled dist:4615.4 Probability:0.1 Avg cost:0.775513 time(ms):26.8489 4800 iterations
N:27 M:237 M+N:264 ~p:0.102273 Travelled dist:4711.67 Probability:0.1 Avg cost:0.7644 time(ms):26.7632 4900 iterations
N:27 M:243 M+N:270 ~p:0.1 Travelled dist:4815.61 Probability:0.1 Avg cost:0.751246 time(ms):26.5813 5000 iterations


==> plots/gen_obstacles/3/data-0.100000-tree-2-1603565517.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:49.9444 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:147.226 Probability:0.1 Avg cost:0.684563 time(ms):49.6202 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:236.75 Probability:0.1 Avg cost:0.966078 time(ms):60.2311 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:334.556 Probability:0.1 Avg cost:0.676653 time(ms):55.4914 400 iterations
N:3 M:23 M+N:26 ~p:0.115385 Travelled dist:430.299 Probability:0.1 Avg cost:0.641621 time(ms):58.1167 500 iterations
N:4 M:27 M+N:31 ~p:0.129032 Travelled dist:528.459 Probability:0.1 Avg cost:0.626451 time(ms):58.4098 600 iterations
N:5 M:32 M+N:37 ~p:0.135135 Travelled dist:627.836 Probability:0.1 Avg cost:0.626596 time(ms):59.3326 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:724.723 Probability:0.1 Avg cost:0.552291 time(ms):60.3114 800 iterations
N:5 M:43 M+N:48 ~p:0.104167 Travelled dist:827.618 Probability:0.1 Avg cost:0.486492 time(ms):56.771 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:931.626 Probability:0.1 Avg cost:0.441738 time(ms):55.9963 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1031.58 Probability:0.1 Avg cost:0.457965 time(ms):56.649 1100 iterations
N:8 M:57 M+N:65 ~p:0.123077 Travelled dist:1128.79 Probability:0.1 Avg cost:0.509632 time(ms):56.6207 1200 iterations
N:8 M:63 M+N:71 ~p:0.112676 Travelled dist:1228.17 Probability:0.1 Avg cost:0.507258 time(ms):55.5277 1300 iterations
N:8 M:69 M+N:77 ~p:0.103896 Travelled dist:1332.43 Probability:0.1 Avg cost:0.468611 time(ms):53.6493 1400 iterations
N:8 M:74 M+N:82 ~p:0.097561 Travelled dist:1437.4 Probability:0.1 Avg cost:0.435954 time(ms):51.6609 1500 iterations
N:8 M:80 M+N:88 ~p:0.0909091 Travelled dist:1542.04 Probability:0.1 Avg cost:0.407255 time(ms):50.6689 1600 iterations
N:8 M:86 M+N:94 ~p:0.0851064 Travelled dist:1647.67 Probability:0.1 Avg cost:0.381987 time(ms):49.067 1700 iterations
N:8 M:91 M+N:99 ~p:0.0808081 Travelled dist:1746.11 Probability:0.1 Avg cost:0.379053 time(ms):50.8112 1800 iterations
N:10 M:95 M+N:105 ~p:0.0952381 Travelled dist:1845.84 Probability:0.1 Avg cost:0.38054 time(ms):50.5751 1900 iterations
N:10 M:101 M+N:111 ~p:0.0900901 Travelled dist:1944.53 Probability:0.1 Avg cost:0.40576 time(ms):50.4081 2000 iterations
N:11 M:106 M+N:117 ~p:0.0940171 Travelled dist:2047.71 Probability:0.1 Avg cost:0.386828 time(ms):50.0695 2100 iterations
N:12 M:110 M+N:122 ~p:0.0983607 Travelled dist:2146.37 Probability:0.1 Avg cost:0.440863 time(ms):50.6564 2200 iterations
N:12 M:116 M+N:128 ~p:0.09375 Travelled dist:2247.58 Probability:0.1 Avg cost:0.42683 time(ms):50.1325 2300 iterations
N:14 M:120 M+N:134 ~p:0.104478 Travelled dist:2347.73 Probability:0.1 Avg cost:0.454061 time(ms):50.8147 2400 iterations
N:14 M:125 M+N:139 ~p:0.100719 Travelled dist:2449.52 Probability:0.1 Avg cost:0.442126 time(ms):50.495 2500 iterations
N:14 M:131 M+N:145 ~p:0.0965517 Travelled dist:2553.99 Probability:0.1 Avg cost:0.424878 time(ms):50.008 2600 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2659.39 Probability:0.1 Avg cost:0.40875 time(ms):49.4642 2700 iterations
N:15 M:141 M+N:156 ~p:0.0961538 Travelled dist:2760.14 Probability:0.1 Avg cost:0.400979 time(ms):49.5825 2800 iterations
N:16 M:146 M+N:162 ~p:0.0987654 Travelled dist:2854.61 Probability:0.1 Avg cost:0.461377 time(ms):50.4642 2900 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2950.03 Probability:0.1 Avg cost:0.453701 time(ms):50.3167 3000 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3054.18 Probability:0.1 Avg cost:0.438915 time(ms):49.8621 3100 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3159.56 Probability:0.1 Avg cost:0.424861 time(ms):49.155 3200 iterations
N:17 M:167 M+N:184 ~p:0.0923913 Travelled dist:3263.91 Probability:0.1 Avg cost:0.425889 time(ms):49.3335 3300 iterations
N:17 M:172 M+N:189 ~p:0.0899471 Travelled dist:3367.26 Probability:0.1 Avg cost:0.433931 time(ms):49.1942 3400 iterations
N:18 M:176 M+N:194 ~p:0.0927835 Travelled dist:3466.06 Probability:0.1 Avg cost:0.423151 time(ms):48.8702 3500 iterations
N:19 M:181 M+N:200 ~p:0.095 Travelled dist:3560.34 Probability:0.1 Avg cost:0.472997 time(ms):49.07 3600 iterations
N:20 M:186 M+N:206 ~p:0.0970874 Travelled dist:3656.36 Probability:0.1 Avg cost:0.470368 time(ms):49.235 3700 iterations
N:21 M:189 M+N:210 ~p:0.1 Travelled dist:3741.95 Probability:0.1 Avg cost:0.532219 time(ms):49.7862 3800 iterations
N:22 M:194 M+N:216 ~p:0.101852 Travelled dist:3839.83 Probability:0.1 Avg cost:0.526477 time(ms):49.8886 3900 iterations
N:23 M:199 M+N:222 ~p:0.103604 Travelled dist:3938.65 Probability:0.1 Avg cost:0.547096 time(ms):50.2605 4000 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4037.55 Probability:0.1 Avg cost:0.545434 time(ms):50.1211 4100 iterations
N:23 M:209 M+N:232 ~p:0.0991379 Travelled dist:4138.75 Probability:0.1 Avg cost:0.534582 time(ms):50.2472 4200 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4228.21 Probability:0.1 Avg cost:0.533306 time(ms):50.5898 4300 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4319.62 Probability:0.1 Avg cost:0.549099 time(ms):50.882 4400 iterations
N:24 M:223 M+N:247 ~p:0.097166 Travelled dist:4414.46 Probability:0.1 Avg cost:0.543886 time(ms):50.8565 4500 iterations
N:27 M:226 M+N:253 ~p:0.106719 Travelled dist:4514.24 Probability:0.1 Avg cost:0.54458 time(ms):51.0836 4600 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4531.93 Probability:0.1 Avg cost:0 time(ms):52.3501 4700 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.03 Probability:0.1 Avg cost:0 time(ms):53.5514 4800 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.13 Probability:0.1 Avg cost:0 time(ms):54.7313 4900 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.18 Probability:0.1 Avg cost:0 time(ms):55.8176 5000 iterations


==> plots/gen_obstacles/3/data-0.250000-linear-2-1603567029.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:36.1964 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.5032 Probability:0.25 Avg cost:10.0332 time(ms):35.7216 200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.9579 Probability:0.25 Avg cost:0 time(ms):25.0463 300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:71.0173 Probability:0.25 Avg cost:13.4654 time(ms):25.1344 400 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:121.649 Probability:0.25 Avg cost:12.2027 time(ms):25.4467 500 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:192.131 Probability:0.25 Avg cost:11.9414 time(ms):28.999 600 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:268.206 Probability:0.25 Avg cost:11.3993 time(ms):27.9056 700 iterations
N:6 M:16 M+N:22 ~p:0.272727 Travelled dist:363.079 Probability:0.25 Avg cost:11.0195 time(ms):28.9396 800 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:425.537 Probability:0.25 Avg cost:10.6325 time(ms):30.0456 900 iterations
N:8 M:19 M+N:27 ~p:0.296296 Travelled dist:456.198 Probability:0.25 Avg cost:10.9339 time(ms):32.0442 1000 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:506.927 Probability:0.25 Avg cost:12.6365 time(ms):31.2753 1100 iterations
N:11 M:22 M+N:33 ~p:0.333333 Travelled dist:559.893 Probability:0.25 Avg cost:12.019 time(ms):31.1837 1200 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:642.928 Probability:0.25 Avg cost:11.1656 time(ms):31.3332 1300 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:725.501 Probability:0.25 Avg cost:10.3653 time(ms):32.2473 1400 iterations
N:13 M:34 M+N:47 ~p:0.276596 Travelled dist:812.961 Probability:0.25 Avg cost:9.68249 time(ms):32.7578 1500 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:903.924 Probability:0.25 Avg cost:9.1533 time(ms):32.904 1600 iterations
N:15 M:41 M+N:56 ~p:0.267857 Travelled dist:974.519 Probability:0.25 Avg cost:8.82373 time(ms):33.4803 1700 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.72 Probability:0.25 Avg cost:0 time(ms):33.9455 1800 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.6707 1900 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.853 2000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.3007 2100 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.568 2200 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.296 2300 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.0252 2400 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.9531 2500 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.8244 2600 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.7885 2700 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.8152 2800 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):34.9908 2900 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.1783 3000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.4942 3100 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.6583 3200 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.721 3300 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.2268 3400 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.3398 3500 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.3868 3600 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.4542 3700 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.6994 3800 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):35.9563 3900 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):36.1027 4000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):36.1542 4100 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):36.0831 4200 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):36.1039 4300 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):36.1546 4400 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1041.82 Probability:0.25 Avg cost:0 time(ms):36.0537 4500 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1067.57 Probability:0.25 Avg cost:8.45936 time(ms):36.0651 4600 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1159.73 Probability:0.25 Avg cost:8.18417 time(ms):35.9729 4700 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1251.17 Probability:0.25 Avg cost:8.00485 time(ms):35.9724 4800 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1351.02 Probability:0.25 Avg cost:7.76184 time(ms):35.5218 4900 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1457.11 Probability:0.25 Avg cost:7.57917 time(ms):35.144 5000 iterations


==> plots/gen_obstacles/3/data-0.250000-tree-2-1603566525.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:36.0713 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.716 Probability:0.25 Avg cost:10.0682 time(ms):88.9463 200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8133 Probability:0.25 Avg cost:12.7224 time(ms):86.9349 300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8775 Probability:0.25 Avg cost:13.5097 time(ms):87.7707 400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8762 Probability:0.25 Avg cost:13.8903 time(ms):86.974 500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8749 Probability:0.25 Avg cost:14.1138 time(ms):87.8477 600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8736 Probability:0.25 Avg cost:14.2606 time(ms):87.7691 700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8723 Probability:0.25 Avg cost:14.3654 time(ms):88.5039 800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.871 Probability:0.25 Avg cost:14.4438 time(ms):88.6506 900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8698 Probability:0.25 Avg cost:14.504 time(ms):87.7769 1000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8686 Probability:0.25 Avg cost:14.5526 time(ms):87.7109 1100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8674 Probability:0.25 Avg cost:14.5921 time(ms):87.3578 1200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8663 Probability:0.25 Avg cost:14.6251 time(ms):86.9556 1300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8651 Probability:0.25 Avg cost:14.6532 time(ms):87.2742 1400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.864 Probability:0.25 Avg cost:14.6774 time(ms):87.2884 1500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8629 Probability:0.25 Avg cost:14.6986 time(ms):87.4581 1600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8619 Probability:0.25 Avg cost:14.7168 time(ms):87.8976 1700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8608 Probability:0.25 Avg cost:14.7331 time(ms):87.8985 1800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8598 Probability:0.25 Avg cost:14.7477 time(ms):87.8186 1900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8588 Probability:0.25 Avg cost:14.7609 time(ms):88.1069 2000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8578 Probability:0.25 Avg cost:14.7728 time(ms):88.4071 2100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8569 Probability:0.25 Avg cost:14.7837 time(ms):88.0866 2200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8559 Probability:0.25 Avg cost:14.7935 time(ms):87.8626 2300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.855 Probability:0.25 Avg cost:14.8027 time(ms):87.7205 2400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8541 Probability:0.25 Avg cost:14.8113 time(ms):87.8689 2500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8532 Probability:0.25 Avg cost:14.8194 time(ms):88.0006 2600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8524 Probability:0.25 Avg cost:14.8267 time(ms):88.1782 2700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8515 Probability:0.25 Avg cost:14.8338 time(ms):88.1304 2800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8507 Probability:0.25 Avg cost:14.8405 time(ms):88.2213 2900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8499 Probability:0.25 Avg cost:14.8467 time(ms):88.1437 3000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8492 Probability:0.25 Avg cost:14.8526 time(ms):88.2544 3100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8484 Probability:0.25 Avg cost:14.8583 time(ms):88.4587 3200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8477 Probability:0.25 Avg cost:14.8639 time(ms):88.3532 3300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8469 Probability:0.25 Avg cost:14.869 time(ms):88.2672 3400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8462 Probability:0.25 Avg cost:14.8741 time(ms):88.1539 3500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8456 Probability:0.25 Avg cost:14.8789 time(ms):87.8614 3600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8449 Probability:0.25 Avg cost:14.8836 time(ms):87.8949 3700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8443 Probability:0.25 Avg cost:14.8881 time(ms):87.9429 3800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8436 Probability:0.25 Avg cost:14.8926 time(ms):87.8532 3900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.843 Probability:0.25 Avg cost:14.8969 time(ms):88.009 4000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8425 Probability:0.25 Avg cost:14.9011 time(ms):88.2742 4100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8419 Probability:0.25 Avg cost:14.9053 time(ms):88.2398 4200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8414 Probability:0.25 Avg cost:14.9095 time(ms):88.3571 4300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8408 Probability:0.25 Avg cost:14.9135 time(ms):88.3396 4400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8403 Probability:0.25 Avg cost:14.9175 time(ms):88.3277 4500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8398 Probability:0.25 Avg cost:14.9214 time(ms):88.3049 4600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8394 Probability:0.25 Avg cost:14.9252 time(ms):88.2461 4700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.839 Probability:0.25 Avg cost:14.929 time(ms):88.3572 4800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8386 Probability:0.25 Avg cost:14.9328 time(ms):88.4028 4900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8383 Probability:0.25 Avg cost:14.9363 time(ms):88.4297 5000 iterations


==> plots/gen_obstacles/4/data-0.100000-linear-2-1603569049.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:52.5039 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:151.329 Probability:0.1 Avg cost:0.678836 time(ms):28.8678 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:246.274 Probability:0.1 Avg cost:0.81942 time(ms):28.7336 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:348.093 Probability:0.1 Avg cost:0.56332 time(ms):27.4981 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:451.142 Probability:0.1 Avg cost:0.518609 time(ms):28.3792 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:553.814 Probability:0.1 Avg cost:0.524319 time(ms):29.3762 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:656.046 Probability:0.1 Avg cost:0.521974 time(ms):29.3958 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:756.486 Probability:0.1 Avg cost:0.461859 time(ms):29.1181 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:861.305 Probability:0.1 Avg cost:0.404329 time(ms):26.8973 900 iterations
N:6 M:49 M+N:55 ~p:0.109091 Travelled dist:959.135 Probability:0.1 Avg cost:0.423622 time(ms):26.8653 1000 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1058.36 Probability:0.1 Avg cost:0.469188 time(ms):27.0656 1100 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1160.23 Probability:0.1 Avg cost:0.479486 time(ms):27.1335 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1264.97 Probability:0.1 Avg cost:0.444947 time(ms):26.1083 1300 iterations
N:8 M:71 M+N:79 ~p:0.101266 Travelled dist:1370.67 Probability:0.1 Avg cost:0.41042 time(ms):24.7337 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1475.33 Probability:0.1 Avg cost:0.383554 time(ms):24.2378 1500 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1578.46 Probability:0.1 Avg cost:0.359466 time(ms):23.43 1600 iterations
N:8 M:88 M+N:96 ~p:0.0833333 Travelled dist:1684.55 Probability:0.1 Avg cost:0.340738 time(ms):23.2381 1700 iterations
N:8 M:93 M+N:101 ~p:0.0792079 Travelled dist:1780.93 Probability:0.1 Avg cost:0.327719 time(ms):23.2815 1800 iterations
N:10 M:97 M+N:107 ~p:0.0934579 Travelled dist:1882.29 Probability:0.1 Avg cost:0.361492 time(ms):23.4341 1900 iterations
N:10 M:103 M+N:113 ~p:0.0884956 Travelled dist:1985.83 Probability:0.1 Avg cost:0.348192 time(ms):23.1042 2000 iterations
N:12 M:107 M+N:119 ~p:0.10084 Travelled dist:2089.37 Probability:0.1 Avg cost:0.335878 time(ms):23.448 2100 iterations
N:12 M:113 M+N:125 ~p:0.096 Travelled dist:2187.33 Probability:0.1 Avg cost:0.401295 time(ms):23.1492 2200 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2289.08 Probability:0.1 Avg cost:0.389305 time(ms):22.6548 2300 iterations
N:14 M:121 M+N:135 ~p:0.103704 Travelled dist:2382.92 Probability:0.1 Avg cost:0.43477 time(ms):22.7054 2400 iterations
N:14 M:126 M+N:140 ~p:0.1 Travelled dist:2482.7 Probability:0.1 Avg cost:0.423513 time(ms):22.3009 2500 iterations
N:14 M:133 M+N:147 ~p:0.0952381 Travelled dist:2588.27 Probability:0.1 Avg cost:0.406809 time(ms):21.8909 2600 iterations
N:14 M:138 M+N:152 ~p:0.0921053 Travelled dist:2693.18 Probability:0.1 Avg cost:0.392248 time(ms):21.4492 2700 iterations
N:16 M:142 M+N:158 ~p:0.101266 Travelled dist:2795.47 Probability:0.1 Avg cost:0.421975 time(ms):21.7153 2800 iterations
N:16 M:148 M+N:164 ~p:0.097561 Travelled dist:2896.77 Probability:0.1 Avg cost:0.427659 time(ms):21.9457 2900 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:2999.3 Probability:0.1 Avg cost:0.415808 time(ms):21.6498 3000 iterations
N:16 M:159 M+N:175 ~p:0.0914286 Travelled dist:3104.31 Probability:0.1 Avg cost:0.402356 time(ms):21.1117 3100 iterations
N:16 M:165 M+N:181 ~p:0.0883978 Travelled dist:3210.04 Probability:0.1 Avg cost:0.389425 time(ms):20.7143 3200 iterations
N:17 M:169 M+N:186 ~p:0.0913978 Travelled dist:3315.29 Probability:0.1 Avg cost:0.412142 time(ms):21.0118 3300 iterations
N:17 M:175 M+N:192 ~p:0.0885417 Travelled dist:3419.19 Probability:0.1 Avg cost:0.402218 time(ms):20.9246 3400 iterations
N:19 M:179 M+N:198 ~p:0.0959596 Travelled dist:3522.62 Probability:0.1 Avg cost:0.410038 time(ms):21.0942 3500 iterations
N:19 M:185 M+N:204 ~p:0.0931373 Travelled dist:3621.93 Probability:0.1 Avg cost:0.437534 time(ms):21.1008 3600 iterations
N:21 M:188 M+N:209 ~p:0.100478 Travelled dist:3714.84 Probability:0.1 Avg cost:0.49424 time(ms):21.533 3700 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3809.68 Probability:0.1 Avg cost:0.497207 time(ms):21.5067 3800 iterations
N:23 M:197 M+N:220 ~p:0.104545 Travelled dist:3911.72 Probability:0.1 Avg cost:0.500869 time(ms):21.8829 3900 iterations
N:23 M:202 M+N:225 ~p:0.102222 Travelled dist:4005.39 Probability:0.1 Avg cost:0.509179 time(ms):21.8115 4000 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4104.54 Probability:0.1 Avg cost:0.498558 time(ms):21.9681 4100 iterations
N:23 M:212 M+N:235 ~p:0.0978723 Travelled dist:4201.94 Probability:0.1 Avg cost:0.492588 time(ms):22.2031 4200 iterations
N:24 M:217 M+N:241 ~p:0.0995851 Travelled dist:4301.02 Probability:0.1 Avg cost:0.495507 time(ms):22.271 4300 iterations
N:24 M:222 M+N:246 ~p:0.097561 Travelled dist:4401.44 Probability:0.1 Avg cost:0.496947 time(ms):22.2925 4400 iterations
N:27 M:226 M+N:253 ~p:0.106719 Travelled dist:4505.56 Probability:0.1 Avg cost:0.494666 time(ms):22.4325 4500 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4577.65 Probability:0.1 Avg cost:0.600723 time(ms):22.5136 4600 iterations
N:27 M:235 M+N:262 ~p:0.103053 Travelled dist:4671.02 Probability:0.1 Avg cost:0.596152 time(ms):22.514 4700 iterations
N:27 M:241 M+N:268 ~p:0.100746 Travelled dist:4775.69 Probability:0.1 Avg cost:0.5837 time(ms):22.2584 4800 iterations
N:27 M:246 M+N:273 ~p:0.0989011 Travelled dist:4879.36 Probability:0.1 Avg cost:0.572323 time(ms):22.1156 4900 iterations
N:27 M:252 M+N:279 ~p:0.0967742 Travelled dist:4985.25 Probability:0.1 Avg cost:0.560624 time(ms):21.8225 5000 iterations


==> plots/gen_obstacles/4/data-0.100000-tree-2-1603568545.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:49.3324 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:146.444 Probability:0.1 Avg cost:0.611096 time(ms):55.2461 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:240.148 Probability:0.1 Avg cost:0.840029 time(ms):57.6407 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:342.869 Probability:0.1 Avg cost:0.555879 time(ms):49.8913 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:442.616 Probability:0.1 Avg cost:0.519849 time(ms):51.8979 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:543.058 Probability:0.1 Avg cost:0.519662 time(ms):52.1275 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:643.839 Probability:0.1 Avg cost:0.519509 time(ms):51.9104 700 iterations
N:5 M:38 M+N:43 ~p:0.116279 Travelled dist:745.556 Probability:0.1 Avg cost:0.450411 time(ms):52.129 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:850.07 Probability:0.1 Avg cost:0.393682 time(ms):48.8058 900 iterations
N:6 M:49 M+N:55 ~p:0.109091 Travelled dist:953.431 Probability:0.1 Avg cost:0.390608 time(ms):49.1824 1000 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1053.41 Probability:0.1 Avg cost:0.432466 time(ms):49.498 1100 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1155.37 Probability:0.1 Avg cost:0.448773 time(ms):48.3505 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1260.3 Probability:0.1 Avg cost:0.41807 time(ms):45.3496 1300 iterations
N:8 M:71 M+N:79 ~p:0.101266 Travelled dist:1366.44 Probability:0.1 Avg cost:0.385614 time(ms):42.2913 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1472.61 Probability:0.1 Avg cost:0.358297 time(ms):40.4386 1500 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1578.81 Probability:0.1 Avg cost:0.334314 time(ms):38.1427 1600 iterations
N:8 M:88 M+N:96 ~p:0.0833333 Travelled dist:1685.22 Probability:0.1 Avg cost:0.314203 time(ms):37.3295 1700 iterations
N:8 M:93 M+N:101 ~p:0.0792079 Travelled dist:1787.64 Probability:0.1 Avg cost:0.298939 time(ms):37.019 1800 iterations
N:10 M:98 M+N:108 ~p:0.0925926 Travelled dist:1891.08 Probability:0.1 Avg cost:0.333372 time(ms):37.745 1900 iterations
N:10 M:104 M+N:114 ~p:0.0877193 Travelled dist:1995.01 Probability:0.1 Avg cost:0.317968 time(ms):37.4056 2000 iterations
N:12 M:108 M+N:120 ~p:0.1 Travelled dist:2098.97 Probability:0.1 Avg cost:0.313204 time(ms):38.2962 2100 iterations
N:12 M:113 M+N:125 ~p:0.096 Travelled dist:2193.94 Probability:0.1 Avg cost:0.370897 time(ms):38.7664 2200 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2297.12 Probability:0.1 Avg cost:0.357599 time(ms):38.875 2300 iterations
N:14 M:122 M+N:136 ~p:0.102941 Travelled dist:2394.56 Probability:0.1 Avg cost:0.391814 time(ms):39.5496 2400 iterations
N:14 M:128 M+N:142 ~p:0.0985915 Travelled dist:2499.04 Probability:0.1 Avg cost:0.375948 time(ms):39.0908 2500 iterations
N:14 M:133 M+N:147 ~p:0.0952381 Travelled dist:2604.81 Probability:0.1 Avg cost:0.360832 time(ms):38.5219 2600 iterations
N:14 M:139 M+N:153 ~p:0.0915033 Travelled dist:2710.04 Probability:0.1 Avg cost:0.347095 time(ms):38.3127 2700 iterations
N:16 M:143 M+N:159 ~p:0.100629 Travelled dist:2812.17 Probability:0.1 Avg cost:0.390828 time(ms):38.9643 2800 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2910.01 Probability:0.1 Avg cost:0.388213 time(ms):39.3858 2900 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:3013.27 Probability:0.1 Avg cost:0.375376 time(ms):39.1039 3000 iterations
N:16 M:160 M+N:176 ~p:0.0909091 Travelled dist:3118.86 Probability:0.1 Avg cost:0.36287 time(ms):38.6027 3100 iterations
N:17 M:165 M+N:182 ~p:0.0934066 Travelled dist:3224.87 Probability:0.1 Avg cost:0.351132 time(ms):38.0028 3200 iterations
N:17 M:170 M+N:187 ~p:0.0909091 Travelled dist:3327.62 Probability:0.1 Avg cost:0.374215 time(ms):38.6762 3300 iterations
N:17 M:176 M+N:193 ~p:0.0880829 Travelled dist:3432.02 Probability:0.1 Avg cost:0.363464 time(ms):38.4618 3400 iterations
N:19 M:180 M+N:199 ~p:0.0954774 Travelled dist:3533.47 Probability:0.1 Avg cost:0.388764 time(ms):39.1264 3500 iterations
N:20 M:185 M+N:205 ~p:0.097561 Travelled dist:3631.94 Probability:0.1 Avg cost:0.402863 time(ms):38.9822 3600 iterations
N:21 M:189 M+N:210 ~p:0.1 Travelled dist:3726.02 Probability:0.1 Avg cost:0.455451 time(ms):39.9281 3700 iterations
N:22 M:194 M+N:216 ~p:0.101852 Travelled dist:3826.17 Probability:0.1 Avg cost:0.449449 time(ms):39.6705 3800 iterations
N:23 M:198 M+N:221 ~p:0.104072 Travelled dist:3926.69 Probability:0.1 Avg cost:0.466922 time(ms):40.2995 3900 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4027.3 Probability:0.1 Avg cost:0.463937 time(ms):40.0203 4000 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4128.76 Probability:0.1 Avg cost:0.453699 time(ms):40.1977 4100 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4228.4 Probability:0.1 Avg cost:0.445292 time(ms):40.2374 4200 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4327.51 Probability:0.1 Avg cost:0.455833 time(ms):40.5611 4300 iterations
N:24 M:224 M+N:248 ~p:0.0967742 Travelled dist:4430.02 Probability:0.1 Avg cost:0.447537 time(ms):40.3584 4400 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4525.18 Probability:0.1 Avg cost:0.46742 time(ms):41.0414 4500 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.3 Probability:0.1 Avg cost:0 time(ms):42.5532 4600 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.39 Probability:0.1 Avg cost:0 time(ms):44.0042 4700 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.42 Probability:0.1 Avg cost:0 time(ms):45.4009 4800 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.42 Probability:0.1 Avg cost:0 time(ms):46.7431 4900 iterations
N:27 M:227 M+N:254 ~p:0.106299 Travelled dist:4532.42 Probability:0.1 Avg cost:0 time(ms):48.0732 5000 iterations


==> plots/gen_obstacles/4/data-0.250000-linear-2-1603570057.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:33.1033 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:56.9702 Probability:0.25 Avg cost:12.6044 time(ms):21.8944 200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.4542 Probability:0.25 Avg cost:13.2982 time(ms):24.9212 300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.8842 Probability:0.25 Avg cost:0 time(ms):27.1642 400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.9798 Probability:0.25 Avg cost:0 time(ms):22.4734 500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.0749 Probability:0.25 Avg cost:0 time(ms):19.7251 600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1718 Probability:0.25 Avg cost:0 time(ms):17.8886 700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1821 Probability:0.25 Avg cost:0 time(ms):16.8441 800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.18 Probability:0.25 Avg cost:0 time(ms):15.9443 900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.178 Probability:0.25 Avg cost:0 time(ms):16.0652 1000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.176 Probability:0.25 Avg cost:0 time(ms):17.2253 1100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.174 Probability:0.25 Avg cost:0 time(ms):17.9983 1200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1721 Probability:0.25 Avg cost:0 time(ms):18.793 1300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1701 Probability:0.25 Avg cost:0 time(ms):19.3866 1400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1682 Probability:0.25 Avg cost:0 time(ms):20.3916 1500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1663 Probability:0.25 Avg cost:0 time(ms):20.5468 1600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1644 Probability:0.25 Avg cost:0 time(ms):20.4614 1700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1626 Probability:0.25 Avg cost:0 time(ms):20.5392 1800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1608 Probability:0.25 Avg cost:0 time(ms):20.7997 1900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.159 Probability:0.25 Avg cost:0 time(ms):21.3399 2000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1572 Probability:0.25 Avg cost:0 time(ms):21.7219 2100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1554 Probability:0.25 Avg cost:0 time(ms):21.6212 2200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1537 Probability:0.25 Avg cost:0 time(ms):21.4419 2300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.152 Probability:0.25 Avg cost:0 time(ms):21.4715 2400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1503 Probability:0.25 Avg cost:0 time(ms):21.7403 2500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1486 Probability:0.25 Avg cost:0 time(ms):22.2221 2600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.147 Probability:0.25 Avg cost:0 time(ms):22.6355 2700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1454 Probability:0.25 Avg cost:0 time(ms):23.0668 2800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1438 Probability:0.25 Avg cost:0 time(ms):23.2902 2900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1422 Probability:0.25 Avg cost:0 time(ms):23.4991 3000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1406 Probability:0.25 Avg cost:0 time(ms):23.5662 3100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1391 Probability:0.25 Avg cost:0 time(ms):23.07 3200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1376 Probability:0.25 Avg cost:0 time(ms):22.7149 3300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1361 Probability:0.25 Avg cost:0 time(ms):22.3649 3400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1346 Probability:0.25 Avg cost:0 time(ms):21.9844 3500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1332 Probability:0.25 Avg cost:0 time(ms):21.7782 3600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1317 Probability:0.25 Avg cost:0 time(ms):21.9608 3700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1303 Probability:0.25 Avg cost:0 time(ms):21.8921 3800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.129 Probability:0.25 Avg cost:0 time(ms):21.9042 3900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1276 Probability:0.25 Avg cost:0 time(ms):21.8803 4000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1263 Probability:0.25 Avg cost:0 time(ms):21.886 4100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.125 Probability:0.25 Avg cost:0 time(ms):22.0593 4200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1237 Probability:0.25 Avg cost:0 time(ms):22.228 4300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1224 Probability:0.25 Avg cost:0 time(ms):22.4254 4400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1211 Probability:0.25 Avg cost:0 time(ms):22.6854 4500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1199 Probability:0.25 Avg cost:0 time(ms):22.8412 4600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1187 Probability:0.25 Avg cost:0 time(ms):22.6044 4700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1175 Probability:0.25 Avg cost:0 time(ms):22.5077 4800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1162 Probability:0.25 Avg cost:0 time(ms):22.5729 4900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:69.1149 Probability:0.25 Avg cost:0 time(ms):22.6457 5000 iterations


==> plots/gen_obstacles/4/data-0.250000-tree-2-1603569553.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:36.5475 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.7311 Probability:0.25 Avg cost:10.2861 time(ms):89.5233 200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.8273 Probability:0.25 Avg cost:12.8009 time(ms):88.6946 300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.9242 Probability:0.25 Avg cost:13.5477 time(ms):95.5165 400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.0153 Probability:0.25 Avg cost:13.9597 time(ms):94.6127 500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.1222 Probability:0.25 Avg cost:14.2001 time(ms):97.5807 600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2305 Probability:0.25 Avg cost:14.3576 time(ms):96.4745 700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2673 Probability:0.25 Avg cost:14.4687 time(ms):96.5127 800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2697 Probability:0.25 Avg cost:14.5514 time(ms):95.9866 900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2713 Probability:0.25 Avg cost:14.6153 time(ms):93.9919 1000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2693 Probability:0.25 Avg cost:14.6661 time(ms):92.5486 1100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2674 Probability:0.25 Avg cost:14.7076 time(ms):92.8837 1200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2655 Probability:0.25 Avg cost:14.742 time(ms):95.4319 1300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2636 Probability:0.25 Avg cost:14.771 time(ms):94.2415 1400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2618 Probability:0.25 Avg cost:14.7958 time(ms):93.4889 1500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.26 Probability:0.25 Avg cost:14.8173 time(ms):92.9026 1600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2582 Probability:0.25 Avg cost:14.836 time(ms):91.6088 1700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2564 Probability:0.25 Avg cost:14.8525 time(ms):91.2383 1800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2547 Probability:0.25 Avg cost:14.8672 time(ms):90.4422 1900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.253 Probability:0.25 Avg cost:14.8803 time(ms):89.7217 2000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2514 Probability:0.25 Avg cost:14.8921 time(ms):89.4308 2100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2497 Probability:0.25 Avg cost:14.9027 time(ms):89.5253 2200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2481 Probability:0.25 Avg cost:14.9124 time(ms):90.1095 2300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2466 Probability:0.25 Avg cost:14.9212 time(ms):90.5392 2400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2457 Probability:0.25 Avg cost:14.9293 time(ms):90.4891 2500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2447 Probability:0.25 Avg cost:14.9367 time(ms):90.63 2600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2439 Probability:0.25 Avg cost:14.9436 time(ms):90.6822 2700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.243 Probability:0.25 Avg cost:14.9499 time(ms):90.638 2800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2422 Probability:0.25 Avg cost:14.9558 time(ms):90.6096 2900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2414 Probability:0.25 Avg cost:14.9613 time(ms):90.7877 3000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2408 Probability:0.25 Avg cost:14.9664 time(ms):91.4596 3100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2402 Probability:0.25 Avg cost:14.9712 time(ms):91.0711 3200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2396 Probability:0.25 Avg cost:14.9756 time(ms):90.5731 3300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2389 Probability:0.25 Avg cost:14.9798 time(ms):90.0994 3400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2383 Probability:0.25 Avg cost:14.9838 time(ms):90.437 3500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2377 Probability:0.25 Avg cost:14.9875 time(ms):90.0844 3600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2371 Probability:0.25 Avg cost:14.991 time(ms):89.6295 3700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2366 Probability:0.25 Avg cost:14.9944 time(ms):89.1818 3800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2361 Probability:0.25 Avg cost:14.9975 time(ms):88.7447 3900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2356 Probability:0.25 Avg cost:15.0005 time(ms):89.0403 4000 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2353 Probability:0.25 Avg cost:15.0034 time(ms):88.5328 4100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.235 Probability:0.25 Avg cost:15.0061 time(ms):88.2093 4200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2346 Probability:0.25 Avg cost:15.0086 time(ms):88.4203 4300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2343 Probability:0.25 Avg cost:15.0111 time(ms):88.6609 4400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.234 Probability:0.25 Avg cost:15.0134 time(ms):88.7082 4500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2337 Probability:0.25 Avg cost:15.0157 time(ms):88.638 4600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2334 Probability:0.25 Avg cost:15.0178 time(ms):88.6833 4700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.2332 Probability:0.25 Avg cost:15.0198 time(ms):88.842 4800 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.233 Probability:0.25 Avg cost:15.0218 time(ms):88.9173 4900 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.233 Probability:0.25 Avg cost:15.0237 time(ms):89.2765 5000 iterations


==> plots/gen_obstacles/5/data-0.100000-linear-2-1603574459.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:51.0916 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:152.185 Probability:0.1 Avg cost:0.302106 time(ms):29.0396 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:253.511 Probability:0.1 Avg cost:0.265757 time(ms):29.8504 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:354.892 Probability:0.1 Avg cost:0.223064 time(ms):31.5053 400 iterations
N:3 M:25 M+N:28 ~p:0.107143 Travelled dist:460.374 Probability:0.1 Avg cost:0.193575 time(ms):31.5341 500 iterations
N:5 M:28 M+N:33 ~p:0.151515 Travelled dist:566.341 Probability:0.1 Avg cost:0.185322 time(ms):33.2144 600 iterations
N:5 M:34 M+N:39 ~p:0.128205 Travelled dist:670.442 Probability:0.1 Avg cost:0.188308 time(ms):33.4138 700 iterations
N:5 M:40 M+N:45 ~p:0.111111 Travelled dist:773.467 Probability:0.1 Avg cost:0.169553 time(ms):32.3021 800 iterations
N:5 M:46 M+N:51 ~p:0.0980392 Travelled dist:879.467 Probability:0.1 Avg cost:0.150719 time(ms):30.0701 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:982.074 Probability:0.1 Avg cost:0.171389 time(ms):30.0973 1000 iterations
N:7 M:56 M+N:63 ~p:0.111111 Travelled dist:1084.63 Probability:0.1 Avg cost:0.192718 time(ms):30.5403 1100 iterations
N:8 M:61 M+N:69 ~p:0.115942 Travelled dist:1186.87 Probability:0.1 Avg cost:0.193148 time(ms):30.7918 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1293.08 Probability:0.1 Avg cost:0.179684 time(ms):29.8571 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1399.8 Probability:0.1 Avg cost:0.166046 time(ms):28.5407 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1506.49 Probability:0.1 Avg cost:0.156352 time(ms):27.7246 1500 iterations
N:8 M:84 M+N:92 ~p:0.0869565 Travelled dist:1613.27 Probability:0.1 Avg cost:0.146035 time(ms):26.3095 1600 iterations
N:8 M:90 M+N:98 ~p:0.0816327 Travelled dist:1717.86 Probability:0.1 Avg cost:0.147875 time(ms):26.3075 1700 iterations
N:9 M:94 M+N:103 ~p:0.0873786 Travelled dist:1818.32 Probability:0.1 Avg cost:0.144189 time(ms):26.1109 1800 iterations
N:11 M:98 M+N:109 ~p:0.100917 Travelled dist:1920.13 Probability:0.1 Avg cost:0.156804 time(ms):26.3933 1900 iterations
N:11 M:104 M+N:115 ~p:0.0956522 Travelled dist:2023.99 Probability:0.1 Avg cost:0.174588 time(ms):26.0508 2000 iterations
N:13 M:108 M+N:121 ~p:0.107438 Travelled dist:2129.06 Probability:0.1 Avg cost:0.17105 time(ms):26.2527 2100 iterations
N:13 M:113 M+N:126 ~p:0.103175 Travelled dist:2231.01 Probability:0.1 Avg cost:0.1929 time(ms):26.042 2200 iterations
N:13 M:119 M+N:132 ~p:0.0984848 Travelled dist:2331.61 Probability:0.1 Avg cost:0.193315 time(ms):26.0442 2300 iterations
N:13 M:125 M+N:138 ~p:0.0942029 Travelled dist:2436.12 Probability:0.1 Avg cost:0.186005 time(ms):25.5357 2400 iterations
N:13 M:131 M+N:144 ~p:0.0902778 Travelled dist:2541.79 Probability:0.1 Avg cost:0.178488 time(ms):24.8811 2500 iterations
N:13 M:136 M+N:149 ~p:0.0872483 Travelled dist:2646.26 Probability:0.1 Avg cost:0.172761 time(ms):24.8966 2600 iterations
N:15 M:141 M+N:156 ~p:0.0961538 Travelled dist:2751.18 Probability:0.1 Avg cost:0.200088 time(ms):24.9043 2700 iterations
N:15 M:146 M+N:161 ~p:0.0931677 Travelled dist:2855.16 Probability:0.1 Avg cost:0.199594 time(ms):25.0512 2800 iterations
N:15 M:151 M+N:166 ~p:0.0903614 Travelled dist:2961.05 Probability:0.1 Avg cost:0.193791 time(ms):24.5733 2900 iterations
N:15 M:158 M+N:173 ~p:0.0867052 Travelled dist:3065 Probability:0.1 Avg cost:0.188641 time(ms):24.1957 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3170.67 Probability:0.1 Avg cost:0.1827 time(ms):23.8903 3100 iterations
N:16 M:167 M+N:183 ~p:0.0874317 Travelled dist:3276.34 Probability:0.1 Avg cost:0.19171 time(ms):24.0395 3200 iterations
N:16 M:173 M+N:189 ~p:0.0846561 Travelled dist:3379.01 Probability:0.1 Avg cost:0.190643 time(ms):23.7982 3300 iterations
N:17 M:179 M+N:196 ~p:0.0867347 Travelled dist:3481.11 Probability:0.1 Avg cost:0.201647 time(ms):23.7703 3400 iterations
N:18 M:183 M+N:201 ~p:0.0895522 Travelled dist:3585.03 Probability:0.1 Avg cost:0.200859 time(ms):24.0976 3500 iterations
N:20 M:187 M+N:207 ~p:0.0966184 Travelled dist:3685.26 Probability:0.1 Avg cost:0.221783 time(ms):24.2751 3600 iterations
N:20 M:191 M+N:211 ~p:0.0947867 Travelled dist:3773.93 Probability:0.1 Avg cost:0.238306 time(ms):23.9562 3700 iterations
N:20 M:197 M+N:217 ~p:0.0921659 Travelled dist:3877.21 Probability:0.1 Avg cost:0.233935 time(ms):23.7711 3800 iterations
N:20 M:202 M+N:222 ~p:0.0900901 Travelled dist:3980.44 Probability:0.1 Avg cost:0.229166 time(ms):23.6257 3900 iterations
N:20 M:207 M+N:227 ~p:0.0881057 Travelled dist:4080.95 Probability:0.1 Avg cost:0.228855 time(ms):23.736 4000 iterations
N:21 M:211 M+N:232 ~p:0.0905172 Travelled dist:4178.88 Probability:0.1 Avg cost:0.230069 time(ms):23.9333 4100 iterations
N:21 M:217 M+N:238 ~p:0.0882353 Travelled dist:4281.04 Probability:0.1 Avg cost:0.234825 time(ms):24.0684 4200 iterations
N:21 M:223 M+N:244 ~p:0.0860656 Travelled dist:4384.9 Probability:0.1 Avg cost:0.230448 time(ms):24.0662 4300 iterations
N:21 M:228 M+N:249 ~p:0.0843373 Travelled dist:4489.3 Probability:0.1 Avg cost:0.225794 time(ms):24.1418 4400 iterations
N:21 M:234 M+N:255 ~p:0.0823529 Travelled dist:4594.94 Probability:0.1 Avg cost:0.220998 time(ms):23.9039 4500 iterations
N:21 M:240 M+N:261 ~p:0.0804598 Travelled dist:4703.37 Probability:0.1 Avg cost:0.217544 time(ms):23.766 4600 iterations
N:22 M:245 M+N:267 ~p:0.082397 Travelled dist:4809.75 Probability:0.1 Avg cost:0.212915 time(ms):23.552 4700 iterations
N:22 M:252 M+N:274 ~p:0.080292 Travelled dist:4915.9 Probability:0.1 Avg cost:0.212031 time(ms):23.7272 4800 iterations
N:23 M:257 M+N:280 ~p:0.0821429 Travelled dist:5021.2 Probability:0.1 Avg cost:0.211182 time(ms):23.8203 4900 iterations
N:23 M:263 M+N:286 ~p:0.0804196 Travelled dist:5124.57 Probability:0.1 Avg cost:0.209429 time(ms):23.7054 5000 iterations


==> plots/gen_obstacles/5/data-0.100000-tree-2-1603573955.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:49.1362 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:147.962 Probability:0.1 Avg cost:0.268983 time(ms):48.1912 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:245.365 Probability:0.1 Avg cost:0.304901 time(ms):55.1616 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:347.305 Probability:0.1 Avg cost:0.215345 time(ms):53.8971 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:448.403 Probability:0.1 Avg cost:0.187286 time(ms):53.2711 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:551.226 Probability:0.1 Avg cost:0.183413 time(ms):53.7694 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:654.554 Probability:0.1 Avg cost:0.173001 time(ms):54.5151 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:758.613 Probability:0.1 Avg cost:0.15143 time(ms):53.5191 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:864.739 Probability:0.1 Avg cost:0.132525 time(ms):47.9156 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:969.066 Probability:0.1 Avg cost:0.129392 time(ms):47.4073 1000 iterations
N:7 M:55 M+N:62 ~p:0.112903 Travelled dist:1070.83 Probability:0.1 Avg cost:0.156136 time(ms):47.0109 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1175.19 Probability:0.1 Avg cost:0.157225 time(ms):46.2446 1200 iterations
N:8 M:66 M+N:74 ~p:0.108108 Travelled dist:1281.27 Probability:0.1 Avg cost:0.145175 time(ms):43.7212 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1387.86 Probability:0.1 Avg cost:0.133967 time(ms):41.1815 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1493.14 Probability:0.1 Avg cost:0.1251 time(ms):40.9002 1500 iterations
N:8 M:83 M+N:91 ~p:0.0879121 Travelled dist:1598.23 Probability:0.1 Avg cost:0.116793 time(ms):39.5785 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1703.48 Probability:0.1 Avg cost:0.11026 time(ms):40.5193 1700 iterations
N:9 M:94 M+N:103 ~p:0.0873786 Travelled dist:1806.58 Probability:0.1 Avg cost:0.105424 time(ms):40.8762 1800 iterations
N:10 M:98 M+N:108 ~p:0.0925926 Travelled dist:1908.16 Probability:0.1 Avg cost:0.113882 time(ms):42.0596 1900 iterations
N:11 M:103 M+N:114 ~p:0.0964912 Travelled dist:2006.51 Probability:0.1 Avg cost:0.140527 time(ms):42.9711 2000 iterations
N:12 M:107 M+N:119 ~p:0.10084 Travelled dist:2110.15 Probability:0.1 Avg cost:0.13451 time(ms):43.0707 2100 iterations
N:13 M:113 M+N:126 ~p:0.103175 Travelled dist:2212.44 Probability:0.1 Avg cost:0.15612 time(ms):43.3658 2200 iterations
N:13 M:119 M+N:132 ~p:0.0984848 Travelled dist:2316.53 Probability:0.1 Avg cost:0.15022 time(ms):43.8657 2300 iterations
N:13 M:123 M+N:136 ~p:0.0955882 Travelled dist:2422.14 Probability:0.1 Avg cost:0.143802 time(ms):43.2863 2400 iterations
N:13 M:130 M+N:143 ~p:0.0909091 Travelled dist:2528.76 Probability:0.1 Avg cost:0.1378 time(ms):42.3526 2500 iterations
N:13 M:136 M+N:149 ~p:0.0872483 Travelled dist:2633.18 Probability:0.1 Avg cost:0.132907 time(ms):42.3621 2600 iterations
N:15 M:140 M+N:155 ~p:0.0967742 Travelled dist:2735.23 Probability:0.1 Avg cost:0.156045 time(ms):43.0761 2700 iterations
N:15 M:145 M+N:160 ~p:0.09375 Travelled dist:2830.97 Probability:0.1 Avg cost:0.166094 time(ms):43.5983 2800 iterations
N:15 M:150 M+N:165 ~p:0.0909091 Travelled dist:2933.39 Probability:0.1 Avg cost:0.161368 time(ms):43.5255 2900 iterations
N:15 M:156 M+N:171 ~p:0.0877193 Travelled dist:3038.08 Probability:0.1 Avg cost:0.156209 time(ms):43.1457 3000 iterations
N:15 M:162 M+N:177 ~p:0.0847458 Travelled dist:3143.67 Probability:0.1 Avg cost:0.151072 time(ms):42.6117 3100 iterations
N:16 M:166 M+N:182 ~p:0.0879121 Travelled dist:3251.83 Probability:0.1 Avg cost:0.161816 time(ms):42.8744 3200 iterations
N:16 M:172 M+N:188 ~p:0.0851064 Travelled dist:3358.32 Probability:0.1 Avg cost:0.15765 time(ms):42.8252 3300 iterations
N:17 M:178 M+N:195 ~p:0.0871795 Travelled dist:3462.85 Probability:0.1 Avg cost:0.165236 time(ms):42.7188 3400 iterations
N:18 M:182 M+N:200 ~p:0.09 Travelled dist:3563.66 Probability:0.1 Avg cost:0.171289 time(ms):42.8592 3500 iterations
N:20 M:185 M+N:205 ~p:0.097561 Travelled dist:3662.62 Probability:0.1 Avg cost:0.180898 time(ms):43.5825 3600 iterations
N:20 M:189 M+N:209 ~p:0.0956938 Travelled dist:3754.22 Probability:0.1 Avg cost:0.203808 time(ms):43.8148 3700 iterations
N:20 M:196 M+N:216 ~p:0.0925926 Travelled dist:3856.66 Probability:0.1 Avg cost:0.199433 time(ms):43.7203 3800 iterations
N:20 M:202 M+N:222 ~p:0.0900901 Travelled dist:3960.9 Probability:0.1 Avg cost:0.194454 time(ms):43.6071 3900 iterations
N:20 M:206 M+N:226 ~p:0.0884956 Travelled dist:4062.43 Probability:0.1 Avg cost:0.191348 time(ms):43.699 4000 iterations
N:21 M:211 M+N:232 ~p:0.0905172 Travelled dist:4161.53 Probability:0.1 Avg cost:0.19093 time(ms):43.795 4100 iterations
N:21 M:215 M+N:236 ~p:0.0889831 Travelled dist:4258.38 Probability:0.1 Avg cost:0.198754 time(ms):44.3277 4200 iterations
N:21 M:221 M+N:242 ~p:0.0867769 Travelled dist:4361.15 Probability:0.1 Avg cost:0.194731 time(ms):44.1809 4300 iterations
N:21 M:227 M+N:248 ~p:0.0846774 Travelled dist:4465.44 Probability:0.1 Avg cost:0.190494 time(ms):44.1533 4400 iterations
N:21 M:233 M+N:254 ~p:0.0826772 Travelled dist:4570.47 Probability:0.1 Avg cost:0.186251 time(ms):43.6067 4500 iterations
N:21 M:239 M+N:260 ~p:0.0807692 Travelled dist:4675.71 Probability:0.1 Avg cost:0.182361 time(ms):43.4603 4600 iterations
N:21 M:244 M+N:265 ~p:0.0792453 Travelled dist:4781.92 Probability:0.1 Avg cost:0.17842 time(ms):42.76 4700 iterations
N:22 M:250 M+N:272 ~p:0.0808824 Travelled dist:4888.42 Probability:0.1 Avg cost:0.177581 time(ms):42.6757 4800 iterations
N:23 M:255 M+N:278 ~p:0.0827338 Travelled dist:4992.76 Probability:0.1 Avg cost:0.174429 time(ms):42.4694 4900 iterations
N:23 M:261 M+N:284 ~p:0.0809859 Travelled dist:5095.22 Probability:0.1 Avg cost:0.174641 time(ms):42.5407 5000 iterations


==> plots/gen_obstacles/5/data-0.250000-linear-2-1603575468.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:45.7441 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:138.159 Probability:0.25 Avg cost:0.919804 time(ms):24.3583 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:234.561 Probability:0.25 Avg cost:0.700515 time(ms):29.2492 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:333.92 Probability:0.25 Avg cost:0.545336 time(ms):31.7254 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:425.227 Probability:0.25 Avg cost:0.59628 time(ms):33.2625 500 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:523.127 Probability:0.25 Avg cost:0.67068 time(ms):33.7063 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:624.391 Probability:0.25 Avg cost:0.590557 time(ms):33.5472 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:722.355 Probability:0.25 Avg cost:0.53634 time(ms):33.0911 800 iterations
N:13 M:35 M+N:48 ~p:0.270833 Travelled dist:824.557 Probability:0.25 Avg cost:0.476249 time(ms):32.1746 900 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:923.606 Probability:0.25 Avg cost:0.487909 time(ms):32.4506 1000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1023.95 Probability:0.25 Avg cost:0.479254 time(ms):32.6805 1100 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1125.93 Probability:0.25 Avg cost:0.47211 time(ms):32.569 1200 iterations
N:18 M:53 M+N:71 ~p:0.253521 Travelled dist:1229.21 Probability:0.25 Avg cost:0.460646 time(ms):32.3226 1300 iterations
N:18 M:59 M+N:77 ~p:0.233766 Travelled dist:1333.55 Probability:0.25 Avg cost:0.429066 time(ms):30.5721 1400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1438.69 Probability:0.25 Avg cost:0.398694 time(ms):29.2833 1500 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1545.47 Probability:0.25 Avg cost:0.373976 time(ms):28.4962 1600 iterations
N:18 M:76 M+N:94 ~p:0.191489 Travelled dist:1650.18 Probability:0.25 Avg cost:0.352598 time(ms):28.0122 1700 iterations
N:18 M:82 M+N:100 ~p:0.18 Travelled dist:1748.76 Probability:0.25 Avg cost:0.348227 time(ms):28.4697 1800 iterations
N:21 M:84 M+N:105 ~p:0.2 Travelled dist:1842.37 Probability:0.25 Avg cost:0.405384 time(ms):28.8451 1900 iterations
N:23 M:87 M+N:110 ~p:0.209091 Travelled dist:1938.96 Probability:0.25 Avg cost:0.41415 time(ms):29.1207 2000 iterations
N:23 M:93 M+N:116 ~p:0.198276 Travelled dist:2035.89 Probability:0.25 Avg cost:0.42095 time(ms):29.1098 2100 iterations
N:25 M:96 M+N:121 ~p:0.206612 Travelled dist:2137.91 Probability:0.25 Avg cost:0.412192 time(ms):29.0475 2200 iterations
N:26 M:101 M+N:127 ~p:0.204724 Travelled dist:2242.6 Probability:0.25 Avg cost:0.416822 time(ms):28.6149 2300 iterations
N:27 M:106 M+N:133 ~p:0.203008 Travelled dist:2342.43 Probability:0.25 Avg cost:0.408168 time(ms):28.3453 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2441.05 Probability:0.25 Avg cost:0.412698 time(ms):28.4153 2500 iterations
N:27 M:117 M+N:144 ~p:0.1875 Travelled dist:2544.57 Probability:0.25 Avg cost:0.397879 time(ms):28.0625 2600 iterations
N:29 M:120 M+N:149 ~p:0.194631 Travelled dist:2644.54 Probability:0.25 Avg cost:0.396383 time(ms):27.8359 2700 iterations
N:31 M:124 M+N:155 ~p:0.2 Travelled dist:2748.31 Probability:0.25 Avg cost:0.412648 time(ms):27.9725 2800 iterations
N:31 M:130 M+N:161 ~p:0.192547 Travelled dist:2845.35 Probability:0.25 Avg cost:0.409901 time(ms):28.1713 2900 iterations
N:31 M:134 M+N:165 ~p:0.187879 Travelled dist:2944.14 Probability:0.25 Avg cost:0.40379 time(ms):28.0682 3000 iterations
N:33 M:138 M+N:171 ~p:0.192982 Travelled dist:3043.52 Probability:0.25 Avg cost:0.403969 time(ms):27.9758 3100 iterations
N:33 M:144 M+N:177 ~p:0.186441 Travelled dist:3144.28 Probability:0.25 Avg cost:0.410816 time(ms):27.9236 3200 iterations
N:36 M:146 M+N:182 ~p:0.197802 Travelled dist:3248.18 Probability:0.25 Avg cost:0.415946 time(ms):27.9406 3300 iterations
N:37 M:151 M+N:188 ~p:0.196809 Travelled dist:3347.29 Probability:0.25 Avg cost:0.412887 time(ms):27.9899 3400 iterations
N:38 M:155 M+N:193 ~p:0.196891 Travelled dist:3444.98 Probability:0.25 Avg cost:0.416184 time(ms):28.0325 3500 iterations
N:39 M:159 M+N:198 ~p:0.19697 Travelled dist:3538.24 Probability:0.25 Avg cost:0.432562 time(ms):28.0035 3600 iterations
N:42 M:162 M+N:204 ~p:0.205882 Travelled dist:3636.82 Probability:0.25 Avg cost:0.430725 time(ms):28.149 3700 iterations
N:43 M:165 M+N:208 ~p:0.206731 Travelled dist:3723.3 Probability:0.25 Avg cost:0.465523 time(ms):28.4231 3800 iterations
N:43 M:170 M+N:213 ~p:0.201878 Travelled dist:3819.91 Probability:0.25 Avg cost:0.466811 time(ms):28.2277 3900 iterations
N:44 M:176 M+N:220 ~p:0.2 Travelled dist:3924.2 Probability:0.25 Avg cost:0.457756 time(ms):28.3405 4000 iterations
N:45 M:179 M+N:224 ~p:0.200893 Travelled dist:4025.34 Probability:0.25 Avg cost:0.451576 time(ms):28.231 4100 iterations
N:45 M:184 M+N:229 ~p:0.196507 Travelled dist:4121.62 Probability:0.25 Avg cost:0.456577 time(ms):28.2847 4200 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4218.14 Probability:0.25 Avg cost:0.490762 time(ms):28.4622 4300 iterations
N:48 M:192 M+N:240 ~p:0.2 Travelled dist:4310.8 Probability:0.25 Avg cost:0.496573 time(ms):28.2282 4400 iterations
N:50 M:194 M+N:244 ~p:0.204918 Travelled dist:4410.02 Probability:0.25 Avg cost:0.496239 time(ms):28.2876 4500 iterations
N:50 M:200 M+N:250 ~p:0.2 Travelled dist:4514.22 Probability:0.25 Avg cost:0.486077 time(ms):28.1386 4600 iterations
N:52 M:204 M+N:256 ~p:0.203125 Travelled dist:4614.9 Probability:0.25 Avg cost:0.490603 time(ms):28.1315 4700 iterations
N:52 M:209 M+N:261 ~p:0.199234 Travelled dist:4712.35 Probability:0.25 Avg cost:0.499661 time(ms):28.2627 4800 iterations
N:54 M:213 M+N:267 ~p:0.202247 Travelled dist:4816.63 Probability:0.25 Avg cost:0.494791 time(ms):28.0875 4900 iterations
N:55 M:219 M+N:274 ~p:0.20073 Travelled dist:4918.18 Probability:0.25 Avg cost:0.495344 time(ms):28.2417 5000 iterations


==> plots/gen_obstacles/5/data-0.250000-tree-2-1603574964.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:45.513 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:137.577 Probability:0.25 Avg cost:0.914047 time(ms):56.2625 200 iterations
N:5 M:10 M+N:15 ~p:0.333333 Travelled dist:236.159 Probability:0.25 Avg cost:0.681059 time(ms):61.8276 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:336.859 Probability:0.25 Avg cost:0.50463 time(ms):63.3651 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:428.133 Probability:0.25 Avg cost:0.549762 time(ms):63.9139 500 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:525.304 Probability:0.25 Avg cost:0.62285 time(ms):64.3667 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:627.882 Probability:0.25 Avg cost:0.54278 time(ms):63.7184 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:729.596 Probability:0.25 Avg cost:0.471428 time(ms):63.7488 800 iterations
N:13 M:35 M+N:48 ~p:0.270833 Travelled dist:831.383 Probability:0.25 Avg cost:0.418277 time(ms):62.2525 900 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:933.596 Probability:0.25 Avg cost:0.42807 time(ms):62.3958 1000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1033.82 Probability:0.25 Avg cost:0.412644 time(ms):61.7046 1100 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1133.7 Probability:0.25 Avg cost:0.411203 time(ms):61.0471 1200 iterations
N:18 M:54 M+N:72 ~p:0.25 Travelled dist:1235.05 Probability:0.25 Avg cost:0.402712 time(ms):60.6313 1300 iterations
N:18 M:59 M+N:77 ~p:0.233766 Travelled dist:1339.29 Probability:0.25 Avg cost:0.374328 time(ms):57.5163 1400 iterations
N:18 M:65 M+N:83 ~p:0.216867 Travelled dist:1443.83 Probability:0.25 Avg cost:0.348162 time(ms):55.3407 1500 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1548.61 Probability:0.25 Avg cost:0.325504 time(ms):53.719 1600 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1654.23 Probability:0.25 Avg cost:0.305304 time(ms):52.5301 1700 iterations
N:18 M:82 M+N:100 ~p:0.18 Travelled dist:1758.79 Probability:0.25 Avg cost:0.288775 time(ms):53.7187 1800 iterations
N:21 M:85 M+N:106 ~p:0.198113 Travelled dist:1857.65 Probability:0.25 Avg cost:0.336825 time(ms):54.1544 1900 iterations
N:23 M:88 M+N:111 ~p:0.207207 Travelled dist:1956.54 Probability:0.25 Avg cost:0.352233 time(ms):54.8615 2000 iterations
N:23 M:93 M+N:116 ~p:0.198276 Travelled dist:2058.18 Probability:0.25 Avg cost:0.343402 time(ms):54.3941 2100 iterations
N:26 M:96 M+N:122 ~p:0.213115 Travelled dist:2161.06 Probability:0.25 Avg cost:0.351405 time(ms):54.2223 2200 iterations
N:26 M:102 M+N:128 ~p:0.203125 Travelled dist:2263.78 Probability:0.25 Avg cost:0.341306 time(ms):53.7706 2300 iterations
N:27 M:107 M+N:134 ~p:0.201493 Travelled dist:2365.45 Probability:0.25 Avg cost:0.329206 time(ms):53.3529 2400 iterations
N:27 M:113 M+N:140 ~p:0.192857 Travelled dist:2468.01 Probability:0.25 Avg cost:0.333151 time(ms):52.9451 2500 iterations
N:28 M:117 M+N:145 ~p:0.193103 Travelled dist:2572.36 Probability:0.25 Avg cost:0.320171 time(ms):52.3515 2600 iterations
N:29 M:122 M+N:151 ~p:0.192053 Travelled dist:2673.21 Probability:0.25 Avg cost:0.32074 time(ms):52.9053 2700 iterations
N:31 M:126 M+N:157 ~p:0.197452 Travelled dist:2768.78 Probability:0.25 Avg cost:0.349306 time(ms):53.4396 2800 iterations
N:31 M:130 M+N:161 ~p:0.192547 Travelled dist:2865.12 Probability:0.25 Avg cost:0.344321 time(ms):53.5963 2900 iterations
N:31 M:136 M+N:167 ~p:0.185629 Travelled dist:2967.86 Probability:0.25 Avg cost:0.333244 time(ms):53.4531 3000 iterations
N:33 M:140 M+N:173 ~p:0.190751 Travelled dist:3068.34 Probability:0.25 Avg cost:0.344158 time(ms):53.7804 3100 iterations
N:34 M:144 M+N:178 ~p:0.191011 Travelled dist:3168.99 Probability:0.25 Avg cost:0.339938 time(ms):53.4055 3200 iterations
N:36 M:147 M+N:183 ~p:0.196721 Travelled dist:3270.57 Probability:0.25 Avg cost:0.34864 time(ms):53.9132 3300 iterations
N:37 M:152 M+N:189 ~p:0.195767 Travelled dist:3369.77 Probability:0.25 Avg cost:0.341937 time(ms):53.9149 3400 iterations
N:38 M:157 M+N:195 ~p:0.194872 Travelled dist:3467.75 Probability:0.25 Avg cost:0.356503 time(ms):54.0308 3500 iterations
N:40 M:160 M+N:200 ~p:0.2 Travelled dist:3568.39 Probability:0.25 Avg cost:0.355254 time(ms):54.0218 3600 iterations
N:42 M:163 M+N:205 ~p:0.204878 Travelled dist:3666.29 Probability:0.25 Avg cost:0.362812 time(ms):54.4955 3700 iterations
N:43 M:167 M+N:210 ~p:0.204762 Travelled dist:3760.66 Probability:0.25 Avg cost:0.383676 time(ms):54.676 3800 iterations
N:44 M:172 M+N:216 ~p:0.203704 Travelled dist:3862.3 Probability:0.25 Avg cost:0.375875 time(ms):54.6303 3900 iterations
N:44 M:178 M+N:222 ~p:0.198198 Travelled dist:3965.99 Probability:0.25 Avg cost:0.367781 time(ms):54.5782 4000 iterations
N:45 M:181 M+N:226 ~p:0.199115 Travelled dist:4066.98 Probability:0.25 Avg cost:0.368312 time(ms):54.6212 4100 iterations
N:46 M:186 M+N:232 ~p:0.198276 Travelled dist:4166.41 Probability:0.25 Avg cost:0.363974 time(ms):54.7306 4200 iterations
N:47 M:189 M+N:236 ~p:0.199153 Travelled dist:4239.03 Probability:0.25 Avg cost:0.457428 time(ms):55.2566 4300 iterations
N:48 M:193 M+N:241 ~p:0.19917 Travelled dist:4331.46 Probability:0.25 Avg cost:0.458239 time(ms):55.0172 4400 iterations
N:50 M:196 M+N:246 ~p:0.203252 Travelled dist:4431.56 Probability:0.25 Avg cost:0.457963 time(ms):54.8851 4500 iterations
N:50 M:201 M+N:251 ~p:0.199203 Travelled dist:4534.7 Probability:0.25 Avg cost:0.448507 time(ms):54.4718 4600 iterations
N:52 M:205 M+N:257 ~p:0.202335 Travelled dist:4636.24 Probability:0.25 Avg cost:0.453264 time(ms):54.5794 4700 iterations
N:53 M:209 M+N:262 ~p:0.20229 Travelled dist:4734.31 Probability:0.25 Avg cost:0.458472 time(ms):54.3785 4800 iterations
N:55 M:214 M+N:269 ~p:0.204461 Travelled dist:4837.84 Probability:0.25 Avg cost:0.456866 time(ms):54.3307 4900 iterations
N:55 M:219 M+N:274 ~p:0.20073 Travelled dist:4940.25 Probability:0.25 Avg cost:0.454874 time(ms):54.3053 5000 iterations


==> plots/gen_obstacles/6/data-0.100000-linear-2-1603576603.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:52.9529 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:153.45 Probability:0.1 Avg cost:0.306028 time(ms):27.5496 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:255.251 Probability:0.1 Avg cost:0.251983 time(ms):24.9313 300 iterations
N:2 M:20 M+N:22 ~p:0.0909091 Travelled dist:360.656 Probability:0.1 Avg cost:0.17533 time(ms):22.5079 400 iterations
N:3 M:25 M+N:28 ~p:0.107143 Travelled dist:464.75 Probability:0.1 Avg cost:0.148279 time(ms):22.7168 500 iterations
N:5 M:28 M+N:33 ~p:0.151515 Travelled dist:569.203 Probability:0.1 Avg cost:0.150145 time(ms):25.1798 600 iterations
N:5 M:34 M+N:39 ~p:0.128205 Travelled dist:674.103 Probability:0.1 Avg cost:0.144826 time(ms):25.2382 700 iterations
N:5 M:40 M+N:45 ~p:0.111111 Travelled dist:777.585 Probability:0.1 Avg cost:0.127353 time(ms):23.9862 800 iterations
N:5 M:46 M+N:51 ~p:0.0980392 Travelled dist:883.114 Probability:0.1 Avg cost:0.116398 time(ms):22.5622 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:983.873 Probability:0.1 Avg cost:0.126618 time(ms):22.5616 1000 iterations
N:7 M:56 M+N:63 ~p:0.111111 Travelled dist:1086.21 Probability:0.1 Avg cost:0.153265 time(ms):22.8561 1100 iterations
N:8 M:61 M+N:69 ~p:0.115942 Travelled dist:1191.94 Probability:0.1 Avg cost:0.15335 time(ms):22.7979 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1298.01 Probability:0.1 Avg cost:0.140995 time(ms):21.5879 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1404.11 Probability:0.1 Avg cost:0.130102 time(ms):20.4558 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1510.06 Probability:0.1 Avg cost:0.121443 time(ms):19.7559 1500 iterations
N:8 M:84 M+N:92 ~p:0.0869565 Travelled dist:1616.19 Probability:0.1 Avg cost:0.113313 time(ms):18.7433 1600 iterations
N:8 M:90 M+N:98 ~p:0.0816327 Travelled dist:1721.06 Probability:0.1 Avg cost:0.110007 time(ms):18.8391 1700 iterations
N:9 M:95 M+N:104 ~p:0.0865385 Travelled dist:1824.98 Probability:0.1 Avg cost:0.105426 time(ms):18.5931 1800 iterations
N:11 M:99 M+N:110 ~p:0.1 Travelled dist:1926.53 Probability:0.1 Avg cost:0.122478 time(ms):19.3935 1900 iterations
N:11 M:104 M+N:115 ~p:0.0956522 Travelled dist:2024.81 Probability:0.1 Avg cost:0.142266 time(ms):19.5681 2000 iterations
N:13 M:108 M+N:121 ~p:0.107438 Travelled dist:2127.61 Probability:0.1 Avg cost:0.138975 time(ms):19.9505 2100 iterations
N:13 M:113 M+N:126 ~p:0.103175 Travelled dist:2228.87 Probability:0.1 Avg cost:0.163618 time(ms):20.048 2200 iterations
N:13 M:119 M+N:132 ~p:0.0984848 Travelled dist:2332.57 Probability:0.1 Avg cost:0.158389 time(ms):19.9622 2300 iterations
N:13 M:125 M+N:138 ~p:0.0942029 Travelled dist:2437.78 Probability:0.1 Avg cost:0.151729 time(ms):19.5285 2400 iterations
N:13 M:131 M+N:144 ~p:0.0902778 Travelled dist:2543.63 Probability:0.1 Avg cost:0.145406 time(ms):19.0134 2500 iterations
N:13 M:136 M+N:149 ~p:0.0872483 Travelled dist:2649.83 Probability:0.1 Avg cost:0.139896 time(ms):18.846 2600 iterations
N:15 M:141 M+N:156 ~p:0.0961538 Travelled dist:2754.36 Probability:0.1 Avg cost:0.16291 time(ms):19.3537 2700 iterations
N:15 M:146 M+N:161 ~p:0.0931677 Travelled dist:2855.06 Probability:0.1 Avg cost:0.16177 time(ms):19.6314 2800 iterations
N:15 M:151 M+N:166 ~p:0.0903614 Travelled dist:2959.06 Probability:0.1 Avg cost:0.156499 time(ms):19.2784 2900 iterations
N:15 M:158 M+N:173 ~p:0.0867052 Travelled dist:3064.6 Probability:0.1 Avg cost:0.151207 time(ms):18.9529 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3170.77 Probability:0.1 Avg cost:0.146381 time(ms):18.7022 3100 iterations
N:16 M:167 M+N:183 ~p:0.0874317 Travelled dist:3272.2 Probability:0.1 Avg cost:0.159972 time(ms):19.101 3200 iterations
N:16 M:173 M+N:189 ~p:0.0846561 Travelled dist:3377.88 Probability:0.1 Avg cost:0.15629 time(ms):18.8844 3300 iterations
N:17 M:179 M+N:196 ~p:0.0867347 Travelled dist:3481.21 Probability:0.1 Avg cost:0.168902 time(ms):19.032 3400 iterations
N:18 M:183 M+N:201 ~p:0.0895522 Travelled dist:3584.28 Probability:0.1 Avg cost:0.168578 time(ms):19.0952 3500 iterations
N:20 M:186 M+N:206 ~p:0.0970874 Travelled dist:3680.46 Probability:0.1 Avg cost:0.194765 time(ms):19.8218 3600 iterations
N:20 M:191 M+N:211 ~p:0.0947867 Travelled dist:3772.9 Probability:0.1 Avg cost:0.205708 time(ms):19.9209 3700 iterations
N:20 M:197 M+N:217 ~p:0.0921659 Travelled dist:3877.75 Probability:0.1 Avg cost:0.200742 time(ms):19.829 3800 iterations
N:20 M:202 M+N:222 ~p:0.0900901 Travelled dist:3983.56 Probability:0.1 Avg cost:0.19566 time(ms):19.7126 3900 iterations
N:20 M:208 M+N:228 ~p:0.0877193 Travelled dist:4085.19 Probability:0.1 Avg cost:0.193546 time(ms):19.8054 4000 iterations
N:21 M:211 M+N:232 ~p:0.0905172 Travelled dist:4185.63 Probability:0.1 Avg cost:0.192541 time(ms):20.0099 4100 iterations
N:21 M:217 M+N:238 ~p:0.0882353 Travelled dist:4285.36 Probability:0.1 Avg cost:0.19912 time(ms):20.1204 4200 iterations
N:21 M:223 M+N:244 ~p:0.0860656 Travelled dist:4389.23 Probability:0.1 Avg cost:0.194861 time(ms):20.0637 4300 iterations
N:21 M:228 M+N:249 ~p:0.0843373 Travelled dist:4494.09 Probability:0.1 Avg cost:0.190495 time(ms):19.9203 4400 iterations
N:21 M:234 M+N:255 ~p:0.0823529 Travelled dist:4599.54 Probability:0.1 Avg cost:0.186244 time(ms):19.6778 4500 iterations
N:21 M:240 M+N:261 ~p:0.0804598 Travelled dist:4703.92 Probability:0.1 Avg cost:0.182539 time(ms):19.5765 4600 iterations
N:22 M:245 M+N:267 ~p:0.082397 Travelled dist:4810.13 Probability:0.1 Avg cost:0.178574 time(ms):19.3191 4700 iterations
N:22 M:252 M+N:274 ~p:0.080292 Travelled dist:4915.25 Probability:0.1 Avg cost:0.178225 time(ms):19.4572 4800 iterations
N:23 M:257 M+N:280 ~p:0.0821429 Travelled dist:5020.12 Probability:0.1 Avg cost:0.176456 time(ms):19.4868 4900 iterations
N:23 M:263 M+N:286 ~p:0.0804196 Travelled dist:5123.44 Probability:0.1 Avg cost:0.174465 time(ms):19.3609 5000 iterations


==> plots/gen_obstacles/6/data-0.100000-tree-2-1603576099.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:47.6612 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:145.236 Probability:0.1 Avg cost:0.258115 time(ms):53.0057 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:243.837 Probability:0.1 Avg cost:0.27647 time(ms):52.4953 300 iterations
N:2 M:19 M+N:21 ~p:0.0952381 Travelled dist:347.706 Probability:0.1 Avg cost:0.184231 time(ms):45.8158 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:451.196 Probability:0.1 Avg cost:0.153548 time(ms):45.6803 500 iterations
N:5 M:28 M+N:33 ~p:0.151515 Travelled dist:556.185 Probability:0.1 Avg cost:0.14974 time(ms):45.6027 600 iterations
N:5 M:34 M+N:39 ~p:0.128205 Travelled dist:660.134 Probability:0.1 Avg cost:0.142315 time(ms):45.0476 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:765.492 Probability:0.1 Avg cost:0.122761 time(ms):43.6951 800 iterations
N:5 M:45 M+N:50 ~p:0.1 Travelled dist:870.809 Probability:0.1 Avg cost:0.107163 time(ms):40.3242 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:975.945 Probability:0.1 Avg cost:0.105593 time(ms):41.0558 1000 iterations
N:7 M:56 M+N:63 ~p:0.111111 Travelled dist:1080.37 Probability:0.1 Avg cost:0.131598 time(ms):41.7206 1100 iterations
N:8 M:61 M+N:69 ~p:0.115942 Travelled dist:1183.71 Probability:0.1 Avg cost:0.133298 time(ms):41.7596 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1288.63 Probability:0.1 Avg cost:0.122688 time(ms):40.1109 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1394.52 Probability:0.1 Avg cost:0.113198 time(ms):38.4814 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1499.74 Probability:0.1 Avg cost:0.105471 time(ms):37.4922 1500 iterations
N:8 M:84 M+N:92 ~p:0.0869565 Travelled dist:1605.53 Probability:0.1 Avg cost:0.0984163 time(ms):36.0973 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1710.65 Probability:0.1 Avg cost:0.0928616 time(ms):36.4141 1700 iterations
N:9 M:94 M+N:103 ~p:0.0873786 Travelled dist:1815.4 Probability:0.1 Avg cost:0.0880559 time(ms):36.2067 1800 iterations
N:11 M:98 M+N:109 ~p:0.100917 Travelled dist:1920.28 Probability:0.1 Avg cost:0.101137 time(ms):37.3712 1900 iterations
N:11 M:104 M+N:115 ~p:0.0956522 Travelled dist:2025.37 Probability:0.1 Avg cost:0.116424 time(ms):37.6809 2000 iterations
N:13 M:108 M+N:121 ~p:0.107438 Travelled dist:2130.91 Probability:0.1 Avg cost:0.115417 time(ms):37.7596 2100 iterations
N:13 M:113 M+N:126 ~p:0.103175 Travelled dist:2234.98 Probability:0.1 Avg cost:0.135702 time(ms):37.5475 2200 iterations
N:13 M:119 M+N:132 ~p:0.0984848 Travelled dist:2339.39 Probability:0.1 Avg cost:0.130074 time(ms):37.122 2300 iterations
N:13 M:125 M+N:138 ~p:0.0942029 Travelled dist:2445 Probability:0.1 Avg cost:0.124505 time(ms):36.2336 2400 iterations
N:13 M:131 M+N:144 ~p:0.0902778 Travelled dist:2551.15 Probability:0.1 Avg cost:0.119292 time(ms):35.1047 2500 iterations
N:13 M:137 M+N:150 ~p:0.0866667 Travelled dist:2656.35 Probability:0.1 Avg cost:0.114651 time(ms):34.4554 2600 iterations
N:15 M:142 M+N:157 ~p:0.0955414 Travelled dist:2761.55 Probability:0.1 Avg cost:0.138683 time(ms):35.1539 2700 iterations
N:15 M:146 M+N:161 ~p:0.0931677 Travelled dist:2862.38 Probability:0.1 Avg cost:0.136687 time(ms):35.2603 2800 iterations
N:15 M:152 M+N:167 ~p:0.0898204 Travelled dist:2967.41 Probability:0.1 Avg cost:0.131989 time(ms):34.4992 2900 iterations
N:15 M:158 M+N:173 ~p:0.0867052 Travelled dist:3072.97 Probability:0.1 Avg cost:0.127482 time(ms):33.7285 3000 iterations
N:16 M:163 M+N:179 ~p:0.0893855 Travelled dist:3178.77 Probability:0.1 Avg cost:0.124105 time(ms):33.5329 3100 iterations
N:16 M:168 M+N:184 ~p:0.0869565 Travelled dist:3280.25 Probability:0.1 Avg cost:0.135542 time(ms):33.9851 3200 iterations
N:16 M:174 M+N:190 ~p:0.0842105 Travelled dist:3384.82 Probability:0.1 Avg cost:0.131509 time(ms):33.4521 3300 iterations
N:17 M:179 M+N:196 ~p:0.0867347 Travelled dist:3488.17 Probability:0.1 Avg cost:0.144981 time(ms):33.6912 3400 iterations
N:18 M:183 M+N:201 ~p:0.0895522 Travelled dist:3592.55 Probability:0.1 Avg cost:0.143336 time(ms):33.8616 3500 iterations
N:20 M:187 M+N:207 ~p:0.0966184 Travelled dist:3688.36 Probability:0.1 Avg cost:0.169665 time(ms):35.0731 3600 iterations
N:20 M:191 M+N:211 ~p:0.0947867 Travelled dist:3786.26 Probability:0.1 Avg cost:0.171596 time(ms):34.8254 3700 iterations
N:20 M:198 M+N:218 ~p:0.0917431 Travelled dist:3890.83 Probability:0.1 Avg cost:0.16713 time(ms):34.5338 3800 iterations
N:20 M:203 M+N:223 ~p:0.0896861 Travelled dist:3996.11 Probability:0.1 Avg cost:0.162749 time(ms):34.4003 3900 iterations
N:20 M:208 M+N:228 ~p:0.0877193 Travelled dist:4099.08 Probability:0.1 Avg cost:0.159506 time(ms):34.6835 4000 iterations
N:21 M:212 M+N:233 ~p:0.0901288 Travelled dist:4199.9 Probability:0.1 Avg cost:0.161356 time(ms):35.0656 4100 iterations
N:21 M:218 M+N:239 ~p:0.0878661 Travelled dist:4301.31 Probability:0.1 Avg cost:0.164073 time(ms):35.0737 4200 iterations
N:21 M:223 M+N:244 ~p:0.0860656 Travelled dist:4406.33 Probability:0.1 Avg cost:0.160236 time(ms):34.96 4300 iterations
N:21 M:229 M+N:250 ~p:0.084 Travelled dist:4512.27 Probability:0.1 Avg cost:0.156539 time(ms):34.6857 4400 iterations
N:21 M:236 M+N:257 ~p:0.0817121 Travelled dist:4618.06 Probability:0.1 Avg cost:0.153062 time(ms):34.3363 4500 iterations
N:21 M:241 M+N:262 ~p:0.0801527 Travelled dist:4723.08 Probability:0.1 Avg cost:0.149768 time(ms):34.0649 4600 iterations
N:22 M:246 M+N:268 ~p:0.0820896 Travelled dist:4829.16 Probability:0.1 Avg cost:0.147365 time(ms):33.9713 4700 iterations
N:22 M:252 M+N:274 ~p:0.080292 Travelled dist:4933.99 Probability:0.1 Avg cost:0.14664 time(ms):34.0118 4800 iterations
N:23 M:258 M+N:281 ~p:0.0818505 Travelled dist:5038.95 Probability:0.1 Avg cost:0.146275 time(ms):34.0855 4900 iterations
N:23 M:264 M+N:287 ~p:0.0801394 Travelled dist:5144.68 Probability:0.1 Avg cost:0.143777 time(ms):33.8919 5000 iterations


==> plots/gen_obstacles/6/data-0.250000-linear-2-1603577612.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:45.803 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:134.673 Probability:0.25 Avg cost:1.03312 time(ms):31.4105 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:230.808 Probability:0.25 Avg cost:0.756948 time(ms):33.1758 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:332.062 Probability:0.25 Avg cost:0.541165 time(ms):30.4422 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:429.683 Probability:0.25 Avg cost:0.514654 time(ms):30.5186 500 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:528.685 Probability:0.25 Avg cost:0.602452 time(ms):32.1067 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:631.621 Probability:0.25 Avg cost:0.530079 time(ms):31.1125 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:734.586 Probability:0.25 Avg cost:0.457146 time(ms):29.9672 800 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:839.144 Probability:0.25 Avg cost:0.402158 time(ms):29.4674 900 iterations
N:15 M:39 M+N:54 ~p:0.277778 Travelled dist:939.027 Probability:0.25 Avg cost:0.428409 time(ms):29.9607 1000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1040.1 Probability:0.25 Avg cost:0.413582 time(ms):29.7087 1100 iterations
N:17 M:49 M+N:66 ~p:0.257576 Travelled dist:1144.61 Probability:0.25 Avg cost:0.403519 time(ms):28.8288 1200 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1248.23 Probability:0.25 Avg cost:0.394167 time(ms):28.4249 1300 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1353.25 Probability:0.25 Avg cost:0.364993 time(ms):26.8858 1400 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1459.36 Probability:0.25 Avg cost:0.338728 time(ms):25.8648 1500 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1564.62 Probability:0.25 Avg cost:0.316942 time(ms):24.6475 1600 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1670.75 Probability:0.25 Avg cost:0.297534 time(ms):24.1249 1700 iterations
N:19 M:82 M+N:101 ~p:0.188119 Travelled dist:1774.61 Probability:0.25 Avg cost:0.28342 time(ms):23.7272 1800 iterations
N:21 M:85 M+N:106 ~p:0.198113 Travelled dist:1867.95 Probability:0.25 Avg cost:0.346596 time(ms):24.2449 1900 iterations
N:23 M:88 M+N:111 ~p:0.207207 Travelled dist:1965.55 Probability:0.25 Avg cost:0.364647 time(ms):24.7695 2000 iterations
N:23 M:94 M+N:117 ~p:0.196581 Travelled dist:2067.51 Probability:0.25 Avg cost:0.353227 time(ms):24.2566 2100 iterations
N:26 M:96 M+N:122 ~p:0.213115 Travelled dist:2170.85 Probability:0.25 Avg cost:0.364287 time(ms):24.3947 2200 iterations
N:26 M:102 M+N:128 ~p:0.203125 Travelled dist:2272 Probability:0.25 Avg cost:0.354577 time(ms):24.2263 2300 iterations
N:27 M:107 M+N:134 ~p:0.201493 Travelled dist:2373.68 Probability:0.25 Avg cost:0.343995 time(ms):24.0939 2400 iterations
N:27 M:113 M+N:140 ~p:0.192857 Travelled dist:2473.7 Probability:0.25 Avg cost:0.349208 time(ms):23.9954 2500 iterations
N:28 M:118 M+N:146 ~p:0.191781 Travelled dist:2578.64 Probability:0.25 Avg cost:0.336284 time(ms):23.9257 2600 iterations
N:29 M:122 M+N:151 ~p:0.192053 Travelled dist:2684.72 Probability:0.25 Avg cost:0.333599 time(ms):24.2097 2700 iterations
N:31 M:127 M+N:158 ~p:0.196203 Travelled dist:2790.27 Probability:0.25 Avg cost:0.351294 time(ms):24.6174 2800 iterations
N:31 M:132 M+N:163 ~p:0.190184 Travelled dist:2893.75 Probability:0.25 Avg cost:0.340385 time(ms):24.4835 2900 iterations
N:32 M:136 M+N:168 ~p:0.190476 Travelled dist:2995.7 Probability:0.25 Avg cost:0.330154 time(ms):24.2828 3000 iterations
N:33 M:141 M+N:174 ~p:0.189655 Travelled dist:3094.53 Probability:0.25 Avg cost:0.350738 time(ms):24.5986 3100 iterations
N:35 M:144 M+N:179 ~p:0.195531 Travelled dist:3196.85 Probability:0.25 Avg cost:0.347198 time(ms):24.4774 3200 iterations
N:36 M:148 M+N:184 ~p:0.195652 Travelled dist:3297.81 Probability:0.25 Avg cost:0.351862 time(ms):24.559 3300 iterations
N:37 M:154 M+N:191 ~p:0.193717 Travelled dist:3397.18 Probability:0.25 Avg cost:0.353704 time(ms):24.6266 3400 iterations
N:38 M:158 M+N:196 ~p:0.193878 Travelled dist:3497.11 Probability:0.25 Avg cost:0.364374 time(ms):24.5451 3500 iterations
N:41 M:161 M+N:202 ~p:0.20297 Travelled dist:3601.06 Probability:0.25 Avg cost:0.359146 time(ms):24.7592 3600 iterations
N:43 M:164 M+N:207 ~p:0.207729 Travelled dist:3699.22 Probability:0.25 Avg cost:0.376579 time(ms):25.1972 3700 iterations
N:43 M:170 M+N:213 ~p:0.201878 Travelled dist:3799.61 Probability:0.25 Avg cost:0.380711 time(ms):25.0851 3800 iterations
N:44 M:174 M+N:218 ~p:0.201835 Travelled dist:3903.93 Probability:0.25 Avg cost:0.372762 time(ms):25.1613 3900 iterations
N:45 M:179 M+N:224 ~p:0.200893 Travelled dist:4009.91 Probability:0.25 Avg cost:0.36428 time(ms):25.0141 4000 iterations
N:45 M:184 M+N:229 ~p:0.196507 Travelled dist:4109.79 Probability:0.25 Avg cost:0.368503 time(ms):25.0219 4100 iterations
N:47 M:187 M+N:234 ~p:0.200855 Travelled dist:4207.24 Probability:0.25 Avg cost:0.38054 time(ms):25.0992 4200 iterations
N:47 M:191 M+N:238 ~p:0.197479 Travelled dist:4284.09 Probability:0.25 Avg cost:0.45081 time(ms):24.9669 4300 iterations
N:50 M:194 M+N:244 ~p:0.204918 Travelled dist:4382.73 Probability:0.25 Avg cost:0.451272 time(ms):24.9379 4400 iterations
N:50 M:199 M+N:249 ~p:0.200803 Travelled dist:4487.39 Probability:0.25 Avg cost:0.442124 time(ms):24.696 4500 iterations
N:51 M:204 M+N:255 ~p:0.2 Travelled dist:4591.35 Probability:0.25 Avg cost:0.44173 time(ms):24.5322 4600 iterations
N:52 M:208 M+N:260 ~p:0.2 Travelled dist:4689.71 Probability:0.25 Avg cost:0.451903 time(ms):24.5303 4700 iterations
N:53 M:212 M+N:265 ~p:0.2 Travelled dist:4792.46 Probability:0.25 Avg cost:0.44844 time(ms):24.4064 4800 iterations
N:55 M:217 M+N:272 ~p:0.202206 Travelled dist:4897.38 Probability:0.25 Avg cost:0.448704 time(ms):24.4554 4900 iterations
N:57 M:222 M+N:279 ~p:0.204301 Travelled dist:5000.85 Probability:0.25 Avg cost:0.441252 time(ms):24.5032 5000 iterations


==> plots/gen_obstacles/6/data-0.250000-tree-2-1603577108.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:44.1292 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:135.963 Probability:0.25 Avg cost:0.883859 time(ms):55.5328 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:234.526 Probability:0.25 Avg cost:0.651888 time(ms):56.1331 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:337.177 Probability:0.25 Avg cost:0.477065 time(ms):55.6037 400 iterations
N:8 M:18 M+N:26 ~p:0.307692 Travelled dist:436.441 Probability:0.25 Avg cost:0.438237 time(ms):54.5884 500 iterations
N:10 M:22 M+N:32 ~p:0.3125 Travelled dist:540.313 Probability:0.25 Avg cost:0.507852 time(ms):56.474 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:643.262 Probability:0.25 Avg cost:0.441374 time(ms):54.6909 700 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:745.831 Probability:0.25 Avg cost:0.38045 time(ms):54.0669 800 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:848.519 Probability:0.25 Avg cost:0.335354 time(ms):52.5956 900 iterations
N:15 M:39 M+N:54 ~p:0.277778 Travelled dist:946.688 Probability:0.25 Avg cost:0.384017 time(ms):54.3718 1000 iterations
N:16 M:44 M+N:60 ~p:0.266667 Travelled dist:1045.56 Probability:0.25 Avg cost:0.377265 time(ms):54.2367 1100 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1146.89 Probability:0.25 Avg cost:0.364717 time(ms):53.3872 1200 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1248.92 Probability:0.25 Avg cost:0.356872 time(ms):52.7112 1300 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1354.14 Probability:0.25 Avg cost:0.330292 time(ms):50.1842 1400 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1459.32 Probability:0.25 Avg cost:0.306626 time(ms):48.1702 1500 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1563.96 Probability:0.25 Avg cost:0.28632 time(ms):46.3788 1600 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1669.21 Probability:0.25 Avg cost:0.268486 time(ms):45.1031 1700 iterations
N:19 M:82 M+N:101 ~p:0.188119 Travelled dist:1773.74 Probability:0.25 Avg cost:0.25331 time(ms):44.8015 1800 iterations
N:22 M:85 M+N:107 ~p:0.205607 Travelled dist:1870.76 Probability:0.25 Avg cost:0.313285 time(ms):45.7055 1900 iterations
N:23 M:89 M+N:112 ~p:0.205357 Travelled dist:1968.08 Probability:0.25 Avg cost:0.333165 time(ms):46.9444 2000 iterations
N:23 M:94 M+N:117 ~p:0.196581 Travelled dist:2070.02 Probability:0.25 Avg cost:0.320588 time(ms):46.2488 2100 iterations
N:26 M:97 M+N:123 ~p:0.211382 Travelled dist:2173.69 Probability:0.25 Avg cost:0.33354 time(ms):46.565 2200 iterations
N:26 M:103 M+N:129 ~p:0.20155 Travelled dist:2277.84 Probability:0.25 Avg cost:0.320865 time(ms):46.1356 2300 iterations
N:27 M:107 M+N:134 ~p:0.201493 Travelled dist:2380.95 Probability:0.25 Avg cost:0.313478 time(ms):46.134 2400 iterations
N:27 M:114 M+N:141 ~p:0.191489 Travelled dist:2483.68 Probability:0.25 Avg cost:0.313483 time(ms):45.5188 2500 iterations
N:28 M:118 M+N:146 ~p:0.191781 Travelled dist:2588.51 Probability:0.25 Avg cost:0.302756 time(ms):45.3381 2600 iterations
N:30 M:122 M+N:152 ~p:0.197368 Travelled dist:2691.05 Probability:0.25 Avg cost:0.299712 time(ms):45.3551 2700 iterations
N:31 M:127 M+N:158 ~p:0.196203 Travelled dist:2794.56 Probability:0.25 Avg cost:0.318869 time(ms):46.1111 2800 iterations
N:31 M:132 M+N:163 ~p:0.190184 Travelled dist:2897.27 Probability:0.25 Avg cost:0.308391 time(ms):45.8026 2900 iterations
N:32 M:136 M+N:168 ~p:0.190476 Travelled dist:3000.52 Probability:0.25 Avg cost:0.298226 time(ms):45.5274 3000 iterations
N:33 M:141 M+N:174 ~p:0.189655 Travelled dist:3102.79 Probability:0.25 Avg cost:0.315838 time(ms):45.8419 3100 iterations
N:36 M:144 M+N:180 ~p:0.2 Travelled dist:3206.62 Probability:0.25 Avg cost:0.317071 time(ms):46.0335 3200 iterations
N:36 M:149 M+N:185 ~p:0.194595 Travelled dist:3310.35 Probability:0.25 Avg cost:0.313898 time(ms):46.0154 3300 iterations
N:37 M:154 M+N:191 ~p:0.193717 Travelled dist:3413.59 Probability:0.25 Avg cost:0.314001 time(ms):45.9403 3400 iterations
N:39 M:159 M+N:198 ~p:0.19697 Travelled dist:3516.85 Probability:0.25 Avg cost:0.323464 time(ms):46.084 3500 iterations
N:41 M:162 M+N:203 ~p:0.20197 Travelled dist:3618.6 Probability:0.25 Avg cost:0.319123 time(ms):46.4885 3600 iterations
N:43 M:164 M+N:207 ~p:0.207729 Travelled dist:3711.98 Probability:0.25 Avg cost:0.341811 time(ms):47.2779 3700 iterations
N:43 M:170 M+N:213 ~p:0.201878 Travelled dist:3810.01 Probability:0.25 Avg cost:0.347058 time(ms):47.101 3800 iterations
N:44 M:175 M+N:219 ~p:0.200913 Travelled dist:3914.52 Probability:0.25 Avg cost:0.339625 time(ms):46.9483 3900 iterations
N:45 M:179 M+N:224 ~p:0.200893 Travelled dist:4019.32 Probability:0.25 Avg cost:0.331907 time(ms):46.7598 4000 iterations
N:45 M:184 M+N:229 ~p:0.196507 Travelled dist:4122.76 Probability:0.25 Avg cost:0.332638 time(ms):46.8291 4100 iterations
N:47 M:187 M+N:234 ~p:0.200855 Travelled dist:4214.96 Probability:0.25 Avg cost:0.369265 time(ms):47.3077 4200 iterations
N:47 M:191 M+N:238 ~p:0.197479 Travelled dist:4297.58 Probability:0.25 Avg cost:0.410962 time(ms):47.0168 4300 iterations
N:50 M:194 M+N:244 ~p:0.204918 Travelled dist:4398.76 Probability:0.25 Avg cost:0.409814 time(ms):47.0386 4400 iterations
N:50 M:200 M+N:250 ~p:0.2 Travelled dist:4504.29 Probability:0.25 Avg cost:0.400857 time(ms):46.557 4500 iterations
N:52 M:204 M+N:256 ~p:0.203125 Travelled dist:4609.5 Probability:0.25 Avg cost:0.402115 time(ms):46.475 4600 iterations
N:52 M:209 M+N:261 ~p:0.199234 Travelled dist:4709.63 Probability:0.25 Avg cost:0.409484 time(ms):46.5578 4700 iterations
N:54 M:213 M+N:267 ~p:0.202247 Travelled dist:4813.68 Probability:0.25 Avg cost:0.406282 time(ms):46.3047 4800 iterations
N:55 M:219 M+N:274 ~p:0.20073 Travelled dist:4917.84 Probability:0.25 Avg cost:0.407443 time(ms):46.369 4900 iterations
N:57 M:223 M+N:280 ~p:0.203571 Travelled dist:5021.41 Probability:0.25 Avg cost:0.402479 time(ms):46.3469 5000 iterations


==> plots/gen_obstacles/7/data-0.100000-linear-2-1603580559.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:51.4842 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:151.448 Probability:0.1 Avg cost:0.932745 time(ms):26.612 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:237.748 Probability:0.1 Avg cost:1.35023 time(ms):31.2001 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:325.603 Probability:0.1 Avg cost:1.10534 time(ms):30.3568 400 iterations
N:3 M:22 M+N:25 ~p:0.12 Travelled dist:414.882 Probability:0.1 Avg cost:1.0691 time(ms):32.294 500 iterations
N:4 M:26 M+N:30 ~p:0.133333 Travelled dist:510.99 Probability:0.1 Avg cost:0.962216 time(ms):31.8814 600 iterations
N:5 M:30 M+N:35 ~p:0.142857 Travelled dist:605.769 Probability:0.1 Avg cost:1.01408 time(ms):32.6602 700 iterations
N:5 M:35 M+N:40 ~p:0.125 Travelled dist:692.648 Probability:0.1 Avg cost:1.00282 time(ms):32.8659 800 iterations
N:5 M:40 M+N:45 ~p:0.111111 Travelled dist:782.12 Probability:0.1 Avg cost:0.95137 time(ms):32.7887 900 iterations
N:5 M:46 M+N:51 ~p:0.0980392 Travelled dist:884.077 Probability:0.1 Avg cost:0.85319 time(ms):31.5636 1000 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:971.941 Probability:0.1 Avg cost:0.907583 time(ms):31.7135 1100 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1063.06 Probability:0.1 Avg cost:0.955117 time(ms):31.8625 1200 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1162.38 Probability:0.1 Avg cost:0.943765 time(ms):31.6971 1300 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1264.89 Probability:0.1 Avg cost:0.887092 time(ms):30.9776 1400 iterations
N:8 M:71 M+N:79 ~p:0.101266 Travelled dist:1369.88 Probability:0.1 Avg cost:0.823586 time(ms):29.6461 1500 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1472.9 Probability:0.1 Avg cost:0.773779 time(ms):29.3025 1600 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1575.97 Probability:0.1 Avg cost:0.732539 time(ms):28.3479 1700 iterations
N:8 M:88 M+N:96 ~p:0.0833333 Travelled dist:1680.92 Probability:0.1 Avg cost:0.69917 time(ms):28.1457 1800 iterations
N:8 M:92 M+N:100 ~p:0.08 Travelled dist:1765.83 Probability:0.1 Avg cost:0.725094 time(ms):28.5615 1900 iterations
N:10 M:97 M+N:107 ~p:0.0934579 Travelled dist:1861.74 Probability:0.1 Avg cost:0.75164 time(ms):28.6036 2000 iterations
N:10 M:102 M+N:112 ~p:0.0892857 Travelled dist:1961.2 Probability:0.1 Avg cost:0.737505 time(ms):28.2302 2100 iterations
N:11 M:106 M+N:117 ~p:0.0940171 Travelled dist:2061.31 Probability:0.1 Avg cost:0.714637 time(ms):28.2474 2200 iterations
N:12 M:111 M+N:123 ~p:0.097561 Travelled dist:2155.03 Probability:0.1 Avg cost:0.789351 time(ms):28.3871 2300 iterations
N:12 M:117 M+N:129 ~p:0.0930233 Travelled dist:2255.26 Probability:0.1 Avg cost:0.770328 time(ms):27.9389 2400 iterations
N:14 M:120 M+N:134 ~p:0.104478 Travelled dist:2350.95 Probability:0.1 Avg cost:0.803102 time(ms):28.3474 2500 iterations
N:14 M:125 M+N:139 ~p:0.100719 Travelled dist:2444.08 Probability:0.1 Avg cost:0.809124 time(ms):28.3029 2600 iterations
N:14 M:131 M+N:145 ~p:0.0965517 Travelled dist:2546.9 Probability:0.1 Avg cost:0.782007 time(ms):28.0097 2700 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2651.97 Probability:0.1 Avg cost:0.754305 time(ms):27.4691 2800 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2749.75 Probability:0.1 Avg cost:0.740534 time(ms):27.4449 2900 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2845.33 Probability:0.1 Avg cost:0.800119 time(ms):27.7287 3000 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2937.67 Probability:0.1 Avg cost:0.79366 time(ms):27.7292 3100 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3041.43 Probability:0.1 Avg cost:0.771488 time(ms):27.3554 3200 iterations
N:16 M:161 M+N:177 ~p:0.0903955 Travelled dist:3138.43 Probability:0.1 Avg cost:0.751845 time(ms):26.8517 3300 iterations
N:17 M:166 M+N:183 ~p:0.0928962 Travelled dist:3242.48 Probability:0.1 Avg cost:0.731294 time(ms):26.5188 3400 iterations
N:17 M:171 M+N:188 ~p:0.0904255 Travelled dist:3346.11 Probability:0.1 Avg cost:0.752502 time(ms):26.6146 3500 iterations
N:18 M:176 M+N:194 ~p:0.0927835 Travelled dist:3445.79 Probability:0.1 Avg cost:0.743067 time(ms):26.2771 3600 iterations
N:19 M:180 M+N:199 ~p:0.0954774 Travelled dist:3540.89 Probability:0.1 Avg cost:0.7801 time(ms):26.6274 3700 iterations
N:20 M:185 M+N:205 ~p:0.097561 Travelled dist:3634.24 Probability:0.1 Avg cost:0.783201 time(ms):26.5945 3800 iterations
N:21 M:188 M+N:209 ~p:0.100478 Travelled dist:3713.05 Probability:0.1 Avg cost:0.875466 time(ms):27.1142 3900 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3797.71 Probability:0.1 Avg cost:0.890051 time(ms):27.0962 4000 iterations
N:23 M:196 M+N:219 ~p:0.105023 Travelled dist:3892.17 Probability:0.1 Avg cost:0.89242 time(ms):27.0792 4100 iterations
N:23 M:201 M+N:224 ~p:0.102679 Travelled dist:3982.22 Probability:0.1 Avg cost:0.904073 time(ms):27.1099 4200 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4074.76 Probability:0.1 Avg cost:0.889748 time(ms):27.0331 4300 iterations
N:23 M:210 M+N:233 ~p:0.0987124 Travelled dist:4159.12 Probability:0.1 Avg cost:0.89502 time(ms):27.2106 4400 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4238.39 Probability:0.1 Avg cost:0.908276 time(ms):27.2374 4500 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4327.28 Probability:0.1 Avg cost:0.925832 time(ms):27.5155 4600 iterations
N:24 M:223 M+N:247 ~p:0.097166 Travelled dist:4416.73 Probability:0.1 Avg cost:0.921959 time(ms):27.4689 4700 iterations
N:27 M:226 M+N:253 ~p:0.106719 Travelled dist:4515.69 Probability:0.1 Avg cost:0.920803 time(ms):27.6066 4800 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4595.22 Probability:0.1 Avg cost:1.01372 time(ms):27.8835 4900 iterations
N:27 M:236 M+N:263 ~p:0.102662 Travelled dist:4686.5 Probability:0.1 Avg cost:1.00376 time(ms):27.8817 5000 iterations


==> plots/gen_obstacles/7/data-0.100000-tree-2-1603580055.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:49.9798 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:2 M:8 M+N:10 ~p:0.2 Travelled dist:147.483 Probability:0.1 Avg cost:0.824501 time(ms):49.0175 200 iterations
N:2 M:12 M+N:14 ~p:0.142857 Travelled dist:232.679 Probability:0.1 Avg cost:1.34761 time(ms):60.0213 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:327.538 Probability:0.1 Avg cost:0.958133 time(ms):55.1497 400 iterations
N:3 M:22 M+N:25 ~p:0.12 Travelled dist:422.978 Probability:0.1 Avg cost:0.871573 time(ms):59.1043 500 iterations
N:4 M:27 M+N:31 ~p:0.129032 Travelled dist:521.123 Probability:0.1 Avg cost:0.833838 time(ms):58.1708 600 iterations
N:5 M:31 M+N:36 ~p:0.138889 Travelled dist:619.092 Probability:0.1 Avg cost:0.833045 time(ms):58.3493 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:719.557 Probability:0.1 Avg cost:0.727837 time(ms):61.25 800 iterations
N:5 M:42 M+N:47 ~p:0.106383 Travelled dist:820.596 Probability:0.1 Avg cost:0.641682 time(ms):57.5423 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:922.323 Probability:0.1 Avg cost:0.575543 time(ms):56.4322 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1022.43 Probability:0.1 Avg cost:0.591826 time(ms):57.0287 1100 iterations
N:8 M:57 M+N:65 ~p:0.123077 Travelled dist:1115.26 Probability:0.1 Avg cost:0.667524 time(ms):57.119 1200 iterations
N:8 M:63 M+N:71 ~p:0.112676 Travelled dist:1215.31 Probability:0.1 Avg cost:0.672801 time(ms):56.6643 1300 iterations
N:8 M:68 M+N:76 ~p:0.105263 Travelled dist:1320.18 Probability:0.1 Avg cost:0.621111 time(ms):54.2879 1400 iterations
N:8 M:74 M+N:82 ~p:0.097561 Travelled dist:1425.08 Probability:0.1 Avg cost:0.577665 time(ms):52.5211 1500 iterations
N:8 M:80 M+N:88 ~p:0.0909091 Travelled dist:1528.23 Probability:0.1 Avg cost:0.540501 time(ms):51.3194 1600 iterations
N:8 M:85 M+N:93 ~p:0.0860215 Travelled dist:1633.46 Probability:0.1 Avg cost:0.506639 time(ms):49.7115 1700 iterations
N:8 M:91 M+N:99 ~p:0.0808081 Travelled dist:1735.65 Probability:0.1 Avg cost:0.486174 time(ms):50.8014 1800 iterations
N:10 M:95 M+N:105 ~p:0.0952381 Travelled dist:1836.22 Probability:0.1 Avg cost:0.488221 time(ms):50.1002 1900 iterations
N:10 M:100 M+N:110 ~p:0.0909091 Travelled dist:1935.54 Probability:0.1 Avg cost:0.5349 time(ms):50.196 2000 iterations
N:10 M:106 M+N:116 ~p:0.0862069 Travelled dist:2038.79 Probability:0.1 Avg cost:0.522851 time(ms):49.6626 2100 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2137.65 Probability:0.1 Avg cost:0.598542 time(ms):50.0822 2200 iterations
N:12 M:116 M+N:128 ~p:0.09375 Travelled dist:2239.46 Probability:0.1 Avg cost:0.578658 time(ms):49.1494 2300 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2341.35 Probability:0.1 Avg cost:0.60877 time(ms):49.6813 2400 iterations
N:14 M:125 M+N:139 ~p:0.100719 Travelled dist:2443.52 Probability:0.1 Avg cost:0.614609 time(ms):49.3694 2500 iterations
N:14 M:131 M+N:145 ~p:0.0965517 Travelled dist:2547.31 Probability:0.1 Avg cost:0.603437 time(ms):48.8824 2600 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2653.01 Probability:0.1 Avg cost:0.591011 time(ms):48.1264 2700 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2754.58 Probability:0.1 Avg cost:0.587349 time(ms):48.024 2800 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2846.57 Probability:0.1 Avg cost:0.659383 time(ms):49.0405 2900 iterations
N:16 M:150 M+N:166 ~p:0.0963855 Travelled dist:2941.19 Probability:0.1 Avg cost:0.659446 time(ms):48.7287 3000 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3044.35 Probability:0.1 Avg cost:0.648625 time(ms):48.1026 3100 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3146.87 Probability:0.1 Avg cost:0.637379 time(ms):47.5352 3200 iterations
N:17 M:166 M+N:183 ~p:0.0928962 Travelled dist:3251.21 Probability:0.1 Avg cost:0.630758 time(ms):47.5104 3300 iterations
N:17 M:171 M+N:188 ~p:0.0904255 Travelled dist:3353.05 Probability:0.1 Avg cost:0.661888 time(ms):47.7369 3400 iterations
N:18 M:176 M+N:194 ~p:0.0927835 Travelled dist:3453.15 Probability:0.1 Avg cost:0.651312 time(ms):47.3825 3500 iterations
N:19 M:181 M+N:200 ~p:0.095 Travelled dist:3544.82 Probability:0.1 Avg cost:0.702045 time(ms):47.9598 3600 iterations
N:20 M:186 M+N:206 ~p:0.0970874 Travelled dist:3640.73 Probability:0.1 Avg cost:0.712699 time(ms):47.9099 3700 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.36 Probability:0.1 Avg cost:0 time(ms):49.2097 3800 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.46 Probability:0.1 Avg cost:0 time(ms):50.9793 3900 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.53 Probability:0.1 Avg cost:0 time(ms):52.6331 4000 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.53 Probability:0.1 Avg cost:0 time(ms):54.3849 4100 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.53 Probability:0.1 Avg cost:0 time(ms):56.0717 4200 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.52 Probability:0.1 Avg cost:0 time(ms):57.6165 4300 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.52 Probability:0.1 Avg cost:0 time(ms):59.1064 4400 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.52 Probability:0.1 Avg cost:0 time(ms):60.4681 4500 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.51 Probability:0.1 Avg cost:0 time(ms):61.7943 4600 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.51 Probability:0.1 Avg cost:0 time(ms):63.2278 4700 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.51 Probability:0.1 Avg cost:0 time(ms):64.4971 4800 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.5 Probability:0.1 Avg cost:0 time(ms):65.7696 4900 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3701.5 Probability:0.1 Avg cost:0 time(ms):66.9629 5000 iterations


==> plots/gen_obstacles/centerline_cars/data-0.050000-linear-2-1602347004.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:48.4982 Probability:0.05 Avg cost:0 time(ms):0 100 iterations
N:1 M:9 M+N:10 ~p:0.1 Travelled dist:151.302 Probability:0.05 Avg cost:0.0238874 time(ms):19.5588 200 iterations
N:1 M:14 M+N:15 ~p:0.0666667 Travelled dist:252.43 Probability:0.05 Avg cost:0.225103 time(ms):39.6402 300 iterations
N:1 M:20 M+N:21 ~p:0.047619 Travelled dist:347.778 Probability:0.05 Avg cost:0.223737 time(ms):42.7818 400 iterations
N:1 M:26 M+N:27 ~p:0.037037 Travelled dist:448.761 Probability:0.05 Avg cost:0.204427 time(ms):44.1968 500 iterations
N:2 M:30 M+N:32 ~p:0.0625 Travelled dist:544.773 Probability:0.05 Avg cost:0.239983 time(ms):45.1433 600 iterations
N:2 M:35 M+N:37 ~p:0.0540541 Travelled dist:636.984 Probability:0.05 Avg cost:0.26583 time(ms):44.2019 700 iterations
N:2 M:40 M+N:42 ~p:0.047619 Travelled dist:728.065 Probability:0.05 Avg cost:0.291425 time(ms):45.8294 800 iterations
N:2 M:46 M+N:48 ~p:0.0416667 Travelled dist:828.814 Probability:0.05 Avg cost:0.263359 time(ms):43.7905 900 iterations
N:2 M:51 M+N:53 ~p:0.0377358 Travelled dist:929.24 Probability:0.05 Avg cost:0.24473 time(ms):43.5721 1000 iterations
N:3 M:56 M+N:59 ~p:0.0508475 Travelled dist:1033.23 Probability:0.05 Avg cost:0.229 time(ms):44.0484 1100 iterations
N:3 M:62 M+N:65 ~p:0.0461538 Travelled dist:1136.24 Probability:0.05 Avg cost:0.222723 time(ms):45.6762 1200 iterations
N:3 M:68 M+N:71 ~p:0.0422535 Travelled dist:1239.53 Probability:0.05 Avg cost:0.206125 time(ms):42.9412 1300 iterations
N:3 M:73 M+N:76 ~p:0.0394737 Travelled dist:1342.61 Probability:0.05 Avg cost:0.192585 time(ms):42.0334 1400 iterations
N:3 M:79 M+N:82 ~p:0.0365854 Travelled dist:1445.45 Probability:0.05 Avg cost:0.181042 time(ms):40.267 1500 iterations
N:3 M:85 M+N:88 ~p:0.0340909 Travelled dist:1551.84 Probability:0.05 Avg cost:0.171707 time(ms):40.0188 1600 iterations
N:3 M:90 M+N:93 ~p:0.0322581 Travelled dist:1655.79 Probability:0.05 Avg cost:0.166857 time(ms):40.5095 1700 iterations
N:3 M:97 M+N:100 ~p:0.03 Travelled dist:1761.23 Probability:0.05 Avg cost:0.158756 time(ms):39.7137 1800 iterations
N:3 M:102 M+N:105 ~p:0.0285714 Travelled dist:1864.32 Probability:0.05 Avg cost:0.151062 time(ms):39.2835 1900 iterations
N:4 M:107 M+N:111 ~p:0.036036 Travelled dist:1968.3 Probability:0.05 Avg cost:0.144195 time(ms):39.1568 2000 iterations
N:4 M:113 M+N:117 ~p:0.034188 Travelled dist:2077.96 Probability:0.05 Avg cost:0.160066 time(ms):39.5305 2100 iterations
N:4 M:120 M+N:124 ~p:0.0322581 Travelled dist:2185.58 Probability:0.05 Avg cost:0.156252 time(ms):40.0107 2200 iterations
N:4 M:125 M+N:129 ~p:0.0310078 Travelled dist:2289.42 Probability:0.05 Avg cost:0.152823 time(ms):40.7462 2300 iterations
N:4 M:131 M+N:135 ~p:0.0296296 Travelled dist:2389.69 Probability:0.05 Avg cost:0.151929 time(ms):41.1568 2400 iterations
N:4 M:137 M+N:141 ~p:0.0283688 Travelled dist:2494.01 Probability:0.05 Avg cost:0.145865 time(ms):40.4461 2500 iterations
N:4 M:142 M+N:146 ~p:0.0273973 Travelled dist:2594.39 Probability:0.05 Avg cost:0.143322 time(ms):40.9711 2600 iterations
N:5 M:147 M+N:152 ~p:0.0328947 Travelled dist:2696.49 Probability:0.05 Avg cost:0.139999 time(ms):41.2561 2700 iterations
N:5 M:151 M+N:156 ~p:0.0320513 Travelled dist:2793.94 Probability:0.05 Avg cost:0.146421 time(ms):42.1033 2800 iterations
N:5 M:157 M+N:162 ~p:0.0308642 Travelled dist:2896.8 Probability:0.05 Avg cost:0.142745 time(ms):41.7234 2900 iterations
N:5 M:163 M+N:168 ~p:0.0297619 Travelled dist:3002.33 Probability:0.05 Avg cost:0.138086 time(ms):41.4514 3000 iterations
N:6 M:167 M+N:173 ~p:0.0346821 Travelled dist:3103.38 Probability:0.05 Avg cost:0.137541 time(ms):41.7264 3100 iterations
N:6 M:173 M+N:179 ~p:0.0335196 Travelled dist:3198.16 Probability:0.05 Avg cost:0.142319 time(ms):41.918 3200 iterations
N:6 M:178 M+N:184 ~p:0.0326087 Travelled dist:3302.56 Probability:0.05 Avg cost:0.138199 time(ms):41.3514 3300 iterations
N:7 M:183 M+N:190 ~p:0.0368421 Travelled dist:3406.27 Probability:0.05 Avg cost:0.140228 time(ms):41.5329 3400 iterations
N:8 M:187 M+N:195 ~p:0.0410256 Travelled dist:3508.53 Probability:0.05 Avg cost:0.152884 time(ms):42.1109 3500 iterations
N:8 M:193 M+N:201 ~p:0.039801 Travelled dist:3605.46 Probability:0.05 Avg cost:0.153977 time(ms):42.1265 3600 iterations
N:8 M:198 M+N:206 ~p:0.038835 Travelled dist:3707.62 Probability:0.05 Avg cost:0.150419 time(ms):41.8902 3700 iterations
N:8 M:204 M+N:212 ~p:0.0377358 Travelled dist:3812.13 Probability:0.05 Avg cost:0.14671 time(ms):41.6272 3800 iterations
N:9 M:208 M+N:217 ~p:0.0414747 Travelled dist:3914.97 Probability:0.05 Avg cost:0.143774 time(ms):41.2997 3900 iterations
N:9 M:213 M+N:222 ~p:0.0405405 Travelled dist:4020.08 Probability:0.05 Avg cost:0.150408 time(ms):41.5883 4000 iterations
N:9 M:219 M+N:228 ~p:0.0394737 Travelled dist:4121.27 Probability:0.05 Avg cost:0.14894 time(ms):41.4993 4100 iterations
N:9 M:225 M+N:234 ~p:0.0384615 Travelled dist:4224.07 Probability:0.05 Avg cost:0.146932 time(ms):41.1313 4200 iterations
N:12 M:228 M+N:240 ~p:0.05 Travelled dist:4321.22 Probability:0.05 Avg cost:0.168951 time(ms):41.7069 4300 iterations
N:13 M:233 M+N:246 ~p:0.0528455 Travelled dist:4422.68 Probability:0.05 Avg cost:0.167797 time(ms):42.0458 4400 iterations
N:13 M:238 M+N:251 ~p:0.0517928 Travelled dist:4527.73 Probability:0.05 Avg cost:0.164155 time(ms):41.4668 4500 iterations


==> plots/gen_obstacles/centerline_cars/data-0.050000-tree-2-1602346683.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:44.9083 Probability:0.05 Avg cost:0 time(ms):0 100 iterations
N:1 M:9 M+N:10 ~p:0.1 Travelled dist:146.555 Probability:0.05 Avg cost:0.0206679 time(ms):30.0325 200 iterations
N:1 M:14 M+N:15 ~p:0.0666667 Travelled dist:246.593 Probability:0.05 Avg cost:0.208081 time(ms):56.1525 300 iterations
N:1 M:20 M+N:21 ~p:0.047619 Travelled dist:347.797 Probability:0.05 Avg cost:0.150463 time(ms):56.0982 400 iterations
N:1 M:26 M+N:27 ~p:0.037037 Travelled dist:447.498 Probability:0.05 Avg cost:0.146695 time(ms):55.734 500 iterations
N:2 M:30 M+N:32 ~p:0.0625 Travelled dist:540.778 Probability:0.05 Avg cost:0.233527 time(ms):61.3538 600 iterations
N:2 M:35 M+N:37 ~p:0.0540541 Travelled dist:630.563 Probability:0.05 Avg cost:0.29379 time(ms):59.5571 700 iterations
N:2 M:40 M+N:42 ~p:0.047619 Travelled dist:722.711 Probability:0.05 Avg cost:0.305857 time(ms):62.9612 800 iterations
N:2 M:45 M+N:47 ~p:0.0425532 Travelled dist:821.501 Probability:0.05 Avg cost:0.278809 time(ms):61.6942 900 iterations
N:2 M:51 M+N:53 ~p:0.0377358 Travelled dist:923.944 Probability:0.05 Avg cost:0.251776 time(ms):59.3316 1000 iterations
N:3 M:56 M+N:59 ~p:0.0508475 Travelled dist:1024.22 Probability:0.05 Avg cost:0.237606 time(ms):58.8816 1100 iterations
N:3 M:62 M+N:65 ~p:0.0461538 Travelled dist:1123.2 Probability:0.05 Avg cost:0.23441 time(ms):61.4834 1200 iterations
N:3 M:67 M+N:70 ~p:0.0428571 Travelled dist:1224.59 Probability:0.05 Avg cost:0.217464 time(ms):58.673 1300 iterations
N:3 M:73 M+N:76 ~p:0.0394737 Travelled dist:1327.59 Probability:0.05 Avg cost:0.202575 time(ms):56.7204 1400 iterations
N:3 M:78 M+N:81 ~p:0.037037 Travelled dist:1430.98 Probability:0.05 Avg cost:0.189384 time(ms):56.1381 1500 iterations
N:3 M:84 M+N:87 ~p:0.0344828 Travelled dist:1536.58 Probability:0.05 Avg cost:0.177575 time(ms):54.8322 1600 iterations
N:3 M:89 M+N:92 ~p:0.0326087 Travelled dist:1633.87 Probability:0.05 Avg cost:0.182729 time(ms):55.8531 1700 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Travelled dist:1736.3 Probability:0.05 Avg cost:0.17403 time(ms):54.2601 1800 iterations
N:3 M:100 M+N:103 ~p:0.0291262 Travelled dist:1836.39 Probability:0.05 Avg cost:0.168101 time(ms):53.3816 1900 iterations
N:3 M:106 M+N:109 ~p:0.0275229 Travelled dist:1938.94 Probability:0.05 Avg cost:0.160347 time(ms):53.0008 2000 iterations
N:4 M:110 M+N:114 ~p:0.0350877 Travelled dist:2039.48 Probability:0.05 Avg cost:0.175642 time(ms):52.86 2100 iterations
N:4 M:116 M+N:120 ~p:0.0333333 Travelled dist:2144.1 Probability:0.05 Avg cost:0.167553 time(ms):52.6714 2200 iterations
N:4 M:123 M+N:127 ~p:0.0314961 Travelled dist:2245.23 Probability:0.05 Avg cost:0.164847 time(ms):52.9354 2300 iterations
N:4 M:129 M+N:133 ~p:0.0300752 Travelled dist:2343.83 Probability:0.05 Avg cost:0.165162 time(ms):53.5814 2400 iterations
N:4 M:134 M+N:138 ~p:0.0289855 Travelled dist:2442.74 Probability:0.05 Avg cost:0.162059 time(ms):53.4067 2500 iterations
N:4 M:140 M+N:144 ~p:0.0277778 Travelled dist:2545.62 Probability:0.05 Avg cost:0.156668 time(ms):53.416 2600 iterations
N:4 M:145 M+N:149 ~p:0.0268456 Travelled dist:2646.26 Probability:0.05 Avg cost:0.152983 time(ms):53.7586 2700 iterations
N:5 M:149 M+N:154 ~p:0.0324675 Travelled dist:2745.58 Probability:0.05 Avg cost:0.152456 time(ms):54.7901 2800 iterations
N:5 M:153 M+N:158 ~p:0.0316456 Travelled dist:2839.48 Probability:0.05 Avg cost:0.156976 time(ms):55.0006 2900 iterations
N:5 M:160 M+N:165 ~p:0.030303 Travelled dist:2943.77 Probability:0.05 Avg cost:0.1519 time(ms):54.0856 3000 iterations


==> plots/gen_obstacles/central_1_obstacle/data-0.050000-linear-1-1602453006.txt <==
N:0 M:2 M+N:2 ~p:0 Travelled dist:46.3262 Probability:0.05 Avg cost:0 time(ms):0 100 iterations
N:0 M:5 M+N:5 ~p:0 Travelled dist:146.96 Probability:0.05 Avg cost:0.0343836 time(ms):7.73612 200 iterations
N:0 M:8 M+N:8 ~p:0 Travelled dist:253.111 Probability:0.05 Avg cost:0.0156014 time(ms):6.91444 300 iterations
N:0 M:11 M+N:11 ~p:0 Travelled dist:359.291 Probability:0.05 Avg cost:0.0107851 time(ms):7.33772 400 iterations
N:1 M:14 M+N:15 ~p:0.0666667 Travelled dist:465.759 Probability:0.05 Avg cost:0.0330917 time(ms):12.9213 500 iterations
N:1 M:16 M+N:17 ~p:0.0588235 Travelled dist:569.721 Probability:0.05 Avg cost:0.0328171 time(ms):15.1228 600 iterations
N:1 M:19 M+N:20 ~p:0.05 Travelled dist:675.74 Probability:0.05 Avg cost:0.0292419 time(ms):14.6122 700 iterations
N:1 M:22 M+N:23 ~p:0.0434783 Travelled dist:779.973 Probability:0.05 Avg cost:0.0370029 time(ms):15.0852 800 iterations
N:1 M:25 M+N:26 ~p:0.0384615 Travelled dist:881.788 Probability:0.05 Avg cost:0.0455612 time(ms):15.0597 900 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Travelled dist:987.767 Probability:0.05 Avg cost:0.0404805 time(ms):14.1224 1000 iterations
N:1 M:32 M+N:33 ~p:0.030303 Travelled dist:1093.97 Probability:0.05 Avg cost:0.0363857 time(ms):13.365 1100 iterations
N:1 M:34 M+N:35 ~p:0.0285714 Travelled dist:1200.14 Probability:0.05 Avg cost:0.033027 time(ms):12.6414 1200 iterations
N:1 M:37 M+N:38 ~p:0.0263158 Travelled dist:1305.14 Probability:0.05 Avg cost:0.033837 time(ms):12.4196 1300 iterations
N:1 M:40 M+N:41 ~p:0.0243902 Travelled dist:1410.82 Probability:0.05 Avg cost:0.031944 time(ms):12.2736 1400 iterations
N:1 M:43 M+N:44 ~p:0.0227273 Travelled dist:1517.38 Probability:0.05 Avg cost:0.0297853 time(ms):11.8896 1500 iterations
N:2 M:45 M+N:47 ~p:0.0425532 Travelled dist:1623.1 Probability:0.05 Avg cost:0.0304621 time(ms):11.9299 1600 iterations
N:2 M:48 M+N:50 ~p:0.04 Travelled dist:1724.19 Probability:0.05 Avg cost:0.0625119 time(ms):12.959 1700 iterations
N:2 M:51 M+N:53 ~p:0.0377358 Travelled dist:1829.1 Probability:0.05 Avg cost:0.0592141 time(ms):12.6669 1800 iterations
N:2 M:54 M+N:56 ~p:0.0357143 Travelled dist:1934.69 Probability:0.05 Avg cost:0.0586775 time(ms):13.1257 1900 iterations
N:2 M:57 M+N:59 ~p:0.0338983 Travelled dist:2039.97 Probability:0.05 Avg cost:0.0558755 time(ms):13.0596 2000 iterations
N:2 M:60 M+N:62 ~p:0.0322581 Travelled dist:2146.16 Probability:0.05 Avg cost:0.0541343 time(ms):13.0043 2100 iterations
N:2 M:62 M+N:64 ~p:0.03125 Travelled dist:2252.38 Probability:0.05 Avg cost:0.0539036 time(ms):12.8712 2200 iterations
N:2 M:66 M+N:68 ~p:0.0294118 Travelled dist:2358.97 Probability:0.05 Avg cost:0.0521793 time(ms):12.943 2300 iterations
N:2 M:69 M+N:71 ~p:0.028169 Travelled dist:2464.14 Probability:0.05 Avg cost:0.0506319 time(ms):12.692 2400 iterations
N:2 M:72 M+N:74 ~p:0.027027 Travelled dist:2570.72 Probability:0.05 Avg cost:0.0488118 time(ms):12.4847 2500 iterations
N:2 M:75 M+N:77 ~p:0.025974 Travelled dist:2674.29 Probability:0.05 Avg cost:0.0491859 time(ms):12.4861 2600 iterations
N:2 M:78 M+N:80 ~p:0.025 Travelled dist:2780.61 Probability:0.05 Avg cost:0.0475918 time(ms):12.3275 2700 iterations
N:3 M:80 M+N:83 ~p:0.0361446 Travelled dist:2886.59 Probability:0.05 Avg cost:0.0565285 time(ms):12.9033 2800 iterations
N:3 M:84 M+N:87 ~p:0.0344828 Travelled dist:2993.15 Probability:0.05 Avg cost:0.0547603 time(ms):12.7608 2900 iterations
N:3 M:86 M+N:89 ~p:0.0337079 Travelled dist:3098.53 Probability:0.05 Avg cost:0.053113 time(ms):12.7859 3000 iterations


==> plots/gen_obstacles/central_1_obstacle/data-0.050000-tree-1-1602453329.txt <==
N:0 M:2 M+N:2 ~p:0 Travelled dist:42.9487 Probability:0.05 Avg cost:0 time(ms):0 100 iterations
N:0 M:5 M+N:5 ~p:0 Travelled dist:141.789 Probability:0.05 Avg cost:0.0514901 time(ms):16.4173 200 iterations
N:0 M:8 M+N:8 ~p:0 Travelled dist:247.416 Probability:0.05 Avg cost:0.0231193 time(ms):13.4614 300 iterations
N:0 M:11 M+N:11 ~p:0 Travelled dist:353.725 Probability:0.05 Avg cost:0.0149318 time(ms):13.2759 400 iterations
N:1 M:13 M+N:14 ~p:0.0714286 Travelled dist:459.97 Probability:0.05 Avg cost:0.0455052 time(ms):20.129 500 iterations
N:1 M:16 M+N:17 ~p:0.0588235 Travelled dist:563.244 Probability:0.05 Avg cost:0.0420096 time(ms):23.4237 600 iterations
N:1 M:19 M+N:20 ~p:0.05 Travelled dist:669.208 Probability:0.05 Avg cost:0.0350125 time(ms):21.6272 700 iterations
N:1 M:22 M+N:23 ~p:0.0434783 Travelled dist:775.175 Probability:0.05 Avg cost:0.0303464 time(ms):22.8351 800 iterations
N:1 M:25 M+N:26 ~p:0.0384615 Travelled dist:879.834 Probability:0.05 Avg cost:0.0299626 time(ms):23.4328 900 iterations
N:1 M:28 M+N:29 ~p:0.0344828 Travelled dist:985.816 Probability:0.05 Avg cost:0.0265749 time(ms):21.7831 1000 iterations
N:1 M:31 M+N:32 ~p:0.03125 Travelled dist:1091.81 Probability:0.05 Avg cost:0.0238844 time(ms):20.7043 1100 iterations
N:1 M:34 M+N:35 ~p:0.0285714 Travelled dist:1198 Probability:0.05 Avg cost:0.0216718 time(ms):19.6588 1200 iterations
N:1 M:37 M+N:38 ~p:0.0263158 Travelled dist:1304.16 Probability:0.05 Avg cost:0.0204873 time(ms):19.2815 1300 iterations
N:1 M:40 M+N:41 ~p:0.0243902 Travelled dist:1409.92 Probability:0.05 Avg cost:0.0190174 time(ms):18.8166 1400 iterations
N:1 M:43 M+N:44 ~p:0.0227273 Travelled dist:1516.42 Probability:0.05 Avg cost:0.0176571 time(ms):17.9854 1500 iterations
N:2 M:45 M+N:47 ~p:0.0425532 Travelled dist:1622.4 Probability:0.05 Avg cost:0.0190176 time(ms):18.2924 1600 iterations
N:2 M:48 M+N:50 ~p:0.04 Travelled dist:1723.28 Probability:0.05 Avg cost:0.0469493 time(ms):19.2283 1700 iterations
N:2 M:51 M+N:53 ~p:0.0377358 Travelled dist:1828.46 Probability:0.05 Avg cost:0.0444537 time(ms):18.7783 1800 iterations
N:2 M:54 M+N:56 ~p:0.0357143 Travelled dist:1934.27 Probability:0.05 Avg cost:0.042124 time(ms):19.1546 1900 iterations
N:2 M:57 M+N:59 ~p:0.0338983 Travelled dist:2039.3 Probability:0.05 Avg cost:0.0401631 time(ms):19.0093 2000 iterations
N:2 M:60 M+N:62 ~p:0.0322581 Travelled dist:2145.36 Probability:0.05 Avg cost:0.0383847 time(ms):19.032 2100 iterations
N:2 M:62 M+N:64 ~p:0.03125 Travelled dist:2251.04 Probability:0.05 Avg cost:0.0368683 time(ms):18.9281 2200 iterations
N:2 M:66 M+N:68 ~p:0.0294118 Travelled dist:2357.42 Probability:0.05 Avg cost:0.0353889 time(ms):19.0265 2300 iterations
N:2 M:69 M+N:71 ~p:0.028169 Travelled dist:2463.97 Probability:0.05 Avg cost:0.0339825 time(ms):18.6382 2400 iterations
N:2 M:72 M+N:74 ~p:0.027027 Travelled dist:2570.73 Probability:0.05 Avg cost:0.0325863 time(ms):18.2838 2500 iterations
N:2 M:76 M+N:78 ~p:0.025641 Travelled dist:2676.69 Probability:0.05 Avg cost:0.031739 time(ms):18.0842 2600 iterations
N:2 M:78 M+N:80 ~p:0.025 Travelled dist:2783.17 Probability:0.05 Avg cost:0.0306319 time(ms):17.8691 2700 iterations
N:3 M:80 M+N:83 ~p:0.0361446 Travelled dist:2886.9 Probability:0.05 Avg cost:0.0399407 time(ms):18.7334 2800 iterations
N:3 M:84 M+N:87 ~p:0.0344828 Travelled dist:2992.42 Probability:0.05 Avg cost:0.03872 time(ms):18.5405 2900 iterations
N:3 M:86 M+N:89 ~p:0.0337079 Travelled dist:3098.3 Probability:0.05 Avg cost:0.0374672 time(ms):18.5394 3000 iterations
N:4 M:88 M+N:92 ~p:0.0434783 Travelled dist:3204.36 Probability:0.05 Avg cost:0.0406427 time(ms):19.4465 3100 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0421306 time(ms):20.496 3200 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0411738 time(ms):23.0566 3300 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0402769 time(ms):25.5025 3400 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0394348 time(ms):27.8057 3500 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0386429 time(ms):29.9618 3600 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0378972 time(ms):32.0177 3700 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.037194 time(ms):33.9819 3800 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0365302 time(ms):35.8614 3900 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0359026 time(ms):37.6791 4000 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0353088 time(ms):39.3576 4100 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0347465 time(ms):40.9469 4200 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0342136 time(ms):42.4711 4300 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0337081 time(ms):43.9246 4400 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0332283 time(ms):45.335 4500 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0327726 time(ms):46.6689 4600 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0323394 time(ms):47.9739 4700 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0319274 time(ms):49.178 4800 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0315355 time(ms):50.3821 4900 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0311625 time(ms):51.4881 5000 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0308076 time(ms):52.5309 5100 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0304698 time(ms):53.5378 5200 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0301481 time(ms):54.5525 5300 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0298417 time(ms):55.5425 5400 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0295498 time(ms):56.4682 5500 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0292717 time(ms):57.3966 5600 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0290067 time(ms):58.2722 5700 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0287544 time(ms):59.0949 5800 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0285142 time(ms):59.8624 5900 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0282855 time(ms):60.6405 6000 iterations
N:4 M:90 M+N:94 ~p:0.0425532 Travelled dist:3278.48 Probability:0.05 Avg cost:0.0280679 time(ms):61.368 6100 iterations


==> plots/gen_obstacles/central_1_obstacle/data-0.250000-linear-1-1602452663.txt <==
N:1 M:0 M+N:1 ~p:1 Travelled dist:38.4864 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:1 M:3 M+N:4 ~p:0.25 Travelled dist:129.309 Probability:0.25 Avg cost:0.356583 time(ms):14.8523 200 iterations
N:2 M:6 M+N:8 ~p:0.25 Travelled dist:232.069 Probability:0.25 Avg cost:0.393528 time(ms):21.1268 300 iterations
N:3 M:8 M+N:11 ~p:0.272727 Travelled dist:337.307 Probability:0.25 Avg cost:0.356371 time(ms):22.0137 400 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:438.195 Probability:0.25 Avg cost:0.352054 time(ms):26.1996 500 iterations
N:4 M:12 M+N:16 ~p:0.25 Travelled dist:538.634 Probability:0.25 Avg cost:0.296377 time(ms):25.2926 600 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:640.915 Probability:0.25 Avg cost:0.268266 time(ms):25.9495 700 iterations
N:7 M:15 M+N:22 ~p:0.318182 Travelled dist:743.126 Probability:0.25 Avg cost:0.322555 time(ms):27.0773 800 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:842.998 Probability:0.25 Avg cost:0.342056 time(ms):27.7766 900 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:943.213 Probability:0.25 Avg cost:0.356733 time(ms):29.6296 1000 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:1044.36 Probability:0.25 Avg cost:0.377476 time(ms):28.5916 1100 iterations
N:10 M:24 M+N:34 ~p:0.294118 Travelled dist:1148.59 Probability:0.25 Avg cost:0.363967 time(ms):27.4997 1200 iterations
N:11 M:25 M+N:36 ~p:0.305556 Travelled dist:1252.07 Probability:0.25 Avg cost:0.361236 time(ms):27.4902 1300 iterations
N:13 M:27 M+N:40 ~p:0.325 Travelled dist:1355.4 Probability:0.25 Avg cost:0.341712 time(ms):27.7511 1400 iterations
N:14 M:28 M+N:42 ~p:0.333333 Travelled dist:1455.75 Probability:0.25 Avg cost:0.392313 time(ms):28.8441 1500 iterations
N:15 M:30 M+N:45 ~p:0.333333 Travelled dist:1560.22 Probability:0.25 Avg cost:0.374417 time(ms):28.0849 1600 iterations
N:16 M:32 M+N:48 ~p:0.333333 Travelled dist:1658.81 Probability:0.25 Avg cost:0.423285 time(ms):28.7599 1700 iterations
N:16 M:34 M+N:50 ~p:0.32 Travelled dist:1762.38 Probability:0.25 Avg cost:0.404184 time(ms):27.8869 1800 iterations
N:18 M:36 M+N:54 ~p:0.333333 Travelled dist:1866.91 Probability:0.25 Avg cost:0.401187 time(ms):27.857 1900 iterations
N:18 M:38 M+N:56 ~p:0.321429 Travelled dist:1955.65 Probability:0.25 Avg cost:0.424653 time(ms):28.3292 2000 iterations
N:20 M:39 M+N:59 ~p:0.338983 Travelled dist:2050.39 Probability:0.25 Avg cost:0.429827 time(ms):29.1225 2100 iterations
N:22 M:40 M+N:62 ~p:0.354839 Travelled dist:2143.68 Probability:0.25 Avg cost:0.452214 time(ms):29.3158 2200 iterations
N:23 M:41 M+N:64 ~p:0.359375 Travelled dist:2244.02 Probability:0.25 Avg cost:0.476918 time(ms):30.0054 2300 iterations
N:24 M:43 M+N:67 ~p:0.358209 Travelled dist:2347.39 Probability:0.25 Avg cost:0.467613 time(ms):30.055 2400 iterations
N:25 M:46 M+N:71 ~p:0.352113 Travelled dist:2452.71 Probability:0.25 Avg cost:0.452935 time(ms):29.88 2500 iterations
N:25 M:49 M+N:74 ~p:0.337838 Travelled dist:2554.8 Probability:0.25 Avg cost:0.437841 time(ms):29.3657 2600 iterations
N:26 M:51 M+N:77 ~p:0.337662 Travelled dist:2656.27 Probability:0.25 Avg cost:0.440499 time(ms):29.4849 2700 iterations
N:26 M:54 M+N:80 ~p:0.325 Travelled dist:2759.56 Probability:0.25 Avg cost:0.42572 time(ms):28.8774 2800 iterations
N:28 M:55 M+N:83 ~p:0.337349 Travelled dist:2862.26 Probability:0.25 Avg cost:0.42219 time(ms):28.8822 2900 iterations
N:29 M:57 M+N:86 ~p:0.337209 Travelled dist:2964.27 Probability:0.25 Avg cost:0.420055 time(ms):29.0914 3000 iterations
N:29 M:59 M+N:88 ~p:0.329545 Travelled dist:3068.61 Probability:0.25 Avg cost:0.406786 time(ms):28.6776 3100 iterations
N:31 M:60 M+N:91 ~p:0.340659 Travelled dist:3171.39 Probability:0.25 Avg cost:0.39772 time(ms):29.0437 3200 iterations


==> plots/gen_obstacles/central_1_obstacle/data-0.250000-tree-1-1602452299.txt <==
N:1 M:0 M+N:1 ~p:1 Travelled dist:35.9345 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:1 M:3 M+N:4 ~p:0.25 Travelled dist:124.586 Probability:0.25 Avg cost:0.408267 time(ms):21.4789 200 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:226.848 Probability:0.25 Avg cost:0.40543 time(ms):29.4764 300 iterations
N:3 M:8 M+N:11 ~p:0.272727 Travelled dist:332.493 Probability:0.25 Avg cost:0.320205 time(ms):30.3744 400 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:434.929 Probability:0.25 Avg cost:0.331506 time(ms):35.5532 500 iterations
N:4 M:12 M+N:16 ~p:0.25 Travelled dist:537.7 Probability:0.25 Avg cost:0.270601 time(ms):35.274 600 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:642.211 Probability:0.25 Avg cost:0.241221 time(ms):36.9888 700 iterations
N:7 M:15 M+N:22 ~p:0.318182 Travelled dist:743.181 Probability:0.25 Avg cost:0.29746 time(ms):39.3899 800 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:842.999 Probability:0.25 Avg cost:0.316399 time(ms):41.0631 900 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:947.733 Probability:0.25 Avg cost:0.333032 time(ms):42.8452 1000 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:1052.5 Probability:0.25 Avg cost:0.327869 time(ms):42.0681 1100 iterations
N:10 M:24 M+N:34 ~p:0.294118 Travelled dist:1157.45 Probability:0.25 Avg cost:0.31565 time(ms):39.7122 1200 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:1265.1 Probability:0.25 Avg cost:0.31518 time(ms):40.4577 1300 iterations
N:13 M:27 M+N:40 ~p:0.325 Travelled dist:1371.91 Probability:0.25 Avg cost:0.298748 time(ms):40.7666 1400 iterations
N:14 M:29 M+N:43 ~p:0.325581 Travelled dist:1469.64 Probability:0.25 Avg cost:0.361882 time(ms):41.9714 1500 iterations
N:15 M:31 M+N:46 ~p:0.326087 Travelled dist:1574.58 Probability:0.25 Avg cost:0.36416 time(ms):41.6664 1600 iterations
N:16 M:32 M+N:48 ~p:0.333333 Travelled dist:1673.86 Probability:0.25 Avg cost:0.393757 time(ms):41.9772 1700 iterations
N:16 M:35 M+N:51 ~p:0.313725 Travelled dist:1776.77 Probability:0.25 Avg cost:0.373791 time(ms):40.9017 1800 iterations
N:18 M:36 M+N:54 ~p:0.333333 Travelled dist:1879.82 Probability:0.25 Avg cost:0.380279 time(ms):41.554 1900 iterations
N:19 M:38 M+N:57 ~p:0.333333 Travelled dist:1977.15 Probability:0.25 Avg cost:0.389623 time(ms):41.7549 2000 iterations
N:21 M:39 M+N:60 ~p:0.35 Travelled dist:2077.32 Probability:0.25 Avg cost:0.392758 time(ms):42.9228 2100 iterations
N:23 M:40 M+N:63 ~p:0.365079 Travelled dist:2179.41 Probability:0.25 Avg cost:0.412322 time(ms):44.1763 2200 iterations
N:23 M:42 M+N:65 ~p:0.353846 Travelled dist:2277.77 Probability:0.25 Avg cost:0.436834 time(ms):44.0858 2300 iterations
N:24 M:44 M+N:68 ~p:0.352941 Travelled dist:2381 Probability:0.25 Avg cost:0.426824 time(ms):44.3381 2400 iterations
N:25 M:47 M+N:72 ~p:0.347222 Travelled dist:2486.95 Probability:0.25 Avg cost:0.412601 time(ms):44.0128 2500 iterations
N:26 M:49 M+N:75 ~p:0.346667 Travelled dist:2592.98 Probability:0.25 Avg cost:0.396874 time(ms):43.4485 2600 iterations
N:26 M:52 M+N:78 ~p:0.333333 Travelled dist:2696.59 Probability:0.25 Avg cost:0.394247 time(ms):43.0453 2700 iterations
N:27 M:54 M+N:81 ~p:0.333333 Travelled dist:2802.04 Probability:0.25 Avg cost:0.3797 time(ms):42.0912 2800 iterations
N:29 M:55 M+N:84 ~p:0.345238 Travelled dist:2905.97 Probability:0.25 Avg cost:0.377226 time(ms):43.0805 2900 iterations
N:29 M:58 M+N:87 ~p:0.333333 Travelled dist:3010.15 Probability:0.25 Avg cost:0.372177 time(ms):42.5072 3000 iterations
N:30 M:60 M+N:90 ~p:0.333333 Travelled dist:3115.6 Probability:0.25 Avg cost:0.361492 time(ms):42.3981 3100 iterations
N:31 M:61 M+N:92 ~p:0.336957 Travelled dist:3218.82 Probability:0.25 Avg cost:0.356625 time(ms):42.9798 3200 iterations


==> plots/gen_obstacles/central_obstacle_0.5_48aafddd9d8f1a9153a3d3a1e461bf3c42d10151/data-0.100000-linear-2-1602437727.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:42.3807 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:8 M+N:9 ~p:0.111111 Travelled dist:141.144 Probability:0.1 Avg cost:0.175282 time(ms):24.6564 200 iterations
N:2 M:13 M+N:15 ~p:0.133333 Travelled dist:242.665 Probability:0.1 Avg cost:0.296385 time(ms):35.9118 300 iterations
N:2 M:18 M+N:20 ~p:0.1 Travelled dist:342.744 Probability:0.1 Avg cost:0.233878 time(ms):34.3236 400 iterations
N:3 M:24 M+N:27 ~p:0.111111 Travelled dist:442.132 Probability:0.1 Avg cost:0.224462 time(ms):35.1941 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:545.984 Probability:0.1 Avg cost:0.202698 time(ms):35.8985 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:649.751 Probability:0.1 Avg cost:0.202972 time(ms):36.4292 700 iterations
N:5 M:38 M+N:43 ~p:0.116279 Travelled dist:747.843 Probability:0.1 Avg cost:0.194996 time(ms):38.3657 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:852.95 Probability:0.1 Avg cost:0.171051 time(ms):35.1063 900 iterations
N:6 M:49 M+N:55 ~p:0.109091 Travelled dist:952.037 Probability:0.1 Avg cost:0.19271 time(ms):36.0231 1000 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1052.91 Probability:0.1 Avg cost:0.209683 time(ms):36.4671 1100 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1155.75 Probability:0.1 Avg cost:0.212139 time(ms):35.9535 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1258.98 Probability:0.1 Avg cost:0.199148 time(ms):34.744 1300 iterations
N:8 M:71 M+N:79 ~p:0.101266 Travelled dist:1364.21 Probability:0.1 Avg cost:0.183676 time(ms):32.5437 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1470 Probability:0.1 Avg cost:0.171031 time(ms):31.6684 1500 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1576.57 Probability:0.1 Avg cost:0.160962 time(ms):30.1873 1600 iterations
N:8 M:88 M+N:96 ~p:0.0833333 Travelled dist:1681.07 Probability:0.1 Avg cost:0.153155 time(ms):29.944 1700 iterations
N:8 M:93 M+N:101 ~p:0.0792079 Travelled dist:1772.36 Probability:0.1 Avg cost:0.169439 time(ms):30.6932 1800 iterations
N:10 M:97 M+N:107 ~p:0.0934579 Travelled dist:1870.62 Probability:0.1 Avg cost:0.183094 time(ms):30.9519 1900 iterations
N:10 M:102 M+N:112 ~p:0.0892857 Travelled dist:1972.73 Probability:0.1 Avg cost:0.178701 time(ms):30.5106 2000 iterations
N:11 M:107 M+N:118 ~p:0.0932203 Travelled dist:2071.6 Probability:0.1 Avg cost:0.176777 time(ms):30.4184 2100 iterations
N:12 M:112 M+N:124 ~p:0.0967742 Travelled dist:2175.51 Probability:0.1 Avg cost:0.193307 time(ms):30.2777 2200 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2278.92 Probability:0.1 Avg cost:0.18938 time(ms):30.1066 2300 iterations
N:14 M:121 M+N:135 ~p:0.103704 Travelled dist:2376.78 Probability:0.1 Avg cost:0.20852 time(ms):30.8979 2400 iterations
N:14 M:126 M+N:140 ~p:0.1 Travelled dist:2480.65 Probability:0.1 Avg cost:0.206103 time(ms):30.207 2500 iterations
N:14 M:132 M+N:146 ~p:0.0958904 Travelled dist:2585.45 Probability:0.1 Avg cost:0.198165 time(ms):29.7092 2600 iterations
N:14 M:138 M+N:152 ~p:0.0921053 Travelled dist:2691 Probability:0.1 Avg cost:0.1912 time(ms):29.4477 2700 iterations
N:16 M:142 M+N:158 ~p:0.101266 Travelled dist:2793.63 Probability:0.1 Avg cost:0.208421 time(ms):29.9958 2800 iterations
N:16 M:148 M+N:164 ~p:0.097561 Travelled dist:2893.41 Probability:0.1 Avg cost:0.214975 time(ms):29.9579 2900 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:2994.46 Probability:0.1 Avg cost:0.210083 time(ms):29.9199 3000 iterations


==> plots/gen_obstacles/central_obstacle_0.5_48aafddd9d8f1a9153a3d3a1e461bf3c42d10151/data-0.100000-tree-2-1602437365.txt <==
N:0 M:2 M+N:2 ~p:0 Travelled dist:0.246299 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:0 M:5 M+N:5 ~p:0 Travelled dist:68.5193 Probability:0.1 Avg cost:0.174269 time(ms):28.4069 200 iterations
N:2 M:9 M+N:11 ~p:0.181818 Travelled dist:169.453 Probability:0.1 Avg cost:0.303876 time(ms):76.9802 300 iterations
N:2 M:15 M+N:17 ~p:0.117647 Travelled dist:271.064 Probability:0.1 Avg cost:0.219323 time(ms):65.7563 400 iterations
N:3 M:20 M+N:23 ~p:0.130435 Travelled dist:373.927 Probability:0.1 Avg cost:0.158173 time(ms):63.913 500 iterations
N:4 M:25 M+N:29 ~p:0.137931 Travelled dist:478.775 Probability:0.1 Avg cost:0.134899 time(ms):61.841 600 iterations
N:5 M:30 M+N:35 ~p:0.142857 Travelled dist:585.303 Probability:0.1 Avg cost:0.139815 time(ms):65.3395 700 iterations
N:5 M:35 M+N:40 ~p:0.125 Travelled dist:689.839 Probability:0.1 Avg cost:0.125033 time(ms):65.8752 800 iterations
N:5 M:41 M+N:46 ~p:0.108696 Travelled dist:794.055 Probability:0.1 Avg cost:0.109228 time(ms):62.5623 900 iterations
N:5 M:46 M+N:51 ~p:0.0980392 Travelled dist:898.737 Probability:0.1 Avg cost:0.0961492 time(ms):59.8641 1000 iterations
N:7 M:51 M+N:58 ~p:0.12069 Travelled dist:1004.74 Probability:0.1 Avg cost:0.0979526 time(ms):59.7772 1100 iterations
N:8 M:57 M+N:65 ~p:0.123077 Travelled dist:1112.24 Probability:0.1 Avg cost:0.122016 time(ms):60.6998 1200 iterations
N:8 M:63 M+N:71 ~p:0.112676 Travelled dist:1214.7 Probability:0.1 Avg cost:0.122559 time(ms):60.2552 1300 iterations
N:8 M:68 M+N:76 ~p:0.105263 Travelled dist:1319.93 Probability:0.1 Avg cost:0.112656 time(ms):57.1223 1400 iterations
N:8 M:74 M+N:82 ~p:0.097561 Travelled dist:1424.37 Probability:0.1 Avg cost:0.104583 time(ms):54.8826 1500 iterations
N:8 M:80 M+N:88 ~p:0.0909091 Travelled dist:1528.84 Probability:0.1 Avg cost:0.0976869 time(ms):53.3917 1600 iterations
N:8 M:85 M+N:93 ~p:0.0860215 Travelled dist:1634.8 Probability:0.1 Avg cost:0.0915222 time(ms):51.2869 1700 iterations
N:8 M:91 M+N:99 ~p:0.0808081 Travelled dist:1738.21 Probability:0.1 Avg cost:0.0882394 time(ms):52.9267 1800 iterations
N:10 M:95 M+N:105 ~p:0.0952381 Travelled dist:1841.73 Probability:0.1 Avg cost:0.0870584 time(ms):52.5732 1900 iterations
N:10 M:101 M+N:111 ~p:0.0900901 Travelled dist:1945.45 Probability:0.1 Avg cost:0.101278 time(ms):52.0543 2000 iterations
N:11 M:106 M+N:117 ~p:0.0940171 Travelled dist:2050.11 Probability:0.1 Avg cost:0.0963832 time(ms):51.5992 2100 iterations
N:12 M:110 M+N:122 ~p:0.0983607 Travelled dist:2153.69 Probability:0.1 Avg cost:0.11569 time(ms):51.8415 2200 iterations
N:12 M:117 M+N:129 ~p:0.0930233 Travelled dist:2258.79 Probability:0.1 Avg cost:0.111806 time(ms):51.2666 2300 iterations
N:14 M:121 M+N:135 ~p:0.103704 Travelled dist:2361.46 Probability:0.1 Avg cost:0.12509 time(ms):52.5223 2400 iterations
N:14 M:126 M+N:140 ~p:0.1 Travelled dist:2464.96 Probability:0.1 Avg cost:0.122434 time(ms):52.1597 2500 iterations
N:14 M:131 M+N:145 ~p:0.0965517 Travelled dist:2568.07 Probability:0.1 Avg cost:0.117864 time(ms):51.3356 2600 iterations
N:14 M:137 M+N:151 ~p:0.0927152 Travelled dist:2672.04 Probability:0.1 Avg cost:0.113316 time(ms):50.8133 2700 iterations
N:16 M:141 M+N:157 ~p:0.101911 Travelled dist:2779.44 Probability:0.1 Avg cost:0.119095 time(ms):51.3547 2800 iterations
N:16 M:147 M+N:163 ~p:0.0981595 Travelled dist:2891.17 Probability:0.1 Avg cost:0.144415 time(ms):52.122 2900 iterations
N:16 M:153 M+N:169 ~p:0.0946746 Travelled dist:3001.71 Probability:0.1 Avg cost:0.141674 time(ms):51.8475 3000 iterations


==> plots/gen_obstacles/central_obstacle_0.5_48aafddd9d8f1a9153a3d3a1e461bf3c42d10151/data-0.250000-linear-2-1602438358.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:37.4557 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:129.376 Probability:0.25 Avg cost:0.815636 time(ms):35.1445 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:225.355 Probability:0.25 Avg cost:0.661311 time(ms):46.2075 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:324.61 Probability:0.25 Avg cost:0.486052 time(ms):43.4633 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:418.037 Probability:0.25 Avg cost:0.541199 time(ms):43.4842 500 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:516.89 Probability:0.25 Avg cost:0.613225 time(ms):44.1516 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:620.568 Probability:0.25 Avg cost:0.537161 time(ms):43.9784 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:721.179 Probability:0.25 Avg cost:0.480211 time(ms):44.496 800 iterations
N:13 M:35 M+N:48 ~p:0.270833 Travelled dist:822.53 Probability:0.25 Avg cost:0.427747 time(ms):42.7188 900 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:923.009 Probability:0.25 Avg cost:0.438847 time(ms):43.1074 1000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1020.21 Probability:0.25 Avg cost:0.431142 time(ms):43.1202 1100 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1118.83 Probability:0.25 Avg cost:0.435496 time(ms):42.6679 1200 iterations
N:18 M:53 M+N:71 ~p:0.253521 Travelled dist:1217.88 Probability:0.25 Avg cost:0.425589 time(ms):43.2587 1300 iterations
N:18 M:58 M+N:76 ~p:0.236842 Travelled dist:1321.07 Probability:0.25 Avg cost:0.399488 time(ms):41.0224 1400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1426.72 Probability:0.25 Avg cost:0.370839 time(ms):38.8958 1500 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1531.05 Probability:0.25 Avg cost:0.348115 time(ms):37.7261 1600 iterations
N:18 M:75 M+N:93 ~p:0.193548 Travelled dist:1636.82 Probability:0.25 Avg cost:0.327141 time(ms):36.532 1700 iterations
N:18 M:81 M+N:99 ~p:0.181818 Travelled dist:1736.23 Probability:0.25 Avg cost:0.321983 time(ms):36.6612 1800 iterations
N:20 M:85 M+N:105 ~p:0.190476 Travelled dist:1833.01 Probability:0.25 Avg cost:0.315547 time(ms):36.0465 1900 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1931.18 Probability:0.25 Avg cost:0.327962 time(ms):35.9007 2000 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2032.28 Probability:0.25 Avg cost:0.31896 time(ms):35.5646 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2131.76 Probability:0.25 Avg cost:0.327684 time(ms):35.774 2200 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2232.97 Probability:0.25 Avg cost:0.321379 time(ms):35.3689 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2333.24 Probability:0.25 Avg cost:0.3269 time(ms):35.8816 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2429.95 Probability:0.25 Avg cost:0.347494 time(ms):36.0825 2500 iterations
N:28 M:115 M+N:143 ~p:0.195804 Travelled dist:2528.94 Probability:0.25 Avg cost:0.353873 time(ms):36.3819 2600 iterations
N:29 M:120 M+N:149 ~p:0.194631 Travelled dist:2627.54 Probability:0.25 Avg cost:0.363527 time(ms):36.3203 2700 iterations
N:30 M:124 M+N:154 ~p:0.194805 Travelled dist:2729.51 Probability:0.25 Avg cost:0.352349 time(ms):36.4292 2800 iterations
N:32 M:129 M+N:161 ~p:0.198758 Travelled dist:2829.44 Probability:0.25 Avg cost:0.373251 time(ms):36.8389 2900 iterations
N:32 M:133 M+N:165 ~p:0.193939 Travelled dist:2923.13 Probability:0.25 Avg cost:0.37237 time(ms):37.0886 3000 iterations
N:32 M:138 M+N:170 ~p:0.188235 Travelled dist:3019.49 Probability:0.25 Avg cost:0.370003 time(ms):36.8307 3100 iterations


==> plots/gen_obstacles/central_obstacle_0.5_48aafddd9d8f1a9153a3d3a1e461bf3c42d10151/data-0.250000-tree-2-1602438696.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:39.6417 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:133.736 Probability:0.25 Avg cost:0.735195 time(ms):52.8762 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:230.28 Probability:0.25 Avg cost:0.610513 time(ms):75.5457 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:331.409 Probability:0.25 Avg cost:0.437703 time(ms):74.7684 400 iterations
N:8 M:18 M+N:26 ~p:0.307692 Travelled dist:433.331 Probability:0.25 Avg cost:0.402362 time(ms):75.2494 500 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:527.734 Probability:0.25 Avg cost:0.511622 time(ms):76.7843 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:631.964 Probability:0.25 Avg cost:0.44435 time(ms):76.2042 700 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:736.316 Probability:0.25 Avg cost:0.381715 time(ms):76.3495 800 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:840.372 Probability:0.25 Avg cost:0.335755 time(ms):73.4017 900 iterations
N:15 M:39 M+N:54 ~p:0.277778 Travelled dist:942.361 Probability:0.25 Avg cost:0.365521 time(ms):74.8968 1000 iterations
N:16 M:44 M+N:60 ~p:0.266667 Travelled dist:1045.41 Probability:0.25 Avg cost:0.353588 time(ms):74.5075 1100 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1151.31 Probability:0.25 Avg cost:0.341705 time(ms):73.5411 1200 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1255.86 Probability:0.25 Avg cost:0.332812 time(ms):72.591 1300 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1361.56 Probability:0.25 Avg cost:0.307338 time(ms):67.6327 1400 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1468.3 Probability:0.25 Avg cost:0.285532 time(ms):65.2859 1500 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1572.33 Probability:0.25 Avg cost:0.266804 time(ms):62.7809 1600 iterations
N:18 M:78 M+N:96 ~p:0.1875 Travelled dist:1676.68 Probability:0.25 Avg cost:0.250753 time(ms):61.8118 1700 iterations
N:18 M:83 M+N:101 ~p:0.178218 Travelled dist:1777.19 Probability:0.25 Avg cost:0.239728 time(ms):62.8848 1800 iterations
N:20 M:87 M+N:107 ~p:0.186916 Travelled dist:1878.25 Probability:0.25 Avg cost:0.249707 time(ms):62.5238 1900 iterations
N:20 M:93 M+N:113 ~p:0.176991 Travelled dist:1981.23 Probability:0.25 Avg cost:0.239653 time(ms):61.977 2000 iterations
N:21 M:97 M+N:118 ~p:0.177966 Travelled dist:2085.37 Probability:0.25 Avg cost:0.228352 time(ms):61.0276 2100 iterations
N:23 M:102 M+N:125 ~p:0.184 Travelled dist:2189.85 Probability:0.25 Avg cost:0.24311 time(ms):60.6916 2200 iterations
N:25 M:106 M+N:131 ~p:0.19084 Travelled dist:2292.9 Probability:0.25 Avg cost:0.234003 time(ms):61.1148 2300 iterations
N:27 M:110 M+N:137 ~p:0.19708 Travelled dist:2402.74 Probability:0.25 Avg cost:0.25961 time(ms):62.252 2400 iterations
N:28 M:114 M+N:142 ~p:0.197183 Travelled dist:2511.4 Probability:0.25 Avg cost:0.268113 time(ms):62.4964 2500 iterations
N:29 M:119 M+N:148 ~p:0.195946 Travelled dist:2612.35 Probability:0.25 Avg cost:0.277157 time(ms):62.8789 2600 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2709.61 Probability:0.25 Avg cost:0.26784 time(ms):62.4954 2700 iterations
N:32 M:127 M+N:159 ~p:0.201258 Travelled dist:2807.46 Probability:0.25 Avg cost:0.284724 time(ms):63.1418 2800 iterations
N:32 M:133 M+N:165 ~p:0.193939 Travelled dist:2911.03 Probability:0.25 Avg cost:0.280978 time(ms):63.6108 2900 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:3013.94 Probability:0.25 Avg cost:0.272557 time(ms):63.6653 3000 iterations
N:34 M:142 M+N:176 ~p:0.193182 Travelled dist:3117.1 Probability:0.25 Avg cost:0.273687 time(ms):63.9774 3100 iterations


==> plots/gen_obstacles/data-0.250000-tree-2--offset-10-1605434764.txt <==
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 200 iterations
N:30182304 M:0 M+N:30182304 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 300 iterations
N:30188736 M:0 M+N:30188736 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 400 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 500 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 600 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 700 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 800 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 900 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 1000 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 1100 iterations
N:30177840 M:0 M+N:30177840 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 1200 iterations


==> plots/gen_obstacles/data-0.250000-tree-2--offset-10-1605435001.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:37.4618 Probability:0.25 Avg cost:0 time(ms):0 100 iterations


==> plots/gen_obstacles/data-0.250000-tree-2--offset-10-1605438632.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:37.4108 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:105.796 Probability:0.25 Avg cost:3.25824 time(ms):53.6068 200 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:191.443 Probability:0.25 Avg cost:2.24251 time(ms):67.7731 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:282.713 Probability:0.25 Avg cost:1.66451 time(ms):76.5811 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:384.224 Probability:0.25 Avg cost:1.66905 time(ms):77.4525 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:489.411 Probability:0.25 Avg cost:1.57743 time(ms):76.7892 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:590.204 Probability:0.25 Avg cost:1.41422 time(ms):79.942 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:690.016 Probability:0.25 Avg cost:1.24855 time(ms):79.2857 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:791.312 Probability:0.25 Avg cost:1.11311 time(ms):79.5445 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:892.821 Probability:0.25 Avg cost:1.00881 time(ms):77.6219 1000 iterations
N:15 M:42 M+N:57 ~p:0.263158 Travelled dist:989.006 Probability:0.25 Avg cost:1.04294 time(ms):76.573 1100 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602531856.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:34.6652 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:128.463 Probability:0.25 Avg cost:0.709484 time(ms):48.9748 200 iterations
N:5 M:10 M+N:15 ~p:0.333333 Travelled dist:234.284 Probability:0.25 Avg cost:0.507385 time(ms):75.8733 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:340.408 Probability:0.25 Avg cost:0.373185 time(ms):77.1262 400 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602531990.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:37.2044 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:128.516 Probability:0.25 Avg cost:0.769792 time(ms):49.3936 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:226.874 Probability:0.25 Avg cost:0.598456 time(ms):73.255 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:326.226 Probability:0.25 Avg cost:0.428397 time(ms):70.6556 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:427.588 Probability:0.25 Avg cost:0.410739 time(ms):74.3361 500 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602532072.txt <==
N:21758800 M:0 M+N:21758800 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:38.723 Probability:0.25 Avg cost:0 time(ms):0 200 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:132.101 Probability:0.25 Avg cost:0.678467 time(ms):46.7357 300 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:228.053 Probability:0.25 Avg cost:0.540288 time(ms):77.6355 400 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:327.644 Probability:0.25 Avg cost:0.395297 time(ms):81.3551 500 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:429.293 Probability:0.25 Avg cost:0.382359 time(ms):83.2404 600 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602532186.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:33.288 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:123.343 Probability:0.25 Avg cost:1.24001 time(ms):36.1292 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:225.107 Probability:0.25 Avg cost:0.960352 time(ms):78.4023 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:327.948 Probability:0.25 Avg cost:0.69168 time(ms):84.9337 400 iterations
N:8 M:19 M+N:27 ~p:0.296296 Travelled dist:439.129 Probability:0.25 Avg cost:0.96516 time(ms):91.4689 500 iterations
N:10 M:22 M+N:32 ~p:0.3125 Travelled dist:548.409 Probability:0.25 Avg cost:1.04736 time(ms):95.9307 600 iterations
N:11 M:28 M+N:39 ~p:0.282051 Travelled dist:658.989 Probability:0.25 Avg cost:0.932699 time(ms):95.3882 700 iterations
N:12 M:32 M+N:44 ~p:0.272727 Travelled dist:759.987 Probability:0.25 Avg cost:0.809325 time(ms):97.0165 800 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:863.561 Probability:0.25 Avg cost:0.731766 time(ms):94.3994 900 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:958.733 Probability:0.25 Avg cost:0.805102 time(ms):98.0602 1000 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1060.62 Probability:0.25 Avg cost:0.777711 time(ms):95.3115 1100 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1155.69 Probability:0.25 Avg cost:0.74077 time(ms):94.0759 1200 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602532339.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:25.7975 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:103.875 Probability:0.25 Avg cost:2.32481 time(ms):36.542 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:205.787 Probability:0.25 Avg cost:1.54109 time(ms):88.5077 300 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:304.481 Probability:0.25 Avg cost:1.1093 time(ms):87.459 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:410.526 Probability:0.25 Avg cost:1.31841 time(ms):97.7489 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:511.024 Probability:0.25 Avg cost:1.40665 time(ms):97.8559 600 iterations
N:11 M:25 M+N:36 ~p:0.305556 Travelled dist:610.406 Probability:0.25 Avg cost:1.31786 time(ms):96.6169 700 iterations
N:11 M:30 M+N:41 ~p:0.268293 Travelled dist:710.7 Probability:0.25 Avg cost:1.14425 time(ms):98.8227 800 iterations
N:13 M:34 M+N:47 ~p:0.276596 Travelled dist:819.919 Probability:0.25 Avg cost:1.0566 time(ms):100.615 900 iterations
N:15 M:38 M+N:53 ~p:0.283019 Travelled dist:921.053 Probability:0.25 Avg cost:1.03146 time(ms):101.165 1000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1021.05 Probability:0.25 Avg cost:0.990407 time(ms):101.191 1100 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1121.76 Probability:0.25 Avg cost:0.967946 time(ms):99.4993 1200 iterations
N:18 M:54 M+N:72 ~p:0.25 Travelled dist:1231.75 Probability:0.25 Avg cost:0.964207 time(ms):99.4947 1300 iterations
N:18 M:59 M+N:77 ~p:0.233766 Travelled dist:1339.99 Probability:0.25 Avg cost:0.901073 time(ms):92.4986 1400 iterations
N:18 M:65 M+N:83 ~p:0.216867 Travelled dist:1447.19 Probability:0.25 Avg cost:0.836382 time(ms):86.9673 1500 iterations
N:18 M:71 M+N:89 ~p:0.202247 Travelled dist:1555.13 Probability:0.25 Avg cost:0.783127 time(ms):83.1096 1600 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1659.03 Probability:0.25 Avg cost:0.734726 time(ms):80.1475 1700 iterations
N:18 M:82 M+N:100 ~p:0.18 Travelled dist:1755.64 Probability:0.25 Avg cost:0.767663 time(ms):83.0383 1800 iterations
N:20 M:86 M+N:106 ~p:0.188679 Travelled dist:1850.7 Probability:0.25 Avg cost:0.750189 time(ms):81.9448 1900 iterations
N:20 M:91 M+N:111 ~p:0.18018 Travelled dist:1956.97 Probability:0.25 Avg cost:0.735785 time(ms):81.0748 2000 iterations
N:21 M:96 M+N:117 ~p:0.179487 Travelled dist:2058.77 Probability:0.25 Avg cost:0.702058 time(ms):80.0476 2100 iterations
N:23 M:100 M+N:123 ~p:0.186992 Travelled dist:2168.96 Probability:0.25 Avg cost:0.787418 time(ms):82.3835 2200 iterations
N:24 M:106 M+N:130 ~p:0.184615 Travelled dist:2273.44 Probability:0.25 Avg cost:0.755766 time(ms):82.3016 2300 iterations
N:26 M:109 M+N:135 ~p:0.192593 Travelled dist:2380.87 Probability:0.25 Avg cost:0.77787 time(ms):84.0948 2400 iterations
N:28 M:114 M+N:142 ~p:0.197183 Travelled dist:2502.57 Probability:0.25 Avg cost:0.844028 time(ms):84.416 2500 iterations
N:29 M:118 M+N:147 ~p:0.197279 Travelled dist:2609.3 Probability:0.25 Avg cost:0.862649 time(ms):85.0052 2600 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2715.32 Probability:0.25 Avg cost:0.833205 time(ms):84.704 2700 iterations
N:32 M:129 M+N:161 ~p:0.198758 Travelled dist:2827.53 Probability:0.25 Avg cost:0.870175 time(ms):85.5496 2800 iterations
N:32 M:134 M+N:166 ~p:0.192771 Travelled dist:2938.21 Probability:0.25 Avg cost:0.851814 time(ms):86.3777 2900 iterations
N:32 M:139 M+N:171 ~p:0.187135 Travelled dist:3043.83 Probability:0.25 Avg cost:0.825237 time(ms):86.0651 3000 iterations
N:34 M:144 M+N:178 ~p:0.191011 Travelled dist:3151.51 Probability:0.25 Avg cost:0.847359 time(ms):86.8038 3100 iterations
N:36 M:147 M+N:183 ~p:0.196721 Travelled dist:3259.42 Probability:0.25 Avg cost:0.831582 time(ms):86.2241 3200 iterations
N:37 M:152 M+N:189 ~p:0.195767 Travelled dist:3368.18 Probability:0.25 Avg cost:0.841691 time(ms):86.9137 3300 iterations
N:39 M:156 M+N:195 ~p:0.2 Travelled dist:3470.17 Probability:0.25 Avg cost:0.839415 time(ms):87.888 3400 iterations
N:41 M:160 M+N:201 ~p:0.20398 Travelled dist:3569.18 Probability:0.25 Avg cost:0.866868 time(ms):88.7006 3500 iterations
N:43 M:164 M+N:207 ~p:0.207729 Travelled dist:3665.15 Probability:0.25 Avg cost:0.86116 time(ms):88.6821 3600 iterations
N:43 M:169 M+N:212 ~p:0.20283 Travelled dist:3759.95 Probability:0.25 Avg cost:0.881734 time(ms):88.6902 3700 iterations
N:44 M:173 M+N:217 ~p:0.202765 Travelled dist:3861.23 Probability:0.25 Avg cost:0.869512 time(ms):88.3622 3800 iterations
N:46 M:178 M+N:224 ~p:0.205357 Travelled dist:3965.96 Probability:0.25 Avg cost:0.881847 time(ms):88.814 3900 iterations
N:46 M:183 M+N:229 ~p:0.200873 Travelled dist:4073.86 Probability:0.25 Avg cost:0.86939 time(ms):88.6031 4000 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4184.51 Probability:0.25 Avg cost:0.869688 time(ms):88.6125 4100 iterations
N:49 M:191 M+N:240 ~p:0.204167 Travelled dist:4294.94 Probability:0.25 Avg cost:0.862636 time(ms):89.0784 4200 iterations
N:49 M:198 M+N:247 ~p:0.198381 Travelled dist:4422.5 Probability:0.25 Avg cost:0.922843 time(ms):88.7771 4300 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4534.43 Probability:0.25 Avg cost:0.957476 time(ms):89.7196 4400 iterations
N:55 M:206 M+N:261 ~p:0.210728 Travelled dist:4654.43 Probability:0.25 Avg cost:1.03483 time(ms):89.9004 4500 iterations
N:56 M:211 M+N:267 ~p:0.209738 Travelled dist:4765.12 Probability:0.25 Avg cost:1.01929 time(ms):88.8774 4600 iterations
N:58 M:216 M+N:274 ~p:0.211679 Travelled dist:4899.28 Probability:0.25 Avg cost:1.11124 time(ms):89.5762 4700 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602532821.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:28.4833 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:107.922 Probability:0.25 Avg cost:2.15679 time(ms):25.7227 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:216.887 Probability:0.25 Avg cost:1.48951 time(ms):88.2659 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:324.398 Probability:0.25 Avg cost:1.08229 time(ms):95.0132 400 iterations
N:8 M:19 M+N:27 ~p:0.296296 Travelled dist:441.141 Probability:0.25 Avg cost:1.52071 time(ms):107.425 500 iterations
N:10 M:22 M+N:32 ~p:0.3125 Travelled dist:542.426 Probability:0.25 Avg cost:1.55194 time(ms):108.755 600 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:642.242 Probability:0.25 Avg cost:1.38685 time(ms):105.971 700 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:749.483 Probability:0.25 Avg cost:1.19838 time(ms):109.113 800 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:859.07 Probability:0.25 Avg cost:1.1009 time(ms):107.439 900 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:952.486 Probability:0.25 Avg cost:1.17103 time(ms):110.797 1000 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1056.63 Probability:0.25 Avg cost:1.13678 time(ms):108.415 1100 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1164.05 Probability:0.25 Avg cost:1.0901 time(ms):106.754 1200 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1268.56 Probability:0.25 Avg cost:1.0468 time(ms):103.465 1300 iterations
N:18 M:61 M+N:79 ~p:0.227848 Travelled dist:1373.7 Probability:0.25 Avg cost:0.964773 time(ms):94.1749 1400 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1476.56 Probability:0.25 Avg cost:0.896832 time(ms):90.1313 1500 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1583.38 Probability:0.25 Avg cost:0.838181 time(ms):84.629 1600 iterations
N:18 M:78 M+N:96 ~p:0.1875 Travelled dist:1689.09 Probability:0.25 Avg cost:0.79141 time(ms):83.9358 1700 iterations
N:18 M:83 M+N:101 ~p:0.178218 Travelled dist:1787.71 Probability:0.25 Avg cost:0.835006 time(ms):84.7831 1800 iterations
N:20 M:88 M+N:108 ~p:0.185185 Travelled dist:1892.22 Probability:0.25 Avg cost:0.838999 time(ms):83.9841 1900 iterations
N:20 M:93 M+N:113 ~p:0.176991 Travelled dist:1993.9 Probability:0.25 Avg cost:0.799295 time(ms):83.4221 2000 iterations
N:22 M:97 M+N:119 ~p:0.184874 Travelled dist:2089.36 Probability:0.25 Avg cost:0.764742 time(ms):83.2578 2100 iterations
N:23 M:102 M+N:125 ~p:0.184 Travelled dist:2195.37 Probability:0.25 Avg cost:0.845006 time(ms):84.3843 2200 iterations
N:25 M:106 M+N:131 ~p:0.19084 Travelled dist:2298.05 Probability:0.25 Avg cost:0.812181 time(ms):84.9068 2300 iterations
N:27 M:110 M+N:137 ~p:0.19708 Travelled dist:2402.37 Probability:0.25 Avg cost:0.853012 time(ms):85.6444 2400 iterations
N:28 M:114 M+N:142 ~p:0.197183 Travelled dist:2512.4 Probability:0.25 Avg cost:0.866556 time(ms):85.2794 2500 iterations
N:29 M:119 M+N:148 ~p:0.195946 Travelled dist:2616.77 Probability:0.25 Avg cost:0.879338 time(ms):85.499 2600 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2719.98 Probability:0.25 Avg cost:0.848529 time(ms):85.5543 2700 iterations
N:32 M:129 M+N:161 ~p:0.198758 Travelled dist:2831.21 Probability:0.25 Avg cost:0.882439 time(ms):86.3329 2800 iterations
N:32 M:134 M+N:166 ~p:0.192771 Travelled dist:2943.85 Probability:0.25 Avg cost:0.867471 time(ms):87.0626 2900 iterations
N:32 M:139 M+N:171 ~p:0.187135 Travelled dist:3049.74 Probability:0.25 Avg cost:0.840137 time(ms):86.2819 3000 iterations
N:34 M:144 M+N:178 ~p:0.191011 Travelled dist:3150.27 Probability:0.25 Avg cost:0.860762 time(ms):87.0792 3100 iterations
N:36 M:147 M+N:183 ~p:0.196721 Travelled dist:3250.92 Probability:0.25 Avg cost:0.840248 time(ms):85.9179 3200 iterations
N:37 M:151 M+N:188 ~p:0.196809 Travelled dist:3359.26 Probability:0.25 Avg cost:0.851189 time(ms):86.8745 3300 iterations
N:39 M:155 M+N:194 ~p:0.201031 Travelled dist:3466.36 Probability:0.25 Avg cost:0.847138 time(ms):87.3922 3400 iterations
N:41 M:159 M+N:200 ~p:0.205 Travelled dist:3565.45 Probability:0.25 Avg cost:0.867277 time(ms):87.9852 3500 iterations
N:43 M:164 M+N:207 ~p:0.207729 Travelled dist:3666.73 Probability:0.25 Avg cost:0.86158 time(ms):88.1292 3600 iterations
N:43 M:169 M+N:212 ~p:0.20283 Travelled dist:3762.68 Probability:0.25 Avg cost:0.888604 time(ms):88.1605 3700 iterations
N:44 M:173 M+N:217 ~p:0.202765 Travelled dist:3869.79 Probability:0.25 Avg cost:0.877936 time(ms):88.2474 3800 iterations
N:46 M:179 M+N:225 ~p:0.204444 Travelled dist:3988.09 Probability:0.25 Avg cost:0.913133 time(ms):89.0061 3900 iterations
N:47 M:183 M+N:230 ~p:0.204348 Travelled dist:4098.33 Probability:0.25 Avg cost:0.899933 time(ms):88.3722 4000 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4200.88 Probability:0.25 Avg cost:0.897035 time(ms):88.7512 4100 iterations
N:49 M:193 M+N:242 ~p:0.202479 Travelled dist:4320.37 Probability:0.25 Avg cost:0.933706 time(ms):89.4719 4200 iterations
N:50 M:199 M+N:249 ~p:0.200803 Travelled dist:4453.37 Probability:0.25 Avg cost:0.993658 time(ms):89.3933 4300 iterations
N:55 M:202 M+N:257 ~p:0.214008 Travelled dist:4571.21 Probability:0.25 Avg cost:1.05787 time(ms):90.4339 4400 iterations
N:55 M:207 M+N:262 ~p:0.209924 Travelled dist:4682.89 Probability:0.25 Avg cost:1.05669 time(ms):90.3547 4500 iterations
N:57 M:211 M+N:268 ~p:0.212687 Travelled dist:4785.13 Probability:0.25 Avg cost:1.04999 time(ms):89.8766 4600 iterations
N:58 M:216 M+N:274 ~p:0.211679 Travelled dist:4888.97 Probability:0.25 Avg cost:1.0562 time(ms):90.0464 4700 iterations
N:58 M:221 M+N:279 ~p:0.207885 Travelled dist:4991.8 Probability:0.25 Avg cost:1.04553 time(ms):88.6759 4800 iterations
N:59 M:227 M+N:286 ~p:0.206294 Travelled dist:5093.71 Probability:0.25 Avg cost:1.0364 time(ms):88.3193 4900 iterations
N:60 M:231 M+N:291 ~p:0.206186 Travelled dist:5196.16 Probability:0.25 Avg cost:1.01949 time(ms):88.105 5000 iterations
N:63 M:233 M+N:296 ~p:0.212838 Travelled dist:5286.99 Probability:0.25 Avg cost:1.03469 time(ms):89.3017 5100 iterations
N:66 M:234 M+N:300 ~p:0.22 Travelled dist:5348.72 Probability:0.25 Avg cost:1.1376 time(ms):90.643 5200 iterations
N:68 M:234 M+N:302 ~p:0.225166 Travelled dist:5381.97 Probability:0.25 Avg cost:1.38186 time(ms):91.2647 5300 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602541388.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:29.4566 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:67.452 Probability:0.25 Avg cost:9.65788 time(ms):113.335 200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.7867 Probability:0.25 Avg cost:12.7147 time(ms):108.626 300 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.8828 Probability:0.25 Avg cost:13.6452 time(ms):106.363 400 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.9564 Probability:0.25 Avg cost:14.0574 time(ms):105.64 500 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.9547 Probability:0.25 Avg cost:14.2899 time(ms):105.007 600 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.9531 Probability:0.25 Avg cost:14.4392 time(ms):104.985 700 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.9515 Probability:0.25 Avg cost:14.5433 time(ms):105.09 800 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1602541483.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:27.8022 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:96.3838 Probability:0.25 Avg cost:3.42515 time(ms):68.1632 200 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:189.013 Probability:0.25 Avg cost:2.18383 time(ms):92.8319 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:283.325 Probability:0.25 Avg cost:1.57522 time(ms):93.1059 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:386.18 Probability:0.25 Avg cost:1.62775 time(ms):92.0991 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:486.896 Probability:0.25 Avg cost:1.67556 time(ms):92.9239 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:584.421 Probability:0.25 Avg cost:1.55832 time(ms):96.1887 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:675.944 Probability:0.25 Avg cost:1.40896 time(ms):92.6752 800 iterations
N:12 M:32 M+N:44 ~p:0.272727 Travelled dist:769.698 Probability:0.25 Avg cost:1.26665 time(ms):92.9971 900 iterations
N:14 M:36 M+N:50 ~p:0.28 Travelled dist:866.851 Probability:0.25 Avg cost:1.17484 time(ms):90.1945 1000 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:953.651 Probability:0.25 Avg cost:1.28504 time(ms):92.7576 1100 iterations
N:16 M:44 M+N:60 ~p:0.266667 Travelled dist:1046.29 Probability:0.25 Avg cost:1.24612 time(ms):91.422 1200 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1144.61 Probability:0.25 Avg cost:1.19692 time(ms):88.9733 1300 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1244.55 Probability:0.25 Avg cost:1.16269 time(ms):87.2378 1400 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1343.72 Probability:0.25 Avg cost:1.08162 time(ms):82.0652 1500 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1442.96 Probability:0.25 Avg cost:1.00917 time(ms):77.8262 1600 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1541.55 Probability:0.25 Avg cost:0.949674 time(ms):75.4398 1700 iterations
N:18 M:76 M+N:94 ~p:0.191489 Travelled dist:1645.19 Probability:0.25 Avg cost:0.894202 time(ms):73.3826 1800 iterations
N:18 M:81 M+N:99 ~p:0.181818 Travelled dist:1746.38 Probability:0.25 Avg cost:0.853696 time(ms):74.5997 1900 iterations
N:20 M:86 M+N:106 ~p:0.188679 Travelled dist:1846.47 Probability:0.25 Avg cost:0.826662 time(ms):73.7257 2000 iterations
N:20 M:91 M+N:111 ~p:0.18018 Travelled dist:1949.63 Probability:0.25 Avg cost:0.817378 time(ms):72.9794 2100 iterations
N:21 M:96 M+N:117 ~p:0.179487 Travelled dist:2048.22 Probability:0.25 Avg cost:0.785152 time(ms):72.154 2200 iterations
N:23 M:99 M+N:122 ~p:0.188525 Travelled dist:2146.59 Probability:0.25 Avg cost:0.813016 time(ms):73.703 2300 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2246.83 Probability:0.25 Avg cost:0.789164 time(ms):72.9819 2400 iterations
N:26 M:108 M+N:134 ~p:0.19403 Travelled dist:2350.16 Probability:0.25 Avg cost:0.791613 time(ms):73.5614 2500 iterations
N:27 M:112 M+N:139 ~p:0.194245 Travelled dist:2454.22 Probability:0.25 Avg cost:0.833451 time(ms):74.7158 2600 iterations
N:29 M:116 M+N:145 ~p:0.2 Travelled dist:2554.86 Probability:0.25 Avg cost:0.82955 time(ms):75.2041 2700 iterations
N:29 M:121 M+N:150 ~p:0.193333 Travelled dist:2649.94 Probability:0.25 Avg cost:0.837968 time(ms):74.4954 2800 iterations
N:30 M:125 M+N:155 ~p:0.193548 Travelled dist:2744.87 Probability:0.25 Avg cost:0.81954 time(ms):74.7897 2900 iterations
N:32 M:129 M+N:161 ~p:0.198758 Travelled dist:2844.99 Probability:0.25 Avg cost:0.851656 time(ms):75.319 3000 iterations
N:32 M:135 M+N:167 ~p:0.191617 Travelled dist:2945.27 Probability:0.25 Avg cost:0.831234 time(ms):75.2389 3100 iterations
N:32 M:139 M+N:171 ~p:0.187135 Travelled dist:3041.71 Probability:0.25 Avg cost:0.810184 time(ms):74.9441 3200 iterations
N:34 M:143 M+N:177 ~p:0.19209 Travelled dist:3137.8 Probability:0.25 Avg cost:0.835592 time(ms):75.3613 3300 iterations
N:35 M:147 M+N:182 ~p:0.192308 Travelled dist:3234.38 Probability:0.25 Avg cost:0.821333 time(ms):74.5355 3400 iterations
N:37 M:150 M+N:187 ~p:0.197861 Travelled dist:3336.65 Probability:0.25 Avg cost:0.833054 time(ms):75.4942 3500 iterations
N:38 M:155 M+N:193 ~p:0.196891 Travelled dist:3439.87 Probability:0.25 Avg cost:0.846123 time(ms):75.8746 3600 iterations
N:40 M:158 M+N:198 ~p:0.20202 Travelled dist:3529.65 Probability:0.25 Avg cost:0.876124 time(ms):76.3815 3700 iterations
N:41 M:163 M+N:204 ~p:0.20098 Travelled dist:3615.94 Probability:0.25 Avg cost:0.907609 time(ms):76.5392 3800 iterations
N:43 M:166 M+N:209 ~p:0.205742 Travelled dist:3706.95 Probability:0.25 Avg cost:0.933119 time(ms):77.0242 3900 iterations
N:43 M:171 M+N:214 ~p:0.200935 Travelled dist:3797.72 Probability:0.25 Avg cost:0.931791 time(ms):76.5149 4000 iterations
N:45 M:175 M+N:220 ~p:0.204545 Travelled dist:3896.93 Probability:0.25 Avg cost:0.922301 time(ms):76.5654 4100 iterations
N:46 M:179 M+N:225 ~p:0.204444 Travelled dist:3996.08 Probability:0.25 Avg cost:0.923555 time(ms):76.9657 4200 iterations
N:47 M:183 M+N:230 ~p:0.204348 Travelled dist:4095.37 Probability:0.25 Avg cost:0.905279 time(ms):76.4379 4300 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4190.3 Probability:0.25 Avg cost:0.908073 time(ms):76.6101 4400 iterations
N:49 M:191 M+N:240 ~p:0.204167 Travelled dist:4284.47 Probability:0.25 Avg cost:0.898657 time(ms):76.7184 4500 iterations
N:49 M:196 M+N:245 ~p:0.2 Travelled dist:4372.14 Probability:0.25 Avg cost:0.948893 time(ms):77.0071 4600 iterations
N:51 M:200 M+N:251 ~p:0.203187 Travelled dist:4468.52 Probability:0.25 Avg cost:0.949029 time(ms):76.9922 4700 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4550.88 Probability:0.25 Avg cost:1.00429 time(ms):77.8711 4800 iterations
N:55 M:205 M+N:260 ~p:0.211538 Travelled dist:4626.29 Probability:0.25 Avg cost:1.03642 time(ms):78.5048 4900 iterations
N:55 M:209 M+N:264 ~p:0.208333 Travelled dist:4721.89 Probability:0.25 Avg cost:1.02017 time(ms):77.7174 5000 iterations
N:57 M:213 M+N:270 ~p:0.211111 Travelled dist:4827.74 Probability:0.25 Avg cost:1.06123 time(ms):78.236 5100 iterations
N:58 M:217 M+N:275 ~p:0.210909 Travelled dist:4921.98 Probability:0.25 Avg cost:1.06194 time(ms):77.8494 5200 iterations
N:58 M:223 M+N:281 ~p:0.206406 Travelled dist:5023.65 Probability:0.25 Avg cost:1.044 time(ms):76.93 5300 iterations
N:59 M:228 M+N:287 ~p:0.205575 Travelled dist:5125.25 Probability:0.25 Avg cost:1.03698 time(ms):77.1465 5400 iterations
N:61 M:232 M+N:293 ~p:0.208191 Travelled dist:5224 Probability:0.25 Avg cost:1.03524 time(ms):77.034 5500 iterations
N:64 M:234 M+N:298 ~p:0.214765 Travelled dist:5311.17 Probability:0.25 Avg cost:1.05788 time(ms):77.8115 5600 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603399256.txt <==
N:32992720 M:0 M+N:32992720 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:1.20905 Probability:0.25 Avg cost:0 time(ms):0 200 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:65.0676 Probability:0.25 Avg cost:1.96482 time(ms):77.978 300 iterations
N:4 M:7 M+N:11 ~p:0.363636 Travelled dist:160.406 Probability:0.25 Avg cost:0.997644 time(ms):58.1277 400 iterations
N:5 M:10 M+N:15 ~p:0.333333 Travelled dist:258.624 Probability:0.25 Avg cost:0.628176 time(ms):55.6464 500 iterations
N:6 M:15 M+N:21 ~p:0.285714 Travelled dist:355.217 Probability:0.25 Avg cost:0.595364 time(ms):58.575 600 iterations
N:8 M:19 M+N:27 ~p:0.296296 Travelled dist:449.288 Probability:0.25 Avg cost:0.56969 time(ms):59.5711 700 iterations
N:10 M:22 M+N:32 ~p:0.3125 Travelled dist:542.528 Probability:0.25 Avg cost:0.655811 time(ms):59.8965 800 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:642.031 Probability:0.25 Avg cost:0.575975 time(ms):59.6774 900 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:742.73 Probability:0.25 Avg cost:0.501611 time(ms):60.7423 1000 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:846.401 Probability:0.25 Avg cost:0.442975 time(ms):59.5349 1100 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603402733.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:36.3924 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:121.714 Probability:0.25 Avg cost:1.19338 time(ms):46.6127 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:215.981 Probability:0.25 Avg cost:0.896397 time(ms):58.9854 300 iterations
N:5 M:13 M+N:18 ~p:0.277778 Travelled dist:303.38 Probability:0.25 Avg cost:0.606372 time(ms):57.4806 400 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603402916.txt <==
N:38931728 M:0 M+N:38931728 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 100 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603403039.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:37.8463 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:125.221 Probability:0.25 Avg cost:1.02757 time(ms):49.4864 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:219.291 Probability:0.25 Avg cost:0.791065 time(ms):59.8254 300 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:317.781 Probability:0.25 Avg cost:0.55373 time(ms):56.9965 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:411.605 Probability:0.25 Avg cost:0.56597 time(ms):60.5829 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:506.943 Probability:0.25 Avg cost:0.634465 time(ms):61.4307 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:605.239 Probability:0.25 Avg cost:0.574835 time(ms):61.464 700 iterations
N:11 M:30 M+N:41 ~p:0.268293 Travelled dist:707.037 Probability:0.25 Avg cost:0.498224 time(ms):62.2828 800 iterations
N:13 M:34 M+N:47 ~p:0.276596 Travelled dist:809.916 Probability:0.25 Avg cost:0.438271 time(ms):61.7467 900 iterations
N:15 M:37 M+N:52 ~p:0.288462 Travelled dist:912.164 Probability:0.25 Avg cost:0.423868 time(ms):61.7261 1000 iterations
N:16 M:42 M+N:58 ~p:0.275862 Travelled dist:1008.19 Probability:0.25 Avg cost:0.425966 time(ms):61.2063 1100 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1112.96 Probability:0.25 Avg cost:0.419262 time(ms):60.9088 1200 iterations
N:18 M:53 M+N:71 ~p:0.253521 Travelled dist:1214.58 Probability:0.25 Avg cost:0.40636 time(ms):61.602 1300 iterations
N:18 M:58 M+N:76 ~p:0.236842 Travelled dist:1316.67 Probability:0.25 Avg cost:0.385186 time(ms):58.6946 1400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1421.95 Probability:0.25 Avg cost:0.357581 time(ms):56.1427 1500 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1526.85 Probability:0.25 Avg cost:0.333939 time(ms):54.2947 1600 iterations
N:18 M:75 M+N:93 ~p:0.193548 Travelled dist:1632.72 Probability:0.25 Avg cost:0.31299 time(ms):52.5304 1700 iterations
N:18 M:81 M+N:99 ~p:0.181818 Travelled dist:1735.78 Probability:0.25 Avg cost:0.296807 time(ms):52.9742 1800 iterations
N:20 M:85 M+N:105 ~p:0.190476 Travelled dist:1839.31 Probability:0.25 Avg cost:0.284286 time(ms):52.2715 1900 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1940.26 Probability:0.25 Avg cost:0.293564 time(ms):51.7412 2000 iterations
N:20 M:96 M+N:116 ~p:0.172414 Travelled dist:2042.92 Probability:0.25 Avg cost:0.28053 time(ms):51.4904 2100 iterations
N:23 M:99 M+N:122 ~p:0.188525 Travelled dist:2143.54 Probability:0.25 Avg cost:0.296243 time(ms):51.6058 2200 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2246.47 Probability:0.25 Avg cost:0.286308 time(ms):50.8316 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2346.17 Probability:0.25 Avg cost:0.292556 time(ms):51.4429 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2440.98 Probability:0.25 Avg cost:0.322004 time(ms):52.4688 2500 iterations
N:29 M:115 M+N:144 ~p:0.201389 Travelled dist:2539.21 Probability:0.25 Avg cost:0.326237 time(ms):52.445 2600 iterations
N:29 M:121 M+N:150 ~p:0.193333 Travelled dist:2642.41 Probability:0.25 Avg cost:0.335441 time(ms):52.3183 2700 iterations
N:30 M:125 M+N:155 ~p:0.193548 Travelled dist:2744.84 Probability:0.25 Avg cost:0.326076 time(ms):52.4832 2800 iterations
N:32 M:129 M+N:161 ~p:0.198758 Travelled dist:2842.82 Probability:0.25 Avg cost:0.349227 time(ms):52.9148 2900 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603540278.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:42.4974 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:6 M+N:9 ~p:0.333333 Travelled dist:135.568 Probability:0.25 Avg cost:0.818521 time(ms):54.267 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:227.409 Probability:0.25 Avg cost:0.773179 time(ms):62.0066 300 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:326.918 Probability:0.25 Avg cost:0.548377 time(ms):60.3832 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:417.11 Probability:0.25 Avg cost:0.599238 time(ms):62.219 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:510.546 Probability:0.25 Avg cost:0.715497 time(ms):63.1538 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:608.739 Probability:0.25 Avg cost:0.648796 time(ms):62.8655 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:712.6 Probability:0.25 Avg cost:0.557832 time(ms):63.2483 800 iterations
N:13 M:34 M+N:47 ~p:0.276596 Travelled dist:814.575 Probability:0.25 Avg cost:0.491989 time(ms):62.1257 900 iterations
N:15 M:37 M+N:52 ~p:0.288462 Travelled dist:916.424 Probability:0.25 Avg cost:0.486972 time(ms):62.1566 1000 iterations
N:16 M:42 M+N:58 ~p:0.275862 Travelled dist:1016.5 Probability:0.25 Avg cost:0.473115 time(ms):61.9104 1100 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603540525.txt <==
N:21953984 M:0 M+N:21953984 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:21952528 M:0 M+N:21952528 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 200 iterations
N:21948304 M:0 M+N:21948304 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 300 iterations
N:21949920 M:0 M+N:21949920 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 400 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603540608.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:8.02233 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:61.4738 Probability:0.25 Avg cost:3.46717 time(ms):76.9937 200 iterations
N:4 M:6 M+N:10 ~p:0.4 Travelled dist:145.413 Probability:0.25 Avg cost:1.99982 time(ms):57.9287 300 iterations
N:5 M:10 M+N:15 ~p:0.333333 Travelled dist:240.152 Probability:0.25 Avg cost:1.34435 time(ms):61.0573 400 iterations
N:6 M:14 M+N:20 ~p:0.3 Travelled dist:341.269 Probability:0.25 Avg cost:1.0097 time(ms):62.8914 500 iterations
N:8 M:19 M+N:27 ~p:0.296296 Travelled dist:438.841 Probability:0.25 Avg cost:0.858826 time(ms):62.1516 600 iterations
N:10 M:22 M+N:32 ~p:0.3125 Travelled dist:539.926 Probability:0.25 Avg cost:0.841457 time(ms):62.7286 700 iterations
N:11 M:26 M+N:37 ~p:0.297297 Travelled dist:642.895 Probability:0.25 Avg cost:0.731245 time(ms):61.5779 800 iterations
N:11 M:32 M+N:43 ~p:0.255814 Travelled dist:746.618 Probability:0.25 Avg cost:0.635555 time(ms):62.4314 900 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:850.502 Probability:0.25 Avg cost:0.56297 time(ms):61.1565 1000 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:952.693 Probability:0.25 Avg cost:0.573056 time(ms):61.5118 1100 iterations
N:16 M:44 M+N:60 ~p:0.266667 Travelled dist:1049.55 Probability:0.25 Avg cost:0.546986 time(ms):61.2836 1200 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1151.74 Probability:0.25 Avg cost:0.518679 time(ms):60.543 1300 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1253.59 Probability:0.25 Avg cost:0.498685 time(ms):59.8365 1400 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1357.36 Probability:0.25 Avg cost:0.462822 time(ms):57.1913 1500 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1461.58 Probability:0.25 Avg cost:0.431569 time(ms):55.4969 1600 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1565.59 Probability:0.25 Avg cost:0.404695 time(ms):53.8374 1700 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1670.36 Probability:0.25 Avg cost:0.380593 time(ms):52.8918 1800 iterations
N:18 M:83 M+N:101 ~p:0.178218 Travelled dist:1771.6 Probability:0.25 Avg cost:0.362313 time(ms):53.6217 1900 iterations
N:20 M:87 M+N:107 ~p:0.186916 Travelled dist:1872.52 Probability:0.25 Avg cost:0.362439 time(ms):53.5768 2000 iterations
N:20 M:92 M+N:112 ~p:0.178571 Travelled dist:1974.62 Probability:0.25 Avg cost:0.347744 time(ms):53.2241 2100 iterations
N:21 M:97 M+N:118 ~p:0.177966 Travelled dist:2078.68 Probability:0.25 Avg cost:0.331698 time(ms):52.7343 2200 iterations
N:23 M:101 M+N:124 ~p:0.185484 Travelled dist:2181.57 Probability:0.25 Avg cost:0.345444 time(ms):52.4955 2300 iterations
N:25 M:106 M+N:131 ~p:0.19084 Travelled dist:2286.56 Probability:0.25 Avg cost:0.331116 time(ms):52.0779 2400 iterations
N:26 M:110 M+N:136 ~p:0.191176 Travelled dist:2388.7 Probability:0.25 Avg cost:0.348812 time(ms):52.9332 2500 iterations
N:27 M:114 M+N:141 ~p:0.191489 Travelled dist:2488.9 Probability:0.25 Avg cost:0.362511 time(ms):53.0026 2600 iterations
N:29 M:118 M+N:147 ~p:0.197279 Travelled dist:2589.97 Probability:0.25 Avg cost:0.369703 time(ms):53.4457 2700 iterations
N:29 M:123 M+N:152 ~p:0.190789 Travelled dist:2688.94 Probability:0.25 Avg cost:0.358402 time(ms):52.9102 2800 iterations
N:32 M:126 M+N:158 ~p:0.202532 Travelled dist:2786.44 Probability:0.25 Avg cost:0.36259 time(ms):53.5684 2900 iterations
N:32 M:131 M+N:163 ~p:0.196319 Travelled dist:2887.43 Probability:0.25 Avg cost:0.36598 time(ms):53.912 3000 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:2988.33 Probability:0.25 Avg cost:0.355246 time(ms):53.7491 3100 iterations
N:33 M:141 M+N:174 ~p:0.189655 Travelled dist:3090.18 Probability:0.25 Avg cost:0.351215 time(ms):53.5307 3200 iterations
N:34 M:146 M+N:180 ~p:0.188889 Travelled dist:3189.12 Probability:0.25 Avg cost:0.359754 time(ms):53.6924 3300 iterations
N:37 M:148 M+N:185 ~p:0.2 Travelled dist:3288.47 Probability:0.25 Avg cost:0.363357 time(ms):53.6836 3400 iterations
N:37 M:153 M+N:190 ~p:0.194737 Travelled dist:3390.2 Probability:0.25 Avg cost:0.356847 time(ms):53.6732 3500 iterations
N:39 M:157 M+N:196 ~p:0.19898 Travelled dist:3490.28 Probability:0.25 Avg cost:0.360466 time(ms):53.8595 3600 iterations
N:41 M:161 M+N:202 ~p:0.20297 Travelled dist:3592.29 Probability:0.25 Avg cost:0.370543 time(ms):54.1851 3700 iterations
N:43 M:165 M+N:208 ~p:0.206731 Travelled dist:3694.47 Probability:0.25 Avg cost:0.371922 time(ms):54.34 3800 iterations
N:43 M:171 M+N:214 ~p:0.200935 Travelled dist:3795.38 Probability:0.25 Avg cost:0.380682 time(ms):54.0875 3900 iterations
N:45 M:174 M+N:219 ~p:0.205479 Travelled dist:3894.87 Probability:0.25 Avg cost:0.375429 time(ms):54.1244 4000 iterations
N:46 M:179 M+N:225 ~p:0.204444 Travelled dist:3995.06 Probability:0.25 Avg cost:0.383799 time(ms):54.4746 4100 iterations
N:47 M:183 M+N:230 ~p:0.204348 Travelled dist:4097.73 Probability:0.25 Avg cost:0.375224 time(ms):54.1793 4200 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4194.87 Probability:0.25 Avg cost:0.377572 time(ms):54.3906 4300 iterations
N:49 M:191 M+N:240 ~p:0.204167 Travelled dist:4288.62 Probability:0.25 Avg cost:0.373707 time(ms):54.6257 4400 iterations
N:49 M:196 M+N:245 ~p:0.2 Travelled dist:4385.5 Probability:0.25 Avg cost:0.404026 time(ms):54.7597 4500 iterations
N:52 M:200 M+N:252 ~p:0.206349 Travelled dist:4488.1 Probability:0.25 Avg cost:0.407617 time(ms):54.5919 4600 iterations
N:55 M:202 M+N:257 ~p:0.214008 Travelled dist:4583.3 Probability:0.25 Avg cost:0.421822 time(ms):55.1181 4700 iterations
N:55 M:207 M+N:262 ~p:0.209924 Travelled dist:4683.16 Probability:0.25 Avg cost:0.416333 time(ms):55.0058 4800 iterations
N:57 M:211 M+N:268 ~p:0.212687 Travelled dist:4784.85 Probability:0.25 Avg cost:0.417015 time(ms):54.8564 4900 iterations
N:58 M:215 M+N:273 ~p:0.212454 Travelled dist:4882.3 Probability:0.25 Avg cost:0.427484 time(ms):55.0034 5000 iterations
N:58 M:221 M+N:279 ~p:0.207885 Travelled dist:4985.94 Probability:0.25 Avg cost:0.423927 time(ms):54.5858 5100 iterations
N:59 M:226 M+N:285 ~p:0.207018 Travelled dist:5089.79 Probability:0.25 Avg cost:0.419771 time(ms):54.474 5200 iterations
N:60 M:231 M+N:291 ~p:0.206186 Travelled dist:5192.44 Probability:0.25 Avg cost:0.413393 time(ms):54.4363 5300 iterations
N:63 M:233 M+N:296 ~p:0.212838 Travelled dist:5291.28 Probability:0.25 Avg cost:0.416403 time(ms):54.9369 5400 iterations
N:68 M:234 M+N:302 ~p:0.225166 Travelled dist:5386.99 Probability:0.25 Avg cost:0.428091 time(ms):55.4524 5500 iterations
N:69 M:238 M+N:307 ~p:0.224756 Travelled dist:5485.92 Probability:0.25 Avg cost:0.432272 time(ms):55.6352 5600 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603541184.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:24.1238 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:93.1401 Probability:0.25 Avg cost:2.52472 time(ms):64.5046 200 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:185.009 Probability:0.25 Avg cost:1.59334 time(ms):66.6097 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:283.439 Probability:0.25 Avg cost:1.07289 time(ms):64.7344 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:381.176 Probability:0.25 Avg cost:0.891749 time(ms):63.6038 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:480.875 Probability:0.25 Avg cost:0.871372 time(ms):63.5204 600 iterations
N:11 M:23 M+N:34 ~p:0.323529 Travelled dist:582.916 Probability:0.25 Avg cost:0.765788 time(ms):64.6534 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:685.546 Probability:0.25 Avg cost:0.665043 time(ms):63.7672 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:788.595 Probability:0.25 Avg cost:0.583653 time(ms):63.1941 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:892.408 Probability:0.25 Avg cost:0.522212 time(ms):62.119 1000 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603541318.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:23.8445 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:92.9705 Probability:0.25 Avg cost:2.55873 time(ms):63.9631 200 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:183.728 Probability:0.25 Avg cost:1.60045 time(ms):67.1467 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:278.781 Probability:0.25 Avg cost:1.11218 time(ms):66.6647 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:373.297 Probability:0.25 Avg cost:0.967302 time(ms):64.5364 500 iterations
N:8 M:20 M+N:28 ~p:0.285714 Travelled dist:469.471 Probability:0.25 Avg cost:0.927632 time(ms):64.7219 600 iterations
N:11 M:22 M+N:33 ~p:0.333333 Travelled dist:566.602 Probability:0.25 Avg cost:0.820723 time(ms):65.1545 700 iterations
N:11 M:28 M+N:39 ~p:0.282051 Travelled dist:669.338 Probability:0.25 Avg cost:0.717884 time(ms):64.1718 800 iterations
N:13 M:32 M+N:45 ~p:0.288889 Travelled dist:773.679 Probability:0.25 Avg cost:0.628229 time(ms):63.6694 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:878.814 Probability:0.25 Avg cost:0.558619 time(ms):61.4205 1000 iterations
N:15 M:41 M+N:56 ~p:0.267857 Travelled dist:980.304 Probability:0.25 Avg cost:0.563358 time(ms):61.6833 1100 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1082.42 Probability:0.25 Avg cost:0.542201 time(ms):60.8744 1200 iterations
N:18 M:51 M+N:69 ~p:0.26087 Travelled dist:1186.47 Probability:0.25 Avg cost:0.506954 time(ms):60.7237 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1289.53 Probability:0.25 Avg cost:0.486356 time(ms):59.6529 1400 iterations
N:18 M:62 M+N:80 ~p:0.225 Travelled dist:1394.57 Probability:0.25 Avg cost:0.451495 time(ms):57.2821 1500 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603541579.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:21.8952 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:93.132 Probability:0.25 Avg cost:3.94673 time(ms):64.4758 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:194.02 Probability:0.25 Avg cost:2.48878 time(ms):67.6299 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:294.382 Probability:0.25 Avg cost:1.72511 time(ms):68.0514 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:392.845 Probability:0.25 Avg cost:1.47388 time(ms):67.9497 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:493.285 Probability:0.25 Avg cost:1.5541 time(ms):68.3484 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:594.216 Probability:0.25 Avg cost:1.4617 time(ms):70.0311 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:696.747 Probability:0.25 Avg cost:1.26578 time(ms):68.941 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:797.335 Probability:0.25 Avg cost:1.13518 time(ms):69.2444 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:898.484 Probability:0.25 Avg cost:1.05799 time(ms):68.4836 1000 iterations
N:16 M:42 M+N:58 ~p:0.275862 Travelled dist:1001.63 Probability:0.25 Avg cost:1.10052 time(ms):68.1165 1100 iterations
N:17 M:47 M+N:64 ~p:0.265625 Travelled dist:1103.06 Probability:0.25 Avg cost:1.07798 time(ms):67.4461 1200 iterations
N:18 M:52 M+N:70 ~p:0.257143 Travelled dist:1206.61 Probability:0.25 Avg cost:1.03626 time(ms):67.7647 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1311.63 Probability:0.25 Avg cost:1.00236 time(ms):65.3942 1400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1417.71 Probability:0.25 Avg cost:0.9305 time(ms):63.0218 1500 iterations
N:18 M:68 M+N:86 ~p:0.209302 Travelled dist:1517.69 Probability:0.25 Avg cost:0.8689 time(ms):61.1512 1600 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603541767.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:25.2397 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:99.7933 Probability:0.25 Avg cost:3.09284 time(ms):60.0787 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:198.172 Probability:0.25 Avg cost:1.95412 time(ms):65.8319 300 iterations
N:5 M:13 M+N:18 ~p:0.277778 Travelled dist:298.749 Probability:0.25 Avg cost:1.35123 time(ms):65.6694 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:396.388 Probability:0.25 Avg cost:1.1602 time(ms):67.6415 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:498.104 Probability:0.25 Avg cost:1.23351 time(ms):68.4519 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:599.504 Probability:0.25 Avg cost:1.15047 time(ms):69.1397 700 iterations
N:11 M:30 M+N:41 ~p:0.268293 Travelled dist:700.776 Probability:0.25 Avg cost:1.00014 time(ms):68.5595 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:799.882 Probability:0.25 Avg cost:0.897311 time(ms):68.5309 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:899.723 Probability:0.25 Avg cost:0.83165 time(ms):67.4909 1000 iterations
N:15 M:42 M+N:57 ~p:0.263158 Travelled dist:997.901 Probability:0.25 Avg cost:0.862217 time(ms):66.779 1100 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1098.68 Probability:0.25 Avg cost:0.846294 time(ms):66.2431 1200 iterations
N:18 M:52 M+N:70 ~p:0.257143 Travelled dist:1202.4 Probability:0.25 Avg cost:0.803471 time(ms):65.7762 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1304.34 Probability:0.25 Avg cost:0.777345 time(ms):63.5516 1400 iterations
N:18 M:63 M+N:81 ~p:0.222222 Travelled dist:1409.77 Probability:0.25 Avg cost:0.722116 time(ms):60.6436 1500 iterations
N:18 M:68 M+N:86 ~p:0.209302 Travelled dist:1515.08 Probability:0.25 Avg cost:0.674341 time(ms):58.816 1600 iterations
N:18 M:75 M+N:93 ~p:0.193548 Travelled dist:1620.82 Probability:0.25 Avg cost:0.631856 time(ms):56.5932 1700 iterations
N:18 M:80 M+N:98 ~p:0.183673 Travelled dist:1724.85 Probability:0.25 Avg cost:0.59946 time(ms):57.1343 1800 iterations
N:19 M:85 M+N:104 ~p:0.182692 Travelled dist:1822.5 Probability:0.25 Avg cost:0.574472 time(ms):56.4112 1900 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1925.01 Probability:0.25 Avg cost:0.588281 time(ms):56.4491 2000 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2028.87 Probability:0.25 Avg cost:0.560124 time(ms):55.9322 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2132.26 Probability:0.25 Avg cost:0.58217 time(ms):56.326 2200 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2236.8 Probability:0.25 Avg cost:0.566697 time(ms):55.8872 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2337.73 Probability:0.25 Avg cost:0.570159 time(ms):56.2976 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2439.86 Probability:0.25 Avg cost:0.600675 time(ms):57.1134 2500 iterations
N:29 M:115 M+N:144 ~p:0.201389 Travelled dist:2542.55 Probability:0.25 Avg cost:0.605524 time(ms):57.1028 2600 iterations
N:29 M:121 M+N:150 ~p:0.193333 Travelled dist:2643.31 Probability:0.25 Avg cost:0.617721 time(ms):56.93 2700 iterations
N:30 M:125 M+N:155 ~p:0.193548 Travelled dist:2740.89 Probability:0.25 Avg cost:0.602077 time(ms):57.3099 2800 iterations
N:32 M:129 M+N:161 ~p:0.198758 Travelled dist:2840.14 Probability:0.25 Avg cost:0.63504 time(ms):57.6647 2900 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603542086.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:32.2748 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:115.422 Probability:0.25 Avg cost:2.46572 time(ms):54.9622 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:214.622 Probability:0.25 Avg cost:1.72736 time(ms):63.1267 300 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:315.571 Probability:0.25 Avg cost:1.22099 time(ms):59.7022 400 iterations
N:7 M:18 M+N:25 ~p:0.28 Travelled dist:410.988 Probability:0.25 Avg cost:1.11011 time(ms):63.5317 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:508.808 Probability:0.25 Avg cost:1.18721 time(ms):64.539 600 iterations
N:11 M:25 M+N:36 ~p:0.305556 Travelled dist:611.113 Probability:0.25 Avg cost:1.09141 time(ms):65.0526 700 iterations
N:11 M:31 M+N:42 ~p:0.261905 Travelled dist:712.04 Probability:0.25 Avg cost:0.94997 time(ms):65.5558 800 iterations
N:13 M:34 M+N:47 ~p:0.276596 Travelled dist:811.632 Probability:0.25 Avg cost:0.86182 time(ms):66.3555 900 iterations
N:15 M:37 M+N:52 ~p:0.288462 Travelled dist:913.063 Probability:0.25 Avg cost:0.844143 time(ms):65.4358 1000 iterations
N:16 M:43 M+N:59 ~p:0.271186 Travelled dist:1017.94 Probability:0.25 Avg cost:0.836805 time(ms):65.4908 1100 iterations
N:17 M:48 M+N:65 ~p:0.261538 Travelled dist:1121.93 Probability:0.25 Avg cost:0.820108 time(ms):64.6076 1200 iterations
N:18 M:53 M+N:71 ~p:0.253521 Travelled dist:1226.07 Probability:0.25 Avg cost:0.812175 time(ms):64.4104 1300 iterations
N:18 M:59 M+N:77 ~p:0.233766 Travelled dist:1332.05 Probability:0.25 Avg cost:0.758629 time(ms):61.4914 1400 iterations
N:18 M:64 M+N:82 ~p:0.219512 Travelled dist:1438.74 Probability:0.25 Avg cost:0.70509 time(ms):58.7751 1500 iterations
N:18 M:70 M+N:88 ~p:0.204545 Travelled dist:1544.78 Probability:0.25 Avg cost:0.658832 time(ms):57.065 1600 iterations
N:18 M:76 M+N:94 ~p:0.191489 Travelled dist:1650.6 Probability:0.25 Avg cost:0.618036 time(ms):55.6408 1700 iterations
N:18 M:82 M+N:100 ~p:0.18 Travelled dist:1753.03 Probability:0.25 Avg cost:0.587116 time(ms):56.3942 1800 iterations
N:20 M:86 M+N:106 ~p:0.188679 Travelled dist:1856.12 Probability:0.25 Avg cost:0.584198 time(ms):55.8799 1900 iterations
N:20 M:92 M+N:112 ~p:0.178571 Travelled dist:1961.05 Probability:0.25 Avg cost:0.567546 time(ms):55.4234 2000 iterations
N:21 M:97 M+N:118 ~p:0.177966 Travelled dist:2065.23 Probability:0.25 Avg cost:0.540446 time(ms):55 2100 iterations
N:23 M:100 M+N:123 ~p:0.186992 Travelled dist:2169.37 Probability:0.25 Avg cost:0.569314 time(ms):55.37 2200 iterations
N:25 M:106 M+N:131 ~p:0.19084 Travelled dist:2274.81 Probability:0.25 Avg cost:0.545329 time(ms):55.0979 2300 iterations
N:26 M:109 M+N:135 ~p:0.192593 Travelled dist:2378 Probability:0.25 Avg cost:0.559823 time(ms):55.7921 2400 iterations
N:27 M:113 M+N:140 ~p:0.192857 Travelled dist:2480.48 Probability:0.25 Avg cost:0.600979 time(ms):56.1359 2500 iterations
N:29 M:117 M+N:146 ~p:0.19863 Travelled dist:2583.43 Probability:0.25 Avg cost:0.623488 time(ms):56.4171 2600 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603542378.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:23.0165 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:97.1676 Probability:0.25 Avg cost:2.92565 time(ms):61.1778 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:198.385 Probability:0.25 Avg cost:1.8411 time(ms):65.4211 300 iterations
N:5 M:13 M+N:18 ~p:0.277778 Travelled dist:298.047 Probability:0.25 Avg cost:1.27284 time(ms):65.0096 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:396.292 Probability:0.25 Avg cost:1.10223 time(ms):67.0051 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:497.647 Probability:0.25 Avg cost:1.14609 time(ms):67.0621 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:596.802 Probability:0.25 Avg cost:1.06994 time(ms):68.2881 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:696.847 Probability:0.25 Avg cost:0.933406 time(ms):67.0409 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:796.44 Probability:0.25 Avg cost:0.837958 time(ms):67.3678 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:897.305 Probability:0.25 Avg cost:0.773358 time(ms):66.4453 1000 iterations
N:15 M:42 M+N:57 ~p:0.263158 Travelled dist:998.388 Probability:0.25 Avg cost:0.811821 time(ms):66.0955 1100 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1099.63 Probability:0.25 Avg cost:0.799701 time(ms):65.5667 1200 iterations
N:18 M:52 M+N:70 ~p:0.257143 Travelled dist:1202.48 Probability:0.25 Avg cost:0.764567 time(ms):66.1007 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1304.12 Probability:0.25 Avg cost:0.735551 time(ms):64.0822 1400 iterations
N:18 M:63 M+N:81 ~p:0.222222 Travelled dist:1409.13 Probability:0.25 Avg cost:0.683044 time(ms):61.5596 1500 iterations
N:18 M:68 M+N:86 ~p:0.209302 Travelled dist:1513.8 Probability:0.25 Avg cost:0.638055 time(ms):59.554 1600 iterations
N:18 M:74 M+N:92 ~p:0.195652 Travelled dist:1619.18 Probability:0.25 Avg cost:0.597828 time(ms):57.1685 1700 iterations
N:18 M:80 M+N:98 ~p:0.183673 Travelled dist:1722.91 Probability:0.25 Avg cost:0.566079 time(ms):57.7937 1800 iterations
N:19 M:85 M+N:104 ~p:0.182692 Travelled dist:1822.32 Probability:0.25 Avg cost:0.54004 time(ms):57.0901 1900 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1923.64 Probability:0.25 Avg cost:0.550156 time(ms):57.2057 2000 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2026.29 Probability:0.25 Avg cost:0.52461 time(ms):56.8276 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2128.45 Probability:0.25 Avg cost:0.589097 time(ms):57.2563 2200 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2233.52 Probability:0.25 Avg cost:0.593641 time(ms):57.1598 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2335.16 Probability:0.25 Avg cost:0.597052 time(ms):57.5422 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2438.32 Probability:0.25 Avg cost:0.628639 time(ms):58.177 2500 iterations
N:29 M:115 M+N:144 ~p:0.201389 Travelled dist:2542.15 Probability:0.25 Avg cost:0.632084 time(ms):58.1493 2600 iterations
N:29 M:121 M+N:150 ~p:0.193333 Travelled dist:2648.7 Probability:0.25 Avg cost:0.645918 time(ms):57.8529 2700 iterations
N:30 M:125 M+N:155 ~p:0.193548 Travelled dist:2752.37 Probability:0.25 Avg cost:0.630269 time(ms):58.0808 2800 iterations
N:32 M:130 M+N:162 ~p:0.197531 Travelled dist:2856.27 Probability:0.25 Avg cost:0.658487 time(ms):58.7018 2900 iterations
N:32 M:135 M+N:167 ~p:0.191617 Travelled dist:2958.37 Probability:0.25 Avg cost:0.638207 time(ms):58.5368 3000 iterations
N:33 M:139 M+N:172 ~p:0.19186 Travelled dist:3060.34 Probability:0.25 Avg cost:0.618319 time(ms):57.9527 3100 iterations
N:34 M:144 M+N:178 ~p:0.191011 Travelled dist:3162.63 Probability:0.25 Avg cost:0.648047 time(ms):58.195 3200 iterations
N:37 M:147 M+N:184 ~p:0.201087 Travelled dist:3268.49 Probability:0.25 Avg cost:0.645177 time(ms):58.0184 3300 iterations
N:37 M:152 M+N:189 ~p:0.195767 Travelled dist:3372.9 Probability:0.25 Avg cost:0.641808 time(ms):58.0619 3400 iterations
N:39 M:156 M+N:195 ~p:0.2 Travelled dist:3475.05 Probability:0.25 Avg cost:0.644459 time(ms):58.3291 3500 iterations
N:41 M:161 M+N:202 ~p:0.20297 Travelled dist:3580.48 Probability:0.25 Avg cost:0.67588 time(ms):58.5027 3600 iterations
N:43 M:165 M+N:208 ~p:0.206731 Travelled dist:3685.6 Probability:0.25 Avg cost:0.673676 time(ms):58.7991 3700 iterations
N:43 M:170 M+N:213 ~p:0.201878 Travelled dist:3783.66 Probability:0.25 Avg cost:0.686959 time(ms):58.574 3800 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603543781.txt <==
N:43063600 M:0 M+N:43063600 ~p:1 Travelled dist:0 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:44.5167 Probability:0.25 Avg cost:0 time(ms):0 200 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:124.291 Probability:0.25 Avg cost:2.34037 time(ms):53.8151 300 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:217.36 Probability:0.25 Avg cost:1.74865 time(ms):65.6845 400 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:313.004 Probability:0.25 Avg cost:1.28262 time(ms):65.7734 500 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:405.737 Probability:0.25 Avg cost:1.1436 time(ms):71.5666 600 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:502.36 Probability:0.25 Avg cost:1.20584 time(ms):71.6626 700 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:602.342 Probability:0.25 Avg cost:1.12089 time(ms):72.5171 800 iterations
N:11 M:30 M+N:41 ~p:0.268293 Travelled dist:701.443 Probability:0.25 Avg cost:0.980689 time(ms):71.8393 900 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:801.12 Probability:0.25 Avg cost:0.882039 time(ms):72.9267 1000 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:902.036 Probability:0.25 Avg cost:0.829233 time(ms):71.5274 1100 iterations
N:15 M:42 M+N:57 ~p:0.263158 Travelled dist:995.371 Probability:0.25 Avg cost:0.891224 time(ms):70.6592 1200 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1095.07 Probability:0.25 Avg cost:0.873975 time(ms):70.1086 1300 iterations
N:18 M:52 M+N:70 ~p:0.257143 Travelled dist:1196.27 Probability:0.25 Avg cost:0.830551 time(ms):69.8603 1400 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603544120.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:33.7812 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:110.25 Probability:0.25 Avg cost:2.28688 time(ms):53.1967 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:202.473 Probability:0.25 Avg cost:1.71224 time(ms):69.8526 300 iterations
N:5 M:13 M+N:18 ~p:0.277778 Travelled dist:300.872 Probability:0.25 Avg cost:1.20311 time(ms):68.2352 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:397.039 Probability:0.25 Avg cost:1.08004 time(ms):71.2916 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:490.253 Probability:0.25 Avg cost:1.21228 time(ms):72.5544 600 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603544974.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:34.2211 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:116.226 Probability:0.25 Avg cost:1.97263 time(ms):51.4873 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:206.54 Probability:0.25 Avg cost:1.64028 time(ms):67.0347 300 iterations
N:5 M:13 M+N:18 ~p:0.277778 Travelled dist:296.417 Probability:0.25 Avg cost:1.25921 time(ms):66.5677 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:387.686 Probability:0.25 Avg cost:1.16924 time(ms):68.3496 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:480.265 Probability:0.25 Avg cost:1.28034 time(ms):67.7529 600 iterations
N:11 M:23 M+N:34 ~p:0.323529 Travelled dist:574.399 Probability:0.25 Avg cost:1.19601 time(ms):69.4966 700 iterations
N:11 M:28 M+N:39 ~p:0.282051 Travelled dist:670.904 Probability:0.25 Avg cost:1.07899 time(ms):68.0925 800 iterations
N:12 M:32 M+N:44 ~p:0.272727 Travelled dist:771.508 Probability:0.25 Avg cost:0.951619 time(ms):68.2847 900 iterations
N:14 M:36 M+N:50 ~p:0.28 Travelled dist:873.678 Probability:0.25 Avg cost:0.867931 time(ms):67.1664 1000 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603545410.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:32.5007 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:66.5707 Probability:0.25 Avg cost:9.56183 time(ms):101.615 200 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603545456.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:35.2873 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:112.332 Probability:0.25 Avg cost:2.32355 time(ms):56.0555 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:203.13 Probability:0.25 Avg cost:1.78675 time(ms):68.4057 300 iterations
N:5 M:13 M+N:18 ~p:0.277778 Travelled dist:297.122 Probability:0.25 Avg cost:1.29639 time(ms):67.9591 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:391.867 Probability:0.25 Avg cost:1.14558 time(ms):68.656 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:482.388 Probability:0.25 Avg cost:1.2949 time(ms):68.9161 600 iterations
N:11 M:23 M+N:34 ~p:0.323529 Travelled dist:571.717 Probability:0.25 Avg cost:1.24335 time(ms):70.3504 700 iterations
N:11 M:28 M+N:39 ~p:0.282051 Travelled dist:668.881 Probability:0.25 Avg cost:1.12894 time(ms):69.0213 800 iterations
N:12 M:32 M+N:44 ~p:0.272727 Travelled dist:766.618 Probability:0.25 Avg cost:1.0041 time(ms):68.4405 900 iterations
N:14 M:36 M+N:50 ~p:0.28 Travelled dist:868.146 Probability:0.25 Avg cost:0.919142 time(ms):67.3255 1000 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:960.149 Probability:0.25 Avg cost:0.998756 time(ms):68.3942 1100 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1053.52 Probability:0.25 Avg cost:0.983657 time(ms):67.8017 1200 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1152.73 Probability:0.25 Avg cost:0.939633 time(ms):67.1142 1300 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1251.4 Probability:0.25 Avg cost:0.920726 time(ms):66.5853 1400 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1353.7 Probability:0.25 Avg cost:0.858391 time(ms):63.8905 1500 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1460.4 Probability:0.25 Avg cost:0.801073 time(ms):61.7879 1600 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1567.17 Probability:0.25 Avg cost:0.751034 time(ms):59.7895 1700 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1672.5 Probability:0.25 Avg cost:0.707233 time(ms):58.9274 1800 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603545650.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:36.8552 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:116.432 Probability:0.25 Avg cost:2.23975 time(ms):52.0492 200 iterations
N:4 M:9 M+N:13 ~p:0.307692 Travelled dist:205.489 Probability:0.25 Avg cost:1.84213 time(ms):65.465 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:295.237 Probability:0.25 Avg cost:1.4082 time(ms):64.8784 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:386.212 Probability:0.25 Avg cost:1.25913 time(ms):65.916 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:477.958 Probability:0.25 Avg cost:1.34272 time(ms):66.7524 600 iterations
N:11 M:22 M+N:33 ~p:0.333333 Travelled dist:570.805 Probability:0.25 Avg cost:1.25841 time(ms):69.0647 700 iterations
N:11 M:28 M+N:39 ~p:0.282051 Travelled dist:669.351 Probability:0.25 Avg cost:1.14343 time(ms):68.0122 800 iterations
N:12 M:32 M+N:44 ~p:0.272727 Travelled dist:768.693 Probability:0.25 Avg cost:1.01161 time(ms):67.7557 900 iterations
N:14 M:36 M+N:50 ~p:0.28 Travelled dist:869.463 Probability:0.25 Avg cost:0.925122 time(ms):66.7205 1000 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:960.021 Probability:0.25 Avg cost:1.01816 time(ms):68.2092 1100 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1053.96 Probability:0.25 Avg cost:0.997607 time(ms):67.4524 1200 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1152.94 Probability:0.25 Avg cost:0.956371 time(ms):66.609 1300 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1250.33 Probability:0.25 Avg cost:0.939707 time(ms):65.8339 1400 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1353.65 Probability:0.25 Avg cost:0.874788 time(ms):63.2369 1500 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1457.2 Probability:0.25 Avg cost:0.817246 time(ms):61.4425 1600 iterations
N:18 M:71 M+N:89 ~p:0.202247 Travelled dist:1560.15 Probability:0.25 Avg cost:0.767289 time(ms):59.8304 1700 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1665.45 Probability:0.25 Avg cost:0.722241 time(ms):58.458 1800 iterations
N:18 M:82 M+N:100 ~p:0.18 Travelled dist:1761.9 Probability:0.25 Avg cost:0.693859 time(ms):59.3227 1900 iterations
N:20 M:87 M+N:107 ~p:0.186916 Travelled dist:1864.11 Probability:0.25 Avg cost:0.690838 time(ms):58.9521 2000 iterations
N:20 M:92 M+N:112 ~p:0.178571 Travelled dist:1966.91 Probability:0.25 Avg cost:0.665746 time(ms):58.4311 2100 iterations
N:21 M:97 M+N:118 ~p:0.177966 Travelled dist:2069.44 Probability:0.25 Avg cost:0.636058 time(ms):58.1132 2200 iterations
N:23 M:100 M+N:123 ~p:0.186992 Travelled dist:2167.03 Probability:0.25 Avg cost:0.670815 time(ms):58.3612 2300 iterations
N:24 M:106 M+N:130 ~p:0.184615 Travelled dist:2270.66 Probability:0.25 Avg cost:0.643951 time(ms):57.9895 2400 iterations
N:26 M:109 M+N:135 ~p:0.192593 Travelled dist:2369.18 Probability:0.25 Avg cost:0.654539 time(ms):58.5128 2500 iterations
N:27 M:113 M+N:140 ~p:0.192857 Travelled dist:2461.29 Probability:0.25 Avg cost:0.702862 time(ms):59.1113 2600 iterations
N:29 M:116 M+N:145 ~p:0.2 Travelled dist:2560.46 Probability:0.25 Avg cost:0.6965 time(ms):59.506 2700 iterations
N:29 M:121 M+N:150 ~p:0.193333 Travelled dist:2657.88 Probability:0.25 Avg cost:0.710548 time(ms):59.233 2800 iterations
N:31 M:125 M+N:156 ~p:0.198718 Travelled dist:2758.33 Probability:0.25 Avg cost:0.694782 time(ms):59.3525 2900 iterations
N:32 M:130 M+N:162 ~p:0.197531 Travelled dist:2857.68 Probability:0.25 Avg cost:0.725416 time(ms):60.0207 3000 iterations
N:32 M:135 M+N:167 ~p:0.191617 Travelled dist:2955.32 Probability:0.25 Avg cost:0.706651 time(ms):59.9307 3100 iterations
N:32 M:139 M+N:171 ~p:0.187135 Travelled dist:3056.39 Probability:0.25 Avg cost:0.685445 time(ms):59.5123 3200 iterations
N:34 M:144 M+N:178 ~p:0.191011 Travelled dist:3148.46 Probability:0.25 Avg cost:0.721867 time(ms):59.9319 3300 iterations
N:36 M:147 M+N:183 ~p:0.196721 Travelled dist:3245.95 Probability:0.25 Avg cost:0.708123 time(ms):59.5198 3400 iterations
N:37 M:150 M+N:187 ~p:0.197861 Travelled dist:3343.5 Probability:0.25 Avg cost:0.720673 time(ms):59.9732 3500 iterations
N:38 M:155 M+N:193 ~p:0.196891 Travelled dist:3438.07 Probability:0.25 Avg cost:0.706522 time(ms):59.9593 3600 iterations
N:40 M:159 M+N:199 ~p:0.201005 Travelled dist:3533.24 Probability:0.25 Avg cost:0.731978 time(ms):60.2769 3700 iterations
N:41 M:163 M+N:204 ~p:0.20098 Travelled dist:3623.66 Probability:0.25 Avg cost:0.75483 time(ms):60.2823 3800 iterations
N:43 M:167 M+N:210 ~p:0.204762 Travelled dist:3716.13 Probability:0.25 Avg cost:0.784862 time(ms):60.6565 3900 iterations
N:43 M:171 M+N:214 ~p:0.200935 Travelled dist:3812.57 Probability:0.25 Avg cost:0.776106 time(ms):60.1767 4000 iterations
N:45 M:175 M+N:220 ~p:0.204545 Travelled dist:3912.18 Probability:0.25 Avg cost:0.769606 time(ms):60.5234 4100 iterations
N:46 M:180 M+N:226 ~p:0.20354 Travelled dist:4007.65 Probability:0.25 Avg cost:0.772503 time(ms):60.4631 4200 iterations
N:47 M:184 M+N:231 ~p:0.203463 Travelled dist:4106.84 Probability:0.25 Avg cost:0.757397 time(ms):60.2867 4300 iterations
N:47 M:188 M+N:235 ~p:0.2 Travelled dist:4204.12 Probability:0.25 Avg cost:0.759388 time(ms):60.4627 4400 iterations
N:49 M:191 M+N:240 ~p:0.204167 Travelled dist:4299.14 Probability:0.25 Avg cost:0.756231 time(ms):60.5705 4500 iterations
N:49 M:196 M+N:245 ~p:0.2 Travelled dist:4386.33 Probability:0.25 Avg cost:0.799977 time(ms):60.6513 4600 iterations
N:51 M:200 M+N:251 ~p:0.203187 Travelled dist:4482.03 Probability:0.25 Avg cost:0.807237 time(ms):60.614 4700 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4548.88 Probability:0.25 Avg cost:0.908248 time(ms):61.159 4800 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4556.05 Probability:0.25 Avg cost:1.17413 time(ms):61.693 4900 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603546149.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:37.1039 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:122.736 Probability:0.25 Avg cost:1.6236 time(ms):53.3613 200 iterations
N:4 M:10 M+N:14 ~p:0.285714 Travelled dist:216.473 Probability:0.25 Avg cost:1.39561 time(ms):65.0808 300 iterations
N:6 M:13 M+N:19 ~p:0.315789 Travelled dist:311.699 Probability:0.25 Avg cost:1.03089 time(ms):63.2257 400 iterations
N:7 M:17 M+N:24 ~p:0.291667 Travelled dist:400.925 Probability:0.25 Avg cost:1.06473 time(ms):66.4689 500 iterations
N:9 M:21 M+N:30 ~p:0.3 Travelled dist:493.037 Probability:0.25 Avg cost:1.21134 time(ms):66.9262 600 iterations
N:11 M:24 M+N:35 ~p:0.314286 Travelled dist:586.302 Probability:0.25 Avg cost:1.15816 time(ms):69.286 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:684.928 Probability:0.25 Avg cost:1.02261 time(ms):68.0091 800 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:784.893 Probability:0.25 Avg cost:0.907227 time(ms):68.4681 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:886.063 Probability:0.25 Avg cost:0.832634 time(ms):67.1701 1000 iterations
N:15 M:41 M+N:56 ~p:0.267857 Travelled dist:979.587 Probability:0.25 Avg cost:0.910014 time(ms):67.26 1100 iterations
N:16 M:46 M+N:62 ~p:0.258065 Travelled dist:1077.13 Probability:0.25 Avg cost:0.901081 time(ms):66.413 1200 iterations
N:17 M:51 M+N:68 ~p:0.25 Travelled dist:1177.5 Probability:0.25 Avg cost:0.859857 time(ms):66.0047 1300 iterations
N:18 M:56 M+N:74 ~p:0.243243 Travelled dist:1276.44 Probability:0.25 Avg cost:0.844733 time(ms):64.8054 1400 iterations
N:18 M:62 M+N:80 ~p:0.225 Travelled dist:1381.45 Probability:0.25 Avg cost:0.783864 time(ms):61.7902 1500 iterations
N:18 M:67 M+N:85 ~p:0.211765 Travelled dist:1485.5 Probability:0.25 Avg cost:0.732542 time(ms):60.7328 1600 iterations
N:18 M:73 M+N:91 ~p:0.197802 Travelled dist:1589.76 Probability:0.25 Avg cost:0.686776 time(ms):58.6934 1700 iterations
N:18 M:79 M+N:97 ~p:0.185567 Travelled dist:1694.38 Probability:0.25 Avg cost:0.647927 time(ms):58.1911 1800 iterations
N:18 M:83 M+N:101 ~p:0.178218 Travelled dist:1784.37 Probability:0.25 Avg cost:0.625295 time(ms):58.4277 1900 iterations
N:20 M:87 M+N:107 ~p:0.186916 Travelled dist:1879.52 Probability:0.25 Avg cost:0.639083 time(ms):58.1677 2000 iterations
N:20 M:93 M+N:113 ~p:0.176991 Travelled dist:1980.25 Probability:0.25 Avg cost:0.612276 time(ms):57.9869 2100 iterations
N:21 M:97 M+N:118 ~p:0.177966 Travelled dist:2082.86 Probability:0.25 Avg cost:0.585599 time(ms):57.6356 2200 iterations
N:23 M:101 M+N:124 ~p:0.185484 Travelled dist:2180 Probability:0.25 Avg cost:0.614464 time(ms):57.7881 2300 iterations
N:25 M:106 M+N:131 ~p:0.19084 Travelled dist:2282.45 Probability:0.25 Avg cost:0.58986 time(ms):57.5673 2400 iterations
N:26 M:109 M+N:135 ~p:0.192593 Travelled dist:2379.32 Probability:0.25 Avg cost:0.610467 time(ms):58.2157 2500 iterations
N:27 M:113 M+N:140 ~p:0.192857 Travelled dist:2473.55 Probability:0.25 Avg cost:0.653862 time(ms):58.4602 2600 iterations
N:29 M:117 M+N:146 ~p:0.19863 Travelled dist:2573.26 Probability:0.25 Avg cost:0.664341 time(ms):58.9547 2700 iterations
N:29 M:122 M+N:151 ~p:0.192053 Travelled dist:2675.75 Probability:0.25 Avg cost:0.653326 time(ms):58.1887 2800 iterations
N:32 M:125 M+N:157 ~p:0.203822 Travelled dist:2777.68 Probability:0.25 Avg cost:0.651534 time(ms):58.639 2900 iterations
N:32 M:131 M+N:163 ~p:0.196319 Travelled dist:2871.68 Probability:0.25 Avg cost:0.678 time(ms):58.9674 3000 iterations
N:32 M:135 M+N:167 ~p:0.191617 Travelled dist:2970.85 Probability:0.25 Avg cost:0.658658 time(ms):58.6956 3100 iterations
N:33 M:140 M+N:173 ~p:0.190751 Travelled dist:3073.86 Probability:0.25 Avg cost:0.639701 time(ms):58.583 3200 iterations
N:34 M:145 M+N:179 ~p:0.189944 Travelled dist:3170.88 Probability:0.25 Avg cost:0.665633 time(ms):58.557 3300 iterations
N:37 M:147 M+N:184 ~p:0.201087 Travelled dist:3273.98 Probability:0.25 Avg cost:0.665144 time(ms):58.429 3400 iterations
N:37 M:152 M+N:189 ~p:0.195767 Travelled dist:3375.74 Probability:0.25 Avg cost:0.659608 time(ms):58.3978 3500 iterations
N:39 M:156 M+N:195 ~p:0.2 Travelled dist:3472.76 Probability:0.25 Avg cost:0.662692 time(ms):58.511 3600 iterations
N:41 M:159 M+N:200 ~p:0.205 Travelled dist:3563.52 Probability:0.25 Avg cost:0.699902 time(ms):58.8745 3700 iterations
N:42 M:164 M+N:206 ~p:0.203883 Travelled dist:3658.81 Probability:0.25 Avg cost:0.70092 time(ms):58.7644 3800 iterations
N:43 M:168 M+N:211 ~p:0.203791 Travelled dist:3747.54 Probability:0.25 Avg cost:0.738722 time(ms):58.8681 3900 iterations
N:44 M:172 M+N:216 ~p:0.203704 Travelled dist:3846.94 Probability:0.25 Avg cost:0.727036 time(ms):58.5167 4000 iterations
N:45 M:177 M+N:222 ~p:0.202703 Travelled dist:3945.7 Probability:0.25 Avg cost:0.730103 time(ms):58.7456 4100 iterations
N:46 M:181 M+N:227 ~p:0.202643 Travelled dist:4045.29 Probability:0.25 Avg cost:0.720108 time(ms):58.6842 4200 iterations
N:47 M:186 M+N:233 ~p:0.201717 Travelled dist:4146.76 Probability:0.25 Avg cost:0.717613 time(ms):58.3347 4300 iterations
N:47 M:190 M+N:237 ~p:0.198312 Travelled dist:4243.4 Probability:0.25 Avg cost:0.711149 time(ms):58.0763 4400 iterations
N:49 M:193 M+N:242 ~p:0.202479 Travelled dist:4331.86 Probability:0.25 Avg cost:0.757642 time(ms):58.493 4500 iterations
N:49 M:198 M+N:247 ~p:0.198381 Travelled dist:4423.07 Probability:0.25 Avg cost:0.7572 time(ms):58.0335 4600 iterations
N:53 M:200 M+N:253 ~p:0.209486 Travelled dist:4518.37 Probability:0.25 Avg cost:0.769739 time(ms):58.3543 4700 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4555.55 Probability:0.25 Avg cost:0.968519 time(ms):59.0205 4800 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4556.07 Probability:0.25 Avg cost:1.25344 time(ms):59.6496 4900 iterations


==> plots/gen_obstacles/old/data-0.250000-tree-2-1603552055.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:32.7504 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:38.7076 Probability:0.25 Avg cost:14.7478 time(ms):102.276 200 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602453972.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:36.1961 Probability:0.5 Avg cost:0 time(ms):0 100 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602453993.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:10.969 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:3 M:3 M+N:6 ~p:0.5 Travelled dist:87.4699 Probability:0.5 Avg cost:1.80348 time(ms):99.8763 200 iterations
N:6 M:6 M+N:12 ~p:0.5 Travelled dist:178.122 Probability:0.5 Avg cost:1.75505 time(ms):113.777 300 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602454031.txt <==
N:44146880 M:0 M+N:44146880 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:44148224 M:0 M+N:44148224 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 200 iterations
N:44130672 M:0 M+N:44130672 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 300 iterations
N:44130672 M:0 M+N:44130672 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 400 iterations
N:44143936 M:0 M+N:44143936 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 500 iterations
N:44143936 M:0 M+N:44143936 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 600 iterations
N:44142256 M:0 M+N:44142256 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 700 iterations
N:44142256 M:0 M+N:44142256 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 800 iterations
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:53.5444 Probability:0.5 Avg cost:0 time(ms):0 900 iterations
N:6 M:4 M+N:10 ~p:0.6 Travelled dist:148.799 Probability:0.5 Avg cost:1.86382 time(ms):119.183 1000 iterations
N:7 M:8 M+N:15 ~p:0.466667 Travelled dist:243.951 Probability:0.5 Avg cost:1.17048 time(ms):102.238 1100 iterations
N:10 M:11 M+N:21 ~p:0.47619 Travelled dist:344.895 Probability:0.5 Avg cost:0.966404 time(ms):108.385 1200 iterations
N:12 M:14 M+N:26 ~p:0.461538 Travelled dist:450.957 Probability:0.5 Avg cost:0.973148 time(ms):104.855 1300 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602454168.txt <==
N:42593856 M:0 M+N:42593856 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:42593856 M:0 M+N:42593856 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 200 iterations
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:0.00126612 Probability:0.5 Avg cost:0 time(ms):0 300 iterations
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:58.7595 Probability:0.5 Avg cost:1.85083 time(ms):0 400 iterations
N:6 M:4 M+N:10 ~p:0.6 Travelled dist:150.5 Probability:0.5 Avg cost:1.93978 time(ms):122.904 500 iterations
N:7 M:8 M+N:15 ~p:0.466667 Travelled dist:239.895 Probability:0.5 Avg cost:1.32577 time(ms):103.194 600 iterations
N:10 M:10 M+N:20 ~p:0.5 Travelled dist:336.975 Probability:0.5 Avg cost:1.05522 time(ms):108.386 700 iterations
N:12 M:14 M+N:26 ~p:0.461538 Travelled dist:444.447 Probability:0.5 Avg cost:1.06354 time(ms):104.097 800 iterations
N:15 M:17 M+N:32 ~p:0.46875 Travelled dist:554.343 Probability:0.5 Avg cost:1.07755 time(ms):98.7898 900 iterations
N:19 M:19 M+N:38 ~p:0.5 Travelled dist:666.327 Probability:0.5 Avg cost:1.14023 time(ms):97.3487 1000 iterations
N:22 M:22 M+N:44 ~p:0.5 Travelled dist:775.597 Probability:0.5 Avg cost:1.2764 time(ms):98.938 1100 iterations
N:25 M:25 M+N:50 ~p:0.5 Travelled dist:874.325 Probability:0.5 Avg cost:1.226 time(ms):96.0814 1200 iterations
N:27 M:28 M+N:55 ~p:0.490909 Travelled dist:967.336 Probability:0.5 Avg cost:1.22026 time(ms):97.0107 1300 iterations
N:29 M:32 M+N:61 ~p:0.47541 Travelled dist:1070.26 Probability:0.5 Avg cost:1.20595 time(ms):95.9777 1400 iterations
N:29 M:37 M+N:66 ~p:0.439394 Travelled dist:1173.21 Probability:0.5 Avg cost:1.1002 time(ms):89.9471 1500 iterations
N:31 M:40 M+N:71 ~p:0.43662 Travelled dist:1276.17 Probability:0.5 Avg cost:1.01506 time(ms):87.6247 1600 iterations
N:33 M:44 M+N:77 ~p:0.428571 Travelled dist:1384.43 Probability:0.5 Avg cost:1.00261 time(ms):87.9369 1700 iterations
N:35 M:48 M+N:83 ~p:0.421687 Travelled dist:1489.23 Probability:0.5 Avg cost:0.980946 time(ms):87.2464 1800 iterations
N:38 M:50 M+N:88 ~p:0.431818 Travelled dist:1583.95 Probability:0.5 Avg cost:0.946772 time(ms):89.186 1900 iterations
N:41 M:53 M+N:94 ~p:0.43617 Travelled dist:1691.83 Probability:0.5 Avg cost:1.46928 time(ms):91.8578 2000 iterations
N:45 M:55 M+N:100 ~p:0.45 Travelled dist:1800.9 Probability:0.5 Avg cost:1.4534 time(ms):92.9492 2100 iterations
N:47 M:58 M+N:105 ~p:0.447619 Travelled dist:1893.74 Probability:0.5 Avg cost:1.50818 time(ms):94.3204 2200 iterations
N:52 M:59 M+N:111 ~p:0.468468 Travelled dist:1987.1 Probability:0.5 Avg cost:1.48556 time(ms):94.6663 2300 iterations
N:55 M:61 M+N:116 ~p:0.474138 Travelled dist:2083.06 Probability:0.5 Avg cost:1.45926 time(ms):95.0793 2400 iterations
N:56 M:65 M+N:121 ~p:0.46281 Travelled dist:2177.8 Probability:0.5 Avg cost:1.43017 time(ms):94.6537 2500 iterations
N:58 M:68 M+N:126 ~p:0.460317 Travelled dist:2280.16 Probability:0.5 Avg cost:1.41266 time(ms):94.5996 2600 iterations
N:61 M:72 M+N:133 ~p:0.458647 Travelled dist:2382.77 Probability:0.5 Avg cost:1.3835 time(ms):94.2046 2700 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602454655.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:33.9925 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:5 M:3 M+N:8 ~p:0.625 Travelled dist:116.055 Probability:0.5 Avg cost:1.71865 time(ms):107.367 200 iterations
N:6 M:7 M+N:13 ~p:0.461538 Travelled dist:198.798 Probability:0.5 Avg cost:1.7634 time(ms):103.785 300 iterations
N:8 M:9 M+N:17 ~p:0.470588 Travelled dist:292.862 Probability:0.5 Avg cost:1.23074 time(ms):101.32 400 iterations
N:11 M:13 M+N:24 ~p:0.458333 Travelled dist:397.333 Probability:0.5 Avg cost:1.14603 time(ms):103.171 500 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602454790.txt <==
N:20535296 M:0 M+N:20535296 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:20535408 M:0 M+N:20535408 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 200 iterations
N:20542768 M:0 M+N:20542768 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 300 iterations
N:20535408 M:0 M+N:20535408 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 400 iterations
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:29.4383 Probability:0.5 Avg cost:0 time(ms):0 500 iterations
N:5 M:3 M+N:8 ~p:0.625 Travelled dist:114.366 Probability:0.5 Avg cost:1.39983 time(ms):107.248 600 iterations
N:6 M:7 M+N:13 ~p:0.461538 Travelled dist:211.295 Probability:0.5 Avg cost:1.24921 time(ms):106.097 700 iterations
N:10 M:9 M+N:19 ~p:0.526316 Travelled dist:309.591 Probability:0.5 Avg cost:0.876143 time(ms):105.49 800 iterations
N:11 M:13 M+N:24 ~p:0.458333 Travelled dist:411.286 Probability:0.5 Avg cost:0.966719 time(ms):106.317 900 iterations
N:14 M:16 M+N:30 ~p:0.466667 Travelled dist:516.69 Probability:0.5 Avg cost:0.837153 time(ms):95.4562 1000 iterations
N:17 M:19 M+N:36 ~p:0.472222 Travelled dist:631.991 Probability:0.5 Avg cost:1.06229 time(ms):97.7511 1100 iterations
N:22 M:20 M+N:42 ~p:0.52381 Travelled dist:735.312 Probability:0.5 Avg cost:1.19424 time(ms):101.147 1200 iterations
N:23 M:24 M+N:47 ~p:0.489362 Travelled dist:827.103 Probability:0.5 Avg cost:1.16317 time(ms):94.2144 1300 iterations
N:25 M:26 M+N:51 ~p:0.490196 Travelled dist:914.521 Probability:0.5 Avg cost:1.20606 time(ms):96.5829 1400 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602455216.txt <==
N:40721840 M:0 M+N:40721840 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:40717776 M:0 M+N:40717776 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 200 iterations
N:40716272 M:0 M+N:40716272 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 300 iterations
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:20.4998 Probability:0.5 Avg cost:0 time(ms):0 400 iterations
N:4 M:3 M+N:7 ~p:0.571429 Travelled dist:96.7891 Probability:0.5 Avg cost:1.99201 time(ms):107.481 500 iterations
N:6 M:6 M+N:12 ~p:0.5 Travelled dist:184.619 Probability:0.5 Avg cost:1.77379 time(ms):115.258 600 iterations
N:8 M:9 M+N:17 ~p:0.470588 Travelled dist:280.621 Probability:0.5 Avg cost:1.16934 time(ms):102.592 700 iterations
N:11 M:12 M+N:23 ~p:0.478261 Travelled dist:383.948 Probability:0.5 Avg cost:1.10836 time(ms):103.551 800 iterations
N:12 M:16 M+N:28 ~p:0.428571 Travelled dist:488.104 Probability:0.5 Avg cost:1.03484 time(ms):95.1143 900 iterations
N:17 M:18 M+N:35 ~p:0.485714 Travelled dist:606.126 Probability:0.5 Avg cost:1.20158 time(ms):95.9462 1000 iterations
N:22 M:19 M+N:41 ~p:0.536585 Travelled dist:717.282 Probability:0.5 Avg cost:1.34856 time(ms):98.6152 1100 iterations
N:22 M:24 M+N:46 ~p:0.478261 Travelled dist:813.938 Probability:0.5 Avg cost:1.31037 time(ms):92.8237 1200 iterations
N:25 M:26 M+N:51 ~p:0.490196 Travelled dist:907.105 Probability:0.5 Avg cost:1.31223 time(ms):95.1192 1300 iterations
N:28 M:29 M+N:57 ~p:0.491228 Travelled dist:1000.67 Probability:0.5 Avg cost:1.32052 time(ms):93.7789 1400 iterations
N:29 M:33 M+N:62 ~p:0.467742 Travelled dist:1098.89 Probability:0.5 Avg cost:1.26402 time(ms):92.6365 1500 iterations
N:29 M:39 M+N:68 ~p:0.426471 Travelled dist:1202.55 Probability:0.5 Avg cost:1.15632 time(ms):86.7171 1600 iterations
N:33 M:40 M+N:73 ~p:0.452055 Travelled dist:1308.03 Probability:0.5 Avg cost:1.07986 time(ms):87.0239 1700 iterations
N:33 M:46 M+N:79 ~p:0.417722 Travelled dist:1419.15 Probability:0.5 Avg cost:1.06186 time(ms):85.1071 1800 iterations
N:36 M:49 M+N:85 ~p:0.423529 Travelled dist:1519.21 Probability:0.5 Avg cost:1.03793 time(ms):86.0478 1900 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602455904.txt <==
N:2 M:2 M+N:4 ~p:0.5 Travelled dist:43.1445 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:5 M:4 M+N:9 ~p:0.555556 Travelled dist:132.866 Probability:0.5 Avg cost:1.08198 time(ms):113.34 200 iterations
N:6 M:8 M+N:14 ~p:0.428571 Travelled dist:228.447 Probability:0.5 Avg cost:0.914915 time(ms):101.242 300 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602456084.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:39.3767 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:5 M:4 M+N:9 ~p:0.555556 Travelled dist:129.39 Probability:0.5 Avg cost:1.09682 time(ms):106.407 200 iterations
N:6 M:8 M+N:14 ~p:0.428571 Travelled dist:226.255 Probability:0.5 Avg cost:0.957089 time(ms):98.5319 300 iterations
N:9 M:11 M+N:20 ~p:0.45 Travelled dist:330.155 Probability:0.5 Avg cost:0.66613 time(ms):99.3315 400 iterations
N:11 M:15 M+N:26 ~p:0.423077 Travelled dist:434.701 Probability:0.5 Avg cost:0.58698 time(ms):96.2124 500 iterations
N:14 M:18 M+N:32 ~p:0.4375 Travelled dist:532.021 Probability:0.5 Avg cost:0.681671 time(ms):99.4344 600 iterations
N:18 M:19 M+N:37 ~p:0.486486 Travelled dist:627.998 Probability:0.5 Avg cost:0.69119 time(ms):100.955 700 iterations
N:20 M:22 M+N:42 ~p:0.47619 Travelled dist:722.511 Probability:0.5 Avg cost:0.68941 time(ms):104.158 800 iterations
N:23 M:25 M+N:48 ~p:0.479167 Travelled dist:825.384 Probability:0.5 Avg cost:0.623548 time(ms):99.813 900 iterations
N:26 M:27 M+N:53 ~p:0.490566 Travelled dist:926.594 Probability:0.5 Avg cost:0.658104 time(ms):98.6398 1000 iterations
N:27 M:32 M+N:59 ~p:0.457627 Travelled dist:1025.99 Probability:0.5 Avg cost:0.60812 time(ms):95.4818 1100 iterations
N:28 M:37 M+N:65 ~p:0.430769 Travelled dist:1130.95 Probability:0.5 Avg cost:0.577932 time(ms):92.9825 1200 iterations
N:30 M:42 M+N:72 ~p:0.416667 Travelled dist:1235.75 Probability:0.5 Avg cost:0.57147 time(ms):91.6138 1300 iterations
N:30 M:47 M+N:77 ~p:0.38961 Travelled dist:1339.9 Probability:0.5 Avg cost:0.529695 time(ms):87.1609 1400 iterations
N:31 M:52 M+N:83 ~p:0.373494 Travelled dist:1443.89 Probability:0.5 Avg cost:0.495131 time(ms):84.8617 1500 iterations
N:33 M:55 M+N:88 ~p:0.375 Travelled dist:1544.26 Probability:0.5 Avg cost:0.510905 time(ms):84.6762 1600 iterations
N:35 M:59 M+N:94 ~p:0.37234 Travelled dist:1648.63 Probability:0.5 Avg cost:0.499127 time(ms):83.1503 1700 iterations
N:38 M:62 M+N:100 ~p:0.38 Travelled dist:1751.02 Probability:0.5 Avg cost:0.495511 time(ms):84.5582 1800 iterations
N:41 M:64 M+N:105 ~p:0.390476 Travelled dist:1846.21 Probability:0.5 Avg cost:0.506962 time(ms):84.8153 1900 iterations
N:42 M:69 M+N:111 ~p:0.378378 Travelled dist:1946.86 Probability:0.5 Avg cost:0.500982 time(ms):82.9322 2000 iterations
N:45 M:72 M+N:117 ~p:0.384615 Travelled dist:2046.4 Probability:0.5 Avg cost:0.560973 time(ms):84.2666 2100 iterations
N:48 M:74 M+N:122 ~p:0.393443 Travelled dist:2144.84 Probability:0.5 Avg cost:0.573187 time(ms):83.0867 2200 iterations
N:50 M:78 M+N:128 ~p:0.390625 Travelled dist:2240.57 Probability:0.5 Avg cost:0.581529 time(ms):83.6186 2300 iterations
N:52 M:81 M+N:133 ~p:0.390977 Travelled dist:2340.76 Probability:0.5 Avg cost:0.593556 time(ms):84.2667 2400 iterations
N:54 M:84 M+N:138 ~p:0.391304 Travelled dist:2442.02 Probability:0.5 Avg cost:0.602259 time(ms):84.7614 2500 iterations
N:59 M:85 M+N:144 ~p:0.409722 Travelled dist:2540.71 Probability:0.5 Avg cost:0.621377 time(ms):85.5764 2600 iterations
N:61 M:88 M+N:149 ~p:0.409396 Travelled dist:2638.62 Probability:0.5 Avg cost:0.631328 time(ms):86.2816 2700 iterations
N:64 M:91 M+N:155 ~p:0.412903 Travelled dist:2735.66 Probability:0.5 Avg cost:0.625261 time(ms):86.6292 2800 iterations
N:67 M:94 M+N:161 ~p:0.416149 Travelled dist:2837.44 Probability:0.5 Avg cost:0.632994 time(ms):87.1523 2900 iterations
N:69 M:97 M+N:166 ~p:0.415663 Travelled dist:2942.57 Probability:0.5 Avg cost:0.621397 time(ms):87.3267 3000 iterations
N:70 M:101 M+N:171 ~p:0.409357 Travelled dist:3043.46 Probability:0.5 Avg cost:0.639678 time(ms):87.4425 3100 iterations
N:73 M:104 M+N:177 ~p:0.412429 Travelled dist:3139.75 Probability:0.5 Avg cost:0.647531 time(ms):87.1677 3200 iterations
N:76 M:106 M+N:182 ~p:0.417582 Travelled dist:3234.92 Probability:0.5 Avg cost:0.643896 time(ms):87.9992 3300 iterations
N:78 M:109 M+N:187 ~p:0.417112 Travelled dist:3338.37 Probability:0.5 Avg cost:0.648244 time(ms):87.9516 3400 iterations
N:81 M:112 M+N:193 ~p:0.419689 Travelled dist:3438.1 Probability:0.5 Avg cost:0.650612 time(ms):87.8847 3500 iterations
N:84 M:114 M+N:198 ~p:0.424242 Travelled dist:3529.43 Probability:0.5 Avg cost:0.662228 time(ms):88.6739 3600 iterations
N:85 M:119 M+N:204 ~p:0.416667 Travelled dist:3621.23 Probability:0.5 Avg cost:0.670379 time(ms):88.5862 3700 iterations
N:89 M:121 M+N:210 ~p:0.42381 Travelled dist:3717.65 Probability:0.5 Avg cost:0.683963 time(ms):89.0369 3800 iterations
N:91 M:124 M+N:215 ~p:0.423256 Travelled dist:3817.15 Probability:0.5 Avg cost:0.676958 time(ms):88.4551 3900 iterations
N:95 M:125 M+N:220 ~p:0.431818 Travelled dist:3917.95 Probability:0.5 Avg cost:0.683343 time(ms):89.4146 4000 iterations
N:98 M:128 M+N:226 ~p:0.433628 Travelled dist:4013.04 Probability:0.5 Avg cost:0.686125 time(ms):89.6046 4100 iterations
N:99 M:132 M+N:231 ~p:0.428571 Travelled dist:4113.46 Probability:0.5 Avg cost:0.673489 time(ms):89.2186 4200 iterations
N:100 M:136 M+N:236 ~p:0.423729 Travelled dist:4213.64 Probability:0.5 Avg cost:0.669084 time(ms):89.0072 4300 iterations
N:102 M:139 M+N:241 ~p:0.423237 Travelled dist:4310.44 Probability:0.5 Avg cost:0.671538 time(ms):88.8702 4400 iterations
N:103 M:143 M+N:246 ~p:0.418699 Travelled dist:4399.36 Probability:0.5 Avg cost:0.705299 time(ms):88.7396 4500 iterations
N:106 M:146 M+N:252 ~p:0.420635 Travelled dist:4498.16 Probability:0.5 Avg cost:0.703043 time(ms):88.236 4600 iterations
N:111 M:147 M+N:258 ~p:0.430233 Travelled dist:4598.17 Probability:0.5 Avg cost:0.734011 time(ms):88.7323 4700 iterations
N:113 M:151 M+N:264 ~p:0.42803 Travelled dist:4702.16 Probability:0.5 Avg cost:0.72504 time(ms):88.1969 4800 iterations
N:116 M:153 M+N:269 ~p:0.431227 Travelled dist:4797.9 Probability:0.5 Avg cost:0.756502 time(ms):88.787 4900 iterations
N:120 M:154 M+N:274 ~p:0.437956 Travelled dist:4895.37 Probability:0.5 Avg cost:0.765823 time(ms):89.1934 5000 iterations
N:122 M:157 M+N:279 ~p:0.437276 Travelled dist:4990.03 Probability:0.5 Avg cost:0.770382 time(ms):88.93 5100 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602456911.txt <==
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 500 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 700 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 800 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1200 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1400 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1700 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 1900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2500 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 2900 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3100 iterations
N:15590000 M:0 M+N:15590000 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3400 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3500 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 3900 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4100 iterations
N:15590000 M:0 M+N:15590000 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4800 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 4900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5000 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5100 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5200 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 5900 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6200 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6800 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 6900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7100 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7200 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7300 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7600 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7700 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 7900 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8100 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8300 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8500 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8800 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 8900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9000 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9100 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 9900 iterations
N:18510288 M:0 M+N:18510288 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10100 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 10900 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11300 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11500 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11600 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11700 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 11900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12300 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12400 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12500 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12600 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 12900 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13000 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13100 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 13900 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14100 iterations
N:15590000 M:0 M+N:15590000 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14300 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14400 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 14900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15400 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 15900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16200 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 16900 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17300 iterations
N:18503920 M:0 M+N:18503920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17400 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17500 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17600 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17700 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 17900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18700 iterations
N:15590000 M:0 M+N:15590000 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 18900 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19100 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19300 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19500 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 19900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20200 iterations
N:18513088 M:0 M+N:18513088 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20700 iterations
N:18510288 M:0 M+N:18510288 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20800 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 20900 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21300 iterations
N:18507664 M:0 M+N:18507664 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 21900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22200 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 22900 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23100 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 23900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24100 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24200 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24600 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24800 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 24900 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25200 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25300 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25500 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25800 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 25900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26500 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26600 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 26900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27000 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27600 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27700 iterations
N:18510288 M:0 M+N:18510288 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27800 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 27900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28000 iterations
N:18507040 M:0 M+N:18507040 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28400 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28500 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28600 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28700 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28800 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 28900 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29100 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29300 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 29900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30100 iterations
N:18507968 M:0 M+N:18507968 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30200 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30400 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 30900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31000 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31400 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31500 iterations
N:18506736 M:0 M+N:18506736 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31700 iterations
N:15590000 M:0 M+N:15590000 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 31900 iterations
N:18506992 M:0 M+N:18506992 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32000 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32200 iterations
N:18507520 M:0 M+N:18507520 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32300 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32500 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32600 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32700 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32800 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 32900 iterations
N:18507920 M:0 M+N:18507920 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33100 iterations
N:18507824 M:0 M+N:18507824 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33200 iterations
N:18503424 M:0 M+N:18503424 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33300 iterations
N:15590048 M:0 M+N:15590048 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33400 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33500 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33600 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33700 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33800 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 33900 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 34000 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 34100 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 34200 iterations
N:18505104 M:0 M+N:18505104 ~p:1 Travelled dist:0 Probability:0.5 Avg cost:0 time(ms):0 34300 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602514699.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:30.1556 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:5 M:3 M+N:8 ~p:0.625 Travelled dist:121.58 Probability:0.5 Avg cost:0.925558 time(ms):111.865 200 iterations
N:6 M:8 M+N:14 ~p:0.428571 Travelled dist:217.437 Probability:0.5 Avg cost:0.892291 time(ms):99.7281 300 iterations
N:9 M:10 M+N:19 ~p:0.473684 Travelled dist:315.263 Probability:0.5 Avg cost:0.62786 time(ms):95.6703 400 iterations


==> plots/gen_obstacles/old/data-0.500000-tree-2-1602514764.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:34.3714 Probability:0.5 Avg cost:0 time(ms):0 100 iterations
N:5 M:3 M+N:8 ~p:0.625 Travelled dist:124.487 Probability:0.5 Avg cost:1.08869 time(ms):114.127 200 iterations
N:6 M:8 M+N:14 ~p:0.428571 Travelled dist:219.325 Probability:0.5 Avg cost:0.903402 time(ms):101.363 300 iterations
N:9 M:10 M+N:19 ~p:0.473684 Travelled dist:314.528 Probability:0.5 Avg cost:0.669116 time(ms):98.2355 400 iterations
N:10 M:14 M+N:24 ~p:0.416667 Travelled dist:407.242 Probability:0.5 Avg cost:0.646944 time(ms):98.6913 500 iterations
N:13 M:17 M+N:30 ~p:0.433333 Travelled dist:500.88 Probability:0.5 Avg cost:0.725026 time(ms):100.604 600 iterations
N:16 M:19 M+N:35 ~p:0.457143 Travelled dist:598.991 Probability:0.5 Avg cost:0.678707 time(ms):101.222 700 iterations
N:19 M:21 M+N:40 ~p:0.475 Travelled dist:694.44 Probability:0.5 Avg cost:0.737217 time(ms):104.646 800 iterations
N:23 M:23 M+N:46 ~p:0.5 Travelled dist:797.815 Probability:0.5 Avg cost:0.664404 time(ms):102.674 900 iterations
N:25 M:26 M+N:51 ~p:0.490196 Travelled dist:900.622 Probability:0.5 Avg cost:0.609597 time(ms):98.3612 1000 iterations
N:26 M:31 M+N:57 ~p:0.45614 Travelled dist:991.808 Probability:0.5 Avg cost:0.702793 time(ms):95.5974 1100 iterations
N:27 M:36 M+N:63 ~p:0.428571 Travelled dist:1094.29 Probability:0.5 Avg cost:0.669172 time(ms):93.6506 1200 iterations
N:30 M:40 M+N:70 ~p:0.428571 Travelled dist:1196.69 Probability:0.5 Avg cost:0.626438 time(ms):93.3327 1300 iterations
N:30 M:45 M+N:75 ~p:0.4 Travelled dist:1300.23 Probability:0.5 Avg cost:0.604776 time(ms):90.0677 1400 iterations
N:30 M:50 M+N:80 ~p:0.375 Travelled dist:1405.77 Probability:0.5 Avg cost:0.561116 time(ms):85.0662 1500 iterations
N:33 M:53 M+N:86 ~p:0.383721 Travelled dist:1507.25 Probability:0.5 Avg cost:0.544038 time(ms):85.9361 1600 iterations
N:34 M:58 M+N:92 ~p:0.369565 Travelled dist:1609.77 Probability:0.5 Avg cost:0.543817 time(ms):83.3628 1700 iterations
N:38 M:61 M+N:99 ~p:0.383838 Travelled dist:1727.64 Probability:0.5 Avg cost:0.561655 time(ms):85.3836 1800 iterations
N:41 M:64 M+N:105 ~p:0.390476 Travelled dist:1838.94 Probability:0.5 Avg cost:0.558536 time(ms):85.9667 1900 iterations
N:42 M:69 M+N:111 ~p:0.378378 Travelled dist:1941.68 Probability:0.5 Avg cost:0.557841 time(ms):84.5295 2000 iterations
N:44 M:72 M+N:116 ~p:0.37931 Travelled dist:2041.1 Probability:0.5 Avg cost:0.579842 time(ms):85.7818 2100 iterations
N:47 M:74 M+N:121 ~p:0.38843 Travelled dist:2136.49 Probability:0.5 Avg cost:0.592484 time(ms):85.0082 2200 iterations
N:50 M:78 M+N:128 ~p:0.390625 Travelled dist:2236.23 Probability:0.5 Avg cost:0.592614 time(ms):85.176 2300 iterations
N:52 M:81 M+N:133 ~p:0.390977 Travelled dist:2340.63 Probability:0.5 Avg cost:0.598612 time(ms):86.0456 2400 iterations
N:54 M:85 M+N:139 ~p:0.388489 Travelled dist:2447.78 Probability:0.5 Avg cost:0.608952 time(ms):86.5955 2500 iterations
N:59 M:86 M+N:145 ~p:0.406897 Travelled dist:2559.31 Probability:0.5 Avg cost:0.635898 time(ms):88.0234 2600 iterations
N:64 M:89 M+N:153 ~p:0.418301 Travelled dist:2699.98 Probability:0.5 Avg cost:0.787885 time(ms):89.0879 2700 iterations
N:67 M:93 M+N:160 ~p:0.41875 Travelled dist:2817.92 Probability:0.5 Avg cost:0.796102 time(ms):89.5046 2800 iterations
N:68 M:97 M+N:165 ~p:0.412121 Travelled dist:2923.32 Probability:0.5 Avg cost:0.776943 time(ms):89.4178 2900 iterations
N:70 M:101 M+N:171 ~p:0.409357 Travelled dist:3041.44 Probability:0.5 Avg cost:0.809772 time(ms):90.2759 3000 iterations
N:73 M:104 M+N:177 ~p:0.412429 Travelled dist:3145.08 Probability:0.5 Avg cost:0.810221 time(ms):89.941 3100 iterations
N:77 M:106 M+N:183 ~p:0.420765 Travelled dist:3246.82 Probability:0.5 Avg cost:0.801919 time(ms):91.1145 3200 iterations
N:78 M:110 M+N:188 ~p:0.414894 Travelled dist:3355.9 Probability:0.5 Avg cost:0.79399 time(ms):90.8265 3300 iterations
N:82 M:112 M+N:194 ~p:0.42268 Travelled dist:3461.33 Probability:0.5 Avg cost:0.797619 time(ms):91.3203 3400 iterations
N:85 M:115 M+N:200 ~p:0.425 Travelled dist:3562.48 Probability:0.5 Avg cost:0.800711 time(ms):92.2813 3500 iterations
N:87 M:119 M+N:206 ~p:0.42233 Travelled dist:3661.21 Probability:0.5 Avg cost:0.784655 time(ms):92.1206 3600 iterations
N:89 M:123 M+N:212 ~p:0.419811 Travelled dist:3759.1 Probability:0.5 Avg cost:0.790893 time(ms):91.8153 3700 iterations
N:93 M:124 M+N:217 ~p:0.428571 Travelled dist:3853.81 Probability:0.5 Avg cost:0.787986 time(ms):91.8751 3800 iterations
N:95 M:127 M+N:222 ~p:0.427928 Travelled dist:3945.78 Probability:0.5 Avg cost:0.799504 time(ms):92.5035 3900 iterations
N:98 M:129 M+N:227 ~p:0.431718 Travelled dist:4043.04 Probability:0.5 Avg cost:0.789009 time(ms):92.7465 4000 iterations


==> plots/gen_obstacles/road_boundaries_cars/data-0.050000-linear-2-1602345800.txt <==
N:0 M:2 M+N:2 ~p:0 Travelled dist:2.08424 Probability:0.05 Avg cost:0 time(ms):0 100 iterations
N:0 M:6 M+N:6 ~p:0 Travelled dist:85.2094 Probability:0.05 Avg cost:0.0264484 time(ms):15.8071 200 iterations
N:1 M:11 M+N:12 ~p:0.0833333 Travelled dist:188.647 Probability:0.05 Avg cost:0.405477 time(ms):41.2297 300 iterations
N:1 M:16 M+N:17 ~p:0.0588235 Travelled dist:292.468 Probability:0.05 Avg cost:0.227932 time(ms):41.5991 400 iterations
N:1 M:23 M+N:24 ~p:0.0416667 Travelled dist:398.409 Probability:0.05 Avg cost:0.164825 time(ms):43.5189 500 iterations
N:2 M:28 M+N:30 ~p:0.0666667 Travelled dist:505.443 Probability:0.05 Avg cost:0.134969 time(ms):44.9709 600 iterations
N:2 M:34 M+N:36 ~p:0.0555556 Travelled dist:608.903 Probability:0.05 Avg cost:0.135359 time(ms):47.1139 700 iterations
N:2 M:40 M+N:42 ~p:0.047619 Travelled dist:713.651 Probability:0.05 Avg cost:0.128298 time(ms):49.3326 800 iterations
N:2 M:45 M+N:47 ~p:0.0425532 Travelled dist:817.929 Probability:0.05 Avg cost:0.111493 time(ms):46.1958 900 iterations
N:2 M:51 M+N:53 ~p:0.0377358 Travelled dist:920.947 Probability:0.05 Avg cost:0.10167 time(ms):43.8369 1000 iterations
N:3 M:56 M+N:59 ~p:0.0508475 Travelled dist:1022.96 Probability:0.05 Avg cost:0.0918156 time(ms):43.9019 1100 iterations
N:3 M:62 M+N:65 ~p:0.0461538 Travelled dist:1121.31 Probability:0.05 Avg cost:0.0855394 time(ms):46.9015 1200 iterations
N:3 M:67 M+N:70 ~p:0.0428571 Travelled dist:1224.57 Probability:0.05 Avg cost:0.0804285 time(ms):44.0556 1300 iterations
N:3 M:73 M+N:76 ~p:0.0394737 Travelled dist:1331.23 Probability:0.05 Avg cost:0.0744165 time(ms):42.467 1400 iterations
N:3 M:79 M+N:82 ~p:0.0365854 Travelled dist:1436.86 Probability:0.05 Avg cost:0.0688219 time(ms):40.7153 1500 iterations
N:3 M:84 M+N:87 ~p:0.0344828 Travelled dist:1542.1 Probability:0.05 Avg cost:0.0639962 time(ms):39.7298 1600 iterations
N:3 M:90 M+N:93 ~p:0.0322581 Travelled dist:1647 Probability:0.05 Avg cost:0.0611549 time(ms):40.9563 1700 iterations
N:3 M:96 M+N:99 ~p:0.030303 Travelled dist:1752.82 Probability:0.05 Avg cost:0.060019 time(ms):39.5735 1800 iterations
N:3 M:101 M+N:104 ~p:0.0288462 Travelled dist:1857.85 Probability:0.05 Avg cost:0.0573908 time(ms):38.6256 1900 iterations
N:4 M:107 M+N:111 ~p:0.036036 Travelled dist:1963.56 Probability:0.05 Avg cost:0.0544011 time(ms):37.5456 2000 iterations
N:4 M:113 M+N:117 ~p:0.034188 Travelled dist:2073.54 Probability:0.05 Avg cost:0.093611 time(ms):37.5803 2100 iterations
N:4 M:118 M+N:122 ~p:0.0327869 Travelled dist:2178.22 Probability:0.05 Avg cost:0.0916218 time(ms):37.6715 2200 iterations
N:4 M:125 M+N:129 ~p:0.0310078 Travelled dist:2279.03 Probability:0.05 Avg cost:0.0907689 time(ms):38.4116 2300 iterations
N:4 M:130 M+N:134 ~p:0.0298507 Travelled dist:2381.05 Probability:0.05 Avg cost:0.090077 time(ms):39.1145 2400 iterations
N:4 M:136 M+N:140 ~p:0.0285714 Travelled dist:2486.78 Probability:0.05 Avg cost:0.0862009 time(ms):37.8552 2500 iterations
N:4 M:142 M+N:146 ~p:0.0273973 Travelled dist:2592.4 Probability:0.05 Avg cost:0.0829271 time(ms):37.1384 2600 iterations
N:5 M:147 M+N:152 ~p:0.0328947 Travelled dist:2697.36 Probability:0.05 Avg cost:0.080367 time(ms):37.6297 2700 iterations
N:5 M:152 M+N:157 ~p:0.0318471 Travelled dist:2805.28 Probability:0.05 Avg cost:0.0841254 time(ms):38.6085 2800 iterations
N:5 M:159 M+N:164 ~p:0.0304878 Travelled dist:2912.92 Probability:0.05 Avg cost:0.0816578 time(ms):38.2777 2900 iterations
N:5 M:164 M+N:169 ~p:0.0295858 Travelled dist:3018.64 Probability:0.05 Avg cost:0.0793079 time(ms):37.9098 3000 iterations
N:6 M:169 M+N:175 ~p:0.0342857 Travelled dist:3123.87 Probability:0.05 Avg cost:0.0773419 time(ms):38.2882 3100 iterations
N:6 M:174 M+N:180 ~p:0.0333333 Travelled dist:3224.76 Probability:0.05 Avg cost:0.0778578 time(ms):37.865 3200 iterations
N:6 M:180 M+N:186 ~p:0.0322581 Travelled dist:3330.37 Probability:0.05 Avg cost:0.0754036 time(ms):37.1059 3300 iterations
N:7 M:184 M+N:191 ~p:0.0366492 Travelled dist:3436.44 Probability:0.05 Avg cost:0.0752664 time(ms):37.8553 3400 iterations
N:8 M:189 M+N:197 ~p:0.0406091 Travelled dist:3542.28 Probability:0.05 Avg cost:0.0741701 time(ms):38.1383 3500 iterations
N:8 M:195 M+N:203 ~p:0.0394089 Travelled dist:3648.12 Probability:0.05 Avg cost:0.0723937 time(ms):37.8003 3600 iterations


==> plots/gen_obstacles/road_boundaries_cars/data-0.050000-tree-2-1602346177.txt <==
N:0 M:4 M+N:4 ~p:0 Travelled dist:56.3517 Probability:0.05 Avg cost:0 time(ms):0 100 iterations
N:1 M:10 M+N:11 ~p:0.0909091 Travelled dist:159.69 Probability:0.05 Avg cost:0.0273251 time(ms):48.4775 200 iterations
N:1 M:16 M+N:17 ~p:0.0588235 Travelled dist:268.866 Probability:0.05 Avg cost:0.262664 time(ms):58.5168 300 iterations
N:1 M:22 M+N:23 ~p:0.0434783 Travelled dist:375.079 Probability:0.05 Avg cost:0.181203 time(ms):54.8667 400 iterations
N:2 M:27 M+N:29 ~p:0.0689655 Travelled dist:480.11 Probability:0.05 Avg cost:0.14045 time(ms):55.3095 500 iterations
N:2 M:32 M+N:34 ~p:0.0588235 Travelled dist:581.779 Probability:0.05 Avg cost:0.148674 time(ms):62.7663 600 iterations
N:2 M:38 M+N:40 ~p:0.05 Travelled dist:683.94 Probability:0.05 Avg cost:0.133452 time(ms):66.985 700 iterations
N:2 M:44 M+N:46 ~p:0.0434783 Travelled dist:787.324 Probability:0.05 Avg cost:0.117096 time(ms):65.5269 800 iterations
N:2 M:49 M+N:51 ~p:0.0392157 Travelled dist:893.574 Probability:0.05 Avg cost:0.107603 time(ms):61.3982 900 iterations
N:2 M:55 M+N:57 ~p:0.0350877 Travelled dist:1001.26 Probability:0.05 Avg cost:0.0983855 time(ms):58.2093 1000 iterations
N:3 M:61 M+N:64 ~p:0.046875 Travelled dist:1105.96 Probability:0.05 Avg cost:0.0892231 time(ms):55.7797 1100 iterations
N:3 M:66 M+N:69 ~p:0.0434783 Travelled dist:1211.59 Probability:0.05 Avg cost:0.0828955 time(ms):54.4026 1200 iterations
N:3 M:72 M+N:75 ~p:0.04 Travelled dist:1317.51 Probability:0.05 Avg cost:0.0763039 time(ms):52.896 1300 iterations
N:3 M:77 M+N:80 ~p:0.0375 Travelled dist:1423.36 Probability:0.05 Avg cost:0.0704203 time(ms):51.227 1400 iterations
N:3 M:84 M+N:87 ~p:0.0344828 Travelled dist:1529.25 Probability:0.05 Avg cost:0.0653517 time(ms):49.122 1500 iterations
N:3 M:89 M+N:92 ~p:0.0326087 Travelled dist:1633.34 Probability:0.05 Avg cost:0.0627145 time(ms):51.8779 1600 iterations
N:3 M:95 M+N:98 ~p:0.0306122 Travelled dist:1738.67 Probability:0.05 Avg cost:0.060447 time(ms):50.2309 1700 iterations
N:3 M:101 M+N:104 ~p:0.0288462 Travelled dist:1842.4 Probability:0.05 Avg cost:0.0582309 time(ms):49.1962 1800 iterations
N:4 M:106 M+N:110 ~p:0.0363636 Travelled dist:1947.08 Probability:0.05 Avg cost:0.0551671 time(ms):47.8163 1900 iterations
N:4 M:112 M+N:116 ~p:0.0344828 Travelled dist:2053.51 Probability:0.05 Avg cost:0.0889969 time(ms):47.9528 2000 iterations
N:4 M:118 M+N:122 ~p:0.0327869 Travelled dist:2158.9 Probability:0.05 Avg cost:0.0868881 time(ms):47.7501 2100 iterations
N:4 M:123 M+N:127 ~p:0.0314961 Travelled dist:2264.36 Probability:0.05 Avg cost:0.0903655 time(ms):48.464 2200 iterations
N:4 M:129 M+N:133 ~p:0.0300752 Travelled dist:2371.23 Probability:0.05 Avg cost:0.0910088 time(ms):50.6155 2300 iterations
N:4 M:136 M+N:140 ~p:0.0285714 Travelled dist:2477.08 Probability:0.05 Avg cost:0.0870474 time(ms):49.3976 2400 iterations
N:4 M:142 M+N:146 ~p:0.0273973 Travelled dist:2582.13 Probability:0.05 Avg cost:0.0836611 time(ms):48.7371 2500 iterations
N:5 M:146 M+N:151 ~p:0.0331126 Travelled dist:2686.3 Probability:0.05 Avg cost:0.0810135 time(ms):48.8608 2600 iterations
N:5 M:151 M+N:156 ~p:0.0320513 Travelled dist:2791.49 Probability:0.05 Avg cost:0.0857249 time(ms):50.2699 2700 iterations
N:5 M:157 M+N:162 ~p:0.0308642 Travelled dist:2897.62 Probability:0.05 Avg cost:0.0828088 time(ms):49.5487 2800 iterations
N:5 M:163 M+N:168 ~p:0.0297619 Travelled dist:3002.58 Probability:0.05 Avg cost:0.0803257 time(ms):48.9883 2900 iterations
N:6 M:168 M+N:174 ~p:0.0344828 Travelled dist:3104.96 Probability:0.05 Avg cost:0.0777326 time(ms):49.2057 3000 iterations
N:6 M:173 M+N:179 ~p:0.0335196 Travelled dist:3211.96 Probability:0.05 Avg cost:0.0800451 time(ms):50.1298 3100 iterations
N:6 M:179 M+N:185 ~p:0.0324324 Travelled dist:3317.81 Probability:0.05 Avg cost:0.0775105 time(ms):49.2774 3200 iterations


==> plots/gen_obstacles/shift_no_smooth/data-0.100000-linear-2--offset-10-1603626907.txt <==
N:0 M:3 M+N:3 ~p:0 Travelled dist:32.9862 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:7 M+N:8 ~p:0.125 Travelled dist:114.495 Probability:0.1 Avg cost:0.772058 time(ms):7.88059 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Travelled dist:212.304 Probability:0.1 Avg cost:0.670921 time(ms):10.3447 300 iterations
N:2 M:17 M+N:19 ~p:0.105263 Travelled dist:317.147 Probability:0.1 Avg cost:0.489051 time(ms):13.4571 400 iterations
N:3 M:22 M+N:25 ~p:0.12 Travelled dist:424.494 Probability:0.1 Avg cost:0.439212 time(ms):13.7384 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:535.152 Probability:0.1 Avg cost:0.409776 time(ms):13.8563 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:646.482 Probability:0.1 Avg cost:0.398572 time(ms):12.9189 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:755.929 Probability:0.1 Avg cost:0.370129 time(ms):12.2946 800 iterations
N:5 M:45 M+N:50 ~p:0.1 Travelled dist:867.024 Probability:0.1 Avg cost:0.330304 time(ms):11.5591 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:974.849 Probability:0.1 Avg cost:0.331802 time(ms):11.8944 1000 iterations
N:7 M:56 M+N:63 ~p:0.111111 Travelled dist:1078.87 Probability:0.1 Avg cost:0.339479 time(ms):12.1216 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1181.26 Probability:0.1 Avg cost:0.340786 time(ms):12.2826 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1285.38 Probability:0.1 Avg cost:0.321092 time(ms):12.2232 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1391.44 Probability:0.1 Avg cost:0.29632 time(ms):12.0041 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1499.82 Probability:0.1 Avg cost:0.28266 time(ms):11.6619 1500 iterations
N:8 M:84 M+N:92 ~p:0.0869565 Travelled dist:1608.29 Probability:0.1 Avg cost:0.264426 time(ms):11.0909 1600 iterations
N:8 M:90 M+N:98 ~p:0.0816327 Travelled dist:1717.02 Probability:0.1 Avg cost:0.267698 time(ms):11.1711 1700 iterations
N:9 M:95 M+N:104 ~p:0.0865385 Travelled dist:1821.88 Probability:0.1 Avg cost:0.256103 time(ms):10.9654 1800 iterations
N:10 M:100 M+N:110 ~p:0.0909091 Travelled dist:1924.33 Probability:0.1 Avg cost:0.272837 time(ms):11.0404 1900 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2027.87 Probability:0.1 Avg cost:0.269233 time(ms):11.2292 2000 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2129.3 Probability:0.1 Avg cost:0.285796 time(ms):11.1834 2100 iterations
N:12 M:115 M+N:127 ~p:0.0944882 Travelled dist:2229.84 Probability:0.1 Avg cost:0.285006 time(ms):11.1772 2200 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2331.29 Probability:0.1 Avg cost:0.294838 time(ms):11.1298 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2432.21 Probability:0.1 Avg cost:0.30414 time(ms):11.1972 2400 iterations
N:14 M:129 M+N:143 ~p:0.0979021 Travelled dist:2535.43 Probability:0.1 Avg cost:0.294659 time(ms):11.1032 2500 iterations
N:14 M:135 M+N:149 ~p:0.0939597 Travelled dist:2639.15 Probability:0.1 Avg cost:0.283886 time(ms):10.9981 2600 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2741.67 Probability:0.1 Avg cost:0.279 time(ms):11.0777 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2846.14 Probability:0.1 Avg cost:0.304511 time(ms):11.3043 2800 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2952.39 Probability:0.1 Avg cost:0.308444 time(ms):11.1384 2900 iterations
N:16 M:156 M+N:172 ~p:0.0930233 Travelled dist:3060.02 Probability:0.1 Avg cost:0.301066 time(ms):11.0137 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3165.1 Probability:0.1 Avg cost:0.293744 time(ms):10.8193 3100 iterations
N:17 M:167 M+N:184 ~p:0.0923913 Travelled dist:3272.76 Probability:0.1 Avg cost:0.296671 time(ms):10.925 3200 iterations
N:17 M:173 M+N:190 ~p:0.0894737 Travelled dist:3381.12 Probability:0.1 Avg cost:0.299221 time(ms):10.9399 3300 iterations
N:18 M:178 M+N:196 ~p:0.0918367 Travelled dist:3487.66 Probability:0.1 Avg cost:0.300055 time(ms):10.9416 3400 iterations
N:19 M:184 M+N:203 ~p:0.0935961 Travelled dist:3596.16 Probability:0.1 Avg cost:0.308433 time(ms):11.0221 3500 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3700.96 Probability:0.1 Avg cost:0.313979 time(ms):10.9722 3600 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3806.33 Probability:0.1 Avg cost:0.319365 time(ms):11.053 3700 iterations
N:23 M:197 M+N:220 ~p:0.104545 Travelled dist:3910.22 Probability:0.1 Avg cost:0.318924 time(ms):11.0064 3800 iterations
N:23 M:203 M+N:226 ~p:0.10177 Travelled dist:4015.48 Probability:0.1 Avg cost:0.319469 time(ms):10.927 3900 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4125.84 Probability:0.1 Avg cost:0.318714 time(ms):11.0843 4000 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4236.02 Probability:0.1 Avg cost:0.323411 time(ms):11.1263 4100 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4345.34 Probability:0.1 Avg cost:0.327619 time(ms):11.1923 4200 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4450.28 Probability:0.1 Avg cost:0.326931 time(ms):11.1787 4300 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4555.5 Probability:0.1 Avg cost:0.348221 time(ms):11.2075 4400 iterations
N:27 M:235 M+N:262 ~p:0.103053 Travelled dist:4657.98 Probability:0.1 Avg cost:0.35184 time(ms):11.2141 4500 iterations
N:27 M:240 M+N:267 ~p:0.101124 Travelled dist:4765.08 Probability:0.1 Avg cost:0.344233 time(ms):11.0761 4600 iterations
N:27 M:246 M+N:273 ~p:0.0989011 Travelled dist:4874.85 Probability:0.1 Avg cost:0.344952 time(ms):11.0235 4700 iterations
N:27 M:252 M+N:279 ~p:0.0967742 Travelled dist:4983.56 Probability:0.1 Avg cost:0.337895 time(ms):10.9249 4800 iterations
N:27 M:258 M+N:285 ~p:0.0947368 Travelled dist:5091.57 Probability:0.1 Avg cost:0.331026 time(ms):10.8707 4900 iterations
N:28 M:263 M+N:291 ~p:0.0962199 Travelled dist:5202.8 Probability:0.1 Avg cost:0.329382 time(ms):10.8865 5000 iterations
N:29 M:269 M+N:298 ~p:0.0973154 Travelled dist:5312.74 Probability:0.1 Avg cost:0.332818 time(ms):10.8376 5100 iterations
N:31 M:273 M+N:304 ~p:0.101974 Travelled dist:5417.33 Probability:0.1 Avg cost:0.339765 time(ms):10.9465 5200 iterations
N:31 M:278 M+N:309 ~p:0.100324 Travelled dist:5522.02 Probability:0.1 Avg cost:0.336853 time(ms):10.8739 5300 iterations
N:32 M:283 M+N:315 ~p:0.101587 Travelled dist:5628.34 Probability:0.1 Avg cost:0.340692 time(ms):10.9185 5400 iterations
N:32 M:289 M+N:321 ~p:0.0996885 Travelled dist:5736.94 Probability:0.1 Avg cost:0.340688 time(ms):10.9786 5500 iterations
N:32 M:295 M+N:327 ~p:0.0978593 Travelled dist:5844.71 Probability:0.1 Avg cost:0.335406 time(ms):10.9881 5600 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5952.14 Probability:0.1 Avg cost:0.333859 time(ms):10.9821 5700 iterations
N:33 M:304 M+N:337 ~p:0.0979228 Travelled dist:6055.8 Probability:0.1 Avg cost:0.333676 time(ms):11.0528 5800 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6162.01 Probability:0.1 Avg cost:0.330063 time(ms):11.0702 5900 iterations
N:33 M:316 M+N:349 ~p:0.0945559 Travelled dist:6267.85 Probability:0.1 Avg cost:0.325213 time(ms):11.0443 6000 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6372.92 Probability:0.1 Avg cost:0.32076 time(ms):11.0741 6100 iterations
N:34 M:326 M+N:360 ~p:0.0944444 Travelled dist:6479.37 Probability:0.1 Avg cost:0.316287 time(ms):11.0789 6200 iterations
N:34 M:331 M+N:365 ~p:0.0931507 Travelled dist:6583.41 Probability:0.1 Avg cost:0.312818 time(ms):11.1239 6300 iterations
N:34 M:336 M+N:370 ~p:0.0918919 Travelled dist:6686.89 Probability:0.1 Avg cost:0.315853 time(ms):11.1788 6400 iterations
N:34 M:341 M+N:375 ~p:0.0906667 Travelled dist:6790.96 Probability:0.1 Avg cost:0.311861 time(ms):11.114 6500 iterations
N:34 M:348 M+N:382 ~p:0.0890052 Travelled dist:6896.02 Probability:0.1 Avg cost:0.312984 time(ms):11.142 6600 iterations
N:34 M:354 M+N:388 ~p:0.0876289 Travelled dist:7005.33 Probability:0.1 Avg cost:0.313216 time(ms):11.131 6700 iterations
N:36 M:358 M+N:394 ~p:0.0913706 Travelled dist:7113.59 Probability:0.1 Avg cost:0.311374 time(ms):11.1189 6800 iterations
N:36 M:365 M+N:401 ~p:0.0897756 Travelled dist:7225.97 Probability:0.1 Avg cost:0.322029 time(ms):11.2202 6900 iterations
N:36 M:371 M+N:407 ~p:0.0884521 Travelled dist:7335.1 Probability:0.1 Avg cost:0.319277 time(ms):11.217 7000 iterations
N:37 M:376 M+N:413 ~p:0.0895884 Travelled dist:7441.95 Probability:0.1 Avg cost:0.316022 time(ms):11.2138 7100 iterations
N:37 M:382 M+N:419 ~p:0.0883055 Travelled dist:7548.95 Probability:0.1 Avg cost:0.313417 time(ms):11.1974 7200 iterations
N:38 M:387 M+N:425 ~p:0.0894118 Travelled dist:7655.55 Probability:0.1 Avg cost:0.312821 time(ms):11.1975 7300 iterations
N:39 M:392 M+N:431 ~p:0.0904872 Travelled dist:7761.95 Probability:0.1 Avg cost:0.311308 time(ms):11.185 7400 iterations
N:40 M:396 M+N:436 ~p:0.0917431 Travelled dist:7859.58 Probability:0.1 Avg cost:0.335668 time(ms):11.2437 7500 iterations
N:41 M:401 M+N:442 ~p:0.0927602 Travelled dist:7958.89 Probability:0.1 Avg cost:0.340958 time(ms):11.3063 7600 iterations
N:41 M:406 M+N:447 ~p:0.0917226 Travelled dist:8063.05 Probability:0.1 Avg cost:0.338043 time(ms):11.2283 7700 iterations
N:42 M:410 M+N:452 ~p:0.0929204 Travelled dist:8170.66 Probability:0.1 Avg cost:0.335295 time(ms):11.178 7800 iterations
N:44 M:414 M+N:458 ~p:0.0960699 Travelled dist:8282.4 Probability:0.1 Avg cost:0.33395 time(ms):11.1902 7900 iterations
N:44 M:420 M+N:464 ~p:0.0948276 Travelled dist:8392.51 Probability:0.1 Avg cost:0.330582 time(ms):11.1989 8000 iterations
N:45 M:425 M+N:470 ~p:0.0957447 Travelled dist:8503.73 Probability:0.1 Avg cost:0.330381 time(ms):11.1637 8100 iterations
N:45 M:431 M+N:476 ~p:0.0945378 Travelled dist:8611.39 Probability:0.1 Avg cost:0.33003 time(ms):11.1547 8200 iterations
N:45 M:438 M+N:483 ~p:0.0931677 Travelled dist:8718.09 Probability:0.1 Avg cost:0.326222 time(ms):11.1035 8300 iterations
N:45 M:443 M+N:488 ~p:0.0922131 Travelled dist:8824.89 Probability:0.1 Avg cost:0.323008 time(ms):11.0423 8400 iterations
N:46 M:448 M+N:494 ~p:0.0931174 Travelled dist:8933.05 Probability:0.1 Avg cost:0.32244 time(ms):10.9955 8500 iterations
N:46 M:455 M+N:501 ~p:0.0918164 Travelled dist:9037.54 Probability:0.1 Avg cost:0.320014 time(ms):10.9759 8600 iterations
N:46 M:459 M+N:505 ~p:0.0910891 Travelled dist:9140.21 Probability:0.1 Avg cost:0.317 time(ms):10.9825 8700 iterations
N:48 M:463 M+N:511 ~p:0.0939335 Travelled dist:9242.11 Probability:0.1 Avg cost:0.331573 time(ms):10.9392 8800 iterations
N:48 M:468 M+N:516 ~p:0.0930233 Travelled dist:9335.5 Probability:0.1 Avg cost:0.337181 time(ms):10.8728 8900 iterations
N:49 M:473 M+N:522 ~p:0.0938697 Travelled dist:9435.38 Probability:0.1 Avg cost:0.334882 time(ms):10.8181 9000 iterations
N:49 M:478 M+N:527 ~p:0.0929791 Travelled dist:9539.3 Probability:0.1 Avg cost:0.332968 time(ms):10.7662 9100 iterations
N:52 M:481 M+N:533 ~p:0.097561 Travelled dist:9649.51 Probability:0.1 Avg cost:0.333981 time(ms):10.718 9200 iterations
N:54 M:486 M+N:540 ~p:0.1 Travelled dist:9764.67 Probability:0.1 Avg cost:0.334395 time(ms):10.6911 9300 iterations
N:55 M:492 M+N:547 ~p:0.100548 Travelled dist:9880.69 Probability:0.1 Avg cost:0.334444 time(ms):10.6605 9400 iterations
N:55 M:498 M+N:553 ~p:0.0994575 Travelled dist:9994.38 Probability:0.1 Avg cost:0.332221 time(ms):10.6591 9500 iterations
N:56 M:503 M+N:559 ~p:0.100179 Travelled dist:10105 Probability:0.1 Avg cost:0.332474 time(ms):10.6547 9600 iterations
N:56 M:509 M+N:565 ~p:0.099115 Travelled dist:10214.7 Probability:0.1 Avg cost:0.330125 time(ms):10.6551 9700 iterations
N:57 M:513 M+N:570 ~p:0.1 Travelled dist:10325 Probability:0.1 Avg cost:0.329335 time(ms):10.69 9800 iterations
N:57 M:519 M+N:576 ~p:0.0989583 Travelled dist:10434.7 Probability:0.1 Avg cost:0.328915 time(ms):10.7025 9900 iterations
N:57 M:524 M+N:581 ~p:0.0981067 Travelled dist:10541.5 Probability:0.1 Avg cost:0.326515 time(ms):10.675 10000 iterations
N:57 M:531 M+N:588 ~p:0.0969388 Travelled dist:10646.1 Probability:0.1 Avg cost:0.32489 time(ms):10.636 10100 iterations
N:57 M:536 M+N:593 ~p:0.0961214 Travelled dist:10751.2 Probability:0.1 Avg cost:0.322394 time(ms):10.6712 10200 iterations
N:58 M:542 M+N:600 ~p:0.0966667 Travelled dist:10856.6 Probability:0.1 Avg cost:0.323753 time(ms):10.7231 10300 iterations
N:58 M:549 M+N:607 ~p:0.0955519 Travelled dist:10965.8 Probability:0.1 Avg cost:0.321843 time(ms):10.7178 10400 iterations
N:58 M:556 M+N:614 ~p:0.0944625 Travelled dist:11074.7 Probability:0.1 Avg cost:0.324685 time(ms):10.676 10500 iterations
N:58 M:561 M+N:619 ~p:0.0936995 Travelled dist:11181 Probability:0.1 Avg cost:0.32244 time(ms):10.6595 10600 iterations
N:59 M:565 M+N:624 ~p:0.0945513 Travelled dist:11286.5 Probability:0.1 Avg cost:0.327152 time(ms):10.6761 10700 iterations
N:59 M:571 M+N:630 ~p:0.0936508 Travelled dist:11389.4 Probability:0.1 Avg cost:0.32916 time(ms):10.6571 10800 iterations
N:62 M:573 M+N:635 ~p:0.0976378 Travelled dist:11495.9 Probability:0.1 Avg cost:0.332702 time(ms):10.7126 10900 iterations
N:63 M:579 M+N:642 ~p:0.0981308 Travelled dist:11604.8 Probability:0.1 Avg cost:0.338456 time(ms):10.6923 11000 iterations
N:63 M:584 M+N:647 ~p:0.0973725 Travelled dist:11715.5 Probability:0.1 Avg cost:0.341242 time(ms):10.6957 11100 iterations
N:63 M:589 M+N:652 ~p:0.0966258 Travelled dist:11823.4 Probability:0.1 Avg cost:0.34113 time(ms):10.7119 11200 iterations
N:64 M:594 M+N:658 ~p:0.0972644 Travelled dist:11929.2 Probability:0.1 Avg cost:0.340533 time(ms):10.7015 11300 iterations
N:64 M:601 M+N:665 ~p:0.0962406 Travelled dist:12034.9 Probability:0.1 Avg cost:0.339181 time(ms):10.6752 11400 iterations
N:64 M:607 M+N:671 ~p:0.09538 Travelled dist:12139.8 Probability:0.1 Avg cost:0.336682 time(ms):10.6599 11500 iterations
N:64 M:613 M+N:677 ~p:0.0945347 Travelled dist:12245.3 Probability:0.1 Avg cost:0.333928 time(ms):10.6524 11600 iterations
N:66 M:616 M+N:682 ~p:0.0967742 Travelled dist:12354.8 Probability:0.1 Avg cost:0.332985 time(ms):10.6276 11700 iterations
N:67 M:622 M+N:689 ~p:0.0972424 Travelled dist:12465.6 Probability:0.1 Avg cost:0.337899 time(ms):10.6733 11800 iterations
N:68 M:627 M+N:695 ~p:0.0978417 Travelled dist:12571 Probability:0.1 Avg cost:0.342047 time(ms):10.7192 11900 iterations
N:68 M:631 M+N:699 ~p:0.0972818 Travelled dist:12672.7 Probability:0.1 Avg cost:0.34259 time(ms):10.6976 12000 iterations
N:68 M:637 M+N:705 ~p:0.0964539 Travelled dist:12778.8 Probability:0.1 Avg cost:0.340015 time(ms):10.6895 12100 iterations
N:68 M:644 M+N:712 ~p:0.0955056 Travelled dist:12887.6 Probability:0.1 Avg cost:0.339381 time(ms):10.6612 12200 iterations
N:68 M:649 M+N:717 ~p:0.0948396 Travelled dist:12992.7 Probability:0.1 Avg cost:0.338302 time(ms):10.6726 12300 iterations
N:68 M:655 M+N:723 ~p:0.0940526 Travelled dist:13094.8 Probability:0.1 Avg cost:0.337837 time(ms):10.6437 12400 iterations
N:69 M:659 M+N:728 ~p:0.0947802 Travelled dist:13198.9 Probability:0.1 Avg cost:0.337185 time(ms):10.6541 12500 iterations
N:70 M:664 M+N:734 ~p:0.0953678 Travelled dist:13301.6 Probability:0.1 Avg cost:0.339884 time(ms):10.6475 12600 iterations
N:71 M:667 M+N:738 ~p:0.096206 Travelled dist:13404 Probability:0.1 Avg cost:0.342165 time(ms):10.7011 12700 iterations
N:71 M:673 M+N:744 ~p:0.0954301 Travelled dist:13507.9 Probability:0.1 Avg cost:0.34122 time(ms):10.7014 12800 iterations
N:71 M:679 M+N:750 ~p:0.0946667 Travelled dist:13613.7 Probability:0.1 Avg cost:0.338936 time(ms):10.647 12900 iterations
N:71 M:684 M+N:755 ~p:0.0940397 Travelled dist:13719.8 Probability:0.1 Avg cost:0.337452 time(ms):10.6781 13000 iterations
N:71 M:690 M+N:761 ~p:0.0932983 Travelled dist:13826.2 Probability:0.1 Avg cost:0.335462 time(ms):10.6681 13100 iterations
N:73 M:694 M+N:767 ~p:0.095176 Travelled dist:13930.3 Probability:0.1 Avg cost:0.336886 time(ms):10.6708 13200 iterations
N:73 M:699 M+N:772 ~p:0.0945596 Travelled dist:14033.3 Probability:0.1 Avg cost:0.33566 time(ms):10.6489 13300 iterations
N:74 M:704 M+N:778 ~p:0.0951157 Travelled dist:14142.1 Probability:0.1 Avg cost:0.333514 time(ms):10.6034 13400 iterations
N:76 M:708 M+N:784 ~p:0.0969388 Travelled dist:14246.4 Probability:0.1 Avg cost:0.337002 time(ms):10.5942 13500 iterations
N:76 M:714 M+N:790 ~p:0.0962025 Travelled dist:14350.7 Probability:0.1 Avg cost:0.334928 time(ms):10.5557 13600 iterations
N:78 M:718 M+N:796 ~p:0.0979899 Travelled dist:14456.7 Probability:0.1 Avg cost:0.334311 time(ms):10.5568 13700 iterations
N:78 M:724 M+N:802 ~p:0.0972569 Travelled dist:14566.1 Probability:0.1 Avg cost:0.334803 time(ms):10.5665 13800 iterations
N:78 M:729 M+N:807 ~p:0.0966543 Travelled dist:14675.4 Probability:0.1 Avg cost:0.332737 time(ms):10.5676 13900 iterations
N:79 M:735 M+N:814 ~p:0.0970516 Travelled dist:14784.6 Probability:0.1 Avg cost:0.3353 time(ms):10.5933 14000 iterations
N:79 M:741 M+N:820 ~p:0.0963415 Travelled dist:14892.3 Probability:0.1 Avg cost:0.333217 time(ms):10.5688 14100 iterations
N:79 M:746 M+N:825 ~p:0.0957576 Travelled dist:14998.6 Probability:0.1 Avg cost:0.332111 time(ms):10.5739 14200 iterations
N:79 M:752 M+N:831 ~p:0.0950662 Travelled dist:15106.3 Probability:0.1 Avg cost:0.330616 time(ms):10.5391 14300 iterations
N:79 M:759 M+N:838 ~p:0.0942721 Travelled dist:15213.2 Probability:0.1 Avg cost:0.328378 time(ms):10.5316 14400 iterations
N:80 M:763 M+N:843 ~p:0.0948992 Travelled dist:15316.2 Probability:0.1 Avg cost:0.329776 time(ms):10.5375 14500 iterations
N:82 M:767 M+N:849 ~p:0.0965842 Travelled dist:15418.1 Probability:0.1 Avg cost:0.328333 time(ms):10.5206 14600 iterations
N:84 M:771 M+N:855 ~p:0.0982456 Travelled dist:15520 Probability:0.1 Avg cost:0.340687 time(ms):10.5734 14700 iterations
N:85 M:776 M+N:861 ~p:0.0987224 Travelled dist:15618.9 Probability:0.1 Avg cost:0.341834 time(ms):10.5759 14800 iterations
N:85 M:782 M+N:867 ~p:0.0980392 Travelled dist:15721.7 Probability:0.1 Avg cost:0.343111 time(ms):10.582 14900 iterations
N:85 M:787 M+N:872 ~p:0.0974771 Travelled dist:15827.3 Probability:0.1 Avg cost:0.34152 time(ms):10.5993 15000 iterations
N:86 M:792 M+N:878 ~p:0.0979499 Travelled dist:15936.8 Probability:0.1 Avg cost:0.341114 time(ms):10.628 15100 iterations
N:86 M:799 M+N:885 ~p:0.0971751 Travelled dist:16043.1 Probability:0.1 Avg cost:0.339885 time(ms):10.6215 15200 iterations
N:87 M:804 M+N:891 ~p:0.0976431 Travelled dist:16147.5 Probability:0.1 Avg cost:0.340455 time(ms):10.6442 15300 iterations
N:88 M:810 M+N:898 ~p:0.0979955 Travelled dist:16253.5 Probability:0.1 Avg cost:0.339309 time(ms):10.6434 15400 iterations
N:90 M:813 M+N:903 ~p:0.0996678 Travelled dist:16372.5 Probability:0.1 Avg cost:0.3498 time(ms):10.6535 15500 iterations
N:90 M:819 M+N:909 ~p:0.0990099 Travelled dist:16485.2 Probability:0.1 Avg cost:0.349238 time(ms):10.6877 15600 iterations
N:90 M:826 M+N:916 ~p:0.0982533 Travelled dist:16593.1 Probability:0.1 Avg cost:0.347676 time(ms):10.6794 15700 iterations
N:90 M:831 M+N:921 ~p:0.0977199 Travelled dist:16701.5 Probability:0.1 Avg cost:0.345871 time(ms):10.6545 15800 iterations
N:92 M:836 M+N:928 ~p:0.0991379 Travelled dist:16807.4 Probability:0.1 Avg cost:0.350652 time(ms):10.677 15900 iterations
N:92 M:842 M+N:934 ~p:0.0985011 Travelled dist:16914.4 Probability:0.1 Avg cost:0.349533 time(ms):10.6738 16000 iterations
N:93 M:848 M+N:941 ~p:0.098831 Travelled dist:17016.9 Probability:0.1 Avg cost:0.348463 time(ms):10.6567 16100 iterations
N:94 M:853 M+N:947 ~p:0.0992608 Travelled dist:17119.8 Probability:0.1 Avg cost:0.34775 time(ms):10.6364 16200 iterations
N:94 M:858 M+N:952 ~p:0.0987395 Travelled dist:17224.1 Probability:0.1 Avg cost:0.346511 time(ms):10.6207 16300 iterations
N:96 M:862 M+N:958 ~p:0.100209 Travelled dist:17330.4 Probability:0.1 Avg cost:0.346517 time(ms):10.5934 16400 iterations
N:96 M:867 M+N:963 ~p:0.0996885 Travelled dist:17435.8 Probability:0.1 Avg cost:0.346678 time(ms):10.5694 16500 iterations
N:97 M:872 M+N:969 ~p:0.100103 Travelled dist:17541.1 Probability:0.1 Avg cost:0.345385 time(ms):10.5367 16600 iterations
N:98 M:877 M+N:975 ~p:0.100513 Travelled dist:17646 Probability:0.1 Avg cost:0.346706 time(ms):10.537 16700 iterations
N:98 M:882 M+N:980 ~p:0.1 Travelled dist:17753.2 Probability:0.1 Avg cost:0.347943 time(ms):10.5988 16800 iterations
N:98 M:888 M+N:986 ~p:0.0993915 Travelled dist:17860.4 Probability:0.1 Avg cost:0.346263 time(ms):10.6093 16900 iterations
N:99 M:893 M+N:992 ~p:0.0997984 Travelled dist:17967.9 Probability:0.1 Avg cost:0.348743 time(ms):10.6084 17000 iterations
N:99 M:898 M+N:997 ~p:0.0992979 Travelled dist:18078 Probability:0.1 Avg cost:0.350764 time(ms):10.6005 17100 iterations
N:99 M:904 M+N:1003 ~p:0.0987039 Travelled dist:18185.5 Probability:0.1 Avg cost:0.349106 time(ms):10.603 17200 iterations
N:100 M:909 M+N:1009 ~p:0.099108 Travelled dist:18293 Probability:0.1 Avg cost:0.3481 time(ms):10.6145 17300 iterations
N:101 M:914 M+N:1015 ~p:0.0995074 Travelled dist:18399.5 Probability:0.1 Avg cost:0.347292 time(ms):10.6261 17400 iterations
N:101 M:920 M+N:1021 ~p:0.0989226 Travelled dist:18503.2 Probability:0.1 Avg cost:0.348486 time(ms):10.6154 17500 iterations
N:102 M:924 M+N:1026 ~p:0.0994152 Travelled dist:18607.6 Probability:0.1 Avg cost:0.347259 time(ms):10.6113 17600 iterations
N:102 M:931 M+N:1033 ~p:0.0987415 Travelled dist:18714.4 Probability:0.1 Avg cost:0.345389 time(ms):10.5841 17700 iterations
N:103 M:936 M+N:1039 ~p:0.0991338 Travelled dist:18820.6 Probability:0.1 Avg cost:0.344039 time(ms):10.557 17800 iterations
N:103 M:941 M+N:1044 ~p:0.098659 Travelled dist:18927.7 Probability:0.1 Avg cost:0.351935 time(ms):10.5758 17900 iterations
N:104 M:946 M+N:1050 ~p:0.0990476 Travelled dist:19031.4 Probability:0.1 Avg cost:0.353066 time(ms):10.5895 18000 iterations


==> plots/gen_obstacles/shift_no_smooth/data-0.100000-tree-2--offset-10-1603625103.txt <==
N:0 M:3 M+N:3 ~p:0 Travelled dist:32.9276 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:7 M+N:8 ~p:0.125 Travelled dist:114.18 Probability:0.1 Avg cost:0.771853 time(ms):24.4241 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Travelled dist:212.398 Probability:0.1 Avg cost:0.655921 time(ms):42.0728 300 iterations
N:2 M:17 M+N:19 ~p:0.105263 Travelled dist:317.284 Probability:0.1 Avg cost:0.42628 time(ms):41.9311 400 iterations
N:3 M:22 M+N:25 ~p:0.12 Travelled dist:424.215 Probability:0.1 Avg cost:0.356802 time(ms):43.765 500 iterations
N:4 M:28 M+N:32 ~p:0.125 Travelled dist:535.545 Probability:0.1 Avg cost:0.327894 time(ms):43.0016 600 iterations
N:5 M:33 M+N:38 ~p:0.131579 Travelled dist:648.23 Probability:0.1 Avg cost:0.302371 time(ms):43.4338 700 iterations
N:5 M:39 M+N:44 ~p:0.113636 Travelled dist:756.835 Probability:0.1 Avg cost:0.262394 time(ms):44.5578 800 iterations
N:5 M:44 M+N:49 ~p:0.102041 Travelled dist:864.266 Probability:0.1 Avg cost:0.229322 time(ms):40.5584 900 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:969.93 Probability:0.1 Avg cost:0.219489 time(ms):41.437 1000 iterations
N:7 M:55 M+N:62 ~p:0.112903 Travelled dist:1074.55 Probability:0.1 Avg cost:0.237409 time(ms):40.2844 1100 iterations
N:8 M:60 M+N:68 ~p:0.117647 Travelled dist:1179.86 Probability:0.1 Avg cost:0.230546 time(ms):40.4713 1200 iterations
N:8 M:67 M+N:75 ~p:0.106667 Travelled dist:1285.16 Probability:0.1 Avg cost:0.211407 time(ms):39.3497 1300 iterations
N:8 M:72 M+N:80 ~p:0.1 Travelled dist:1391 Probability:0.1 Avg cost:0.195103 time(ms):37.936 1400 iterations
N:8 M:78 M+N:86 ~p:0.0930233 Travelled dist:1495.2 Probability:0.1 Avg cost:0.182489 time(ms):37.6923 1500 iterations
N:8 M:83 M+N:91 ~p:0.0879121 Travelled dist:1600.51 Probability:0.1 Avg cost:0.170269 time(ms):36.3062 1600 iterations
N:8 M:89 M+N:97 ~p:0.0824742 Travelled dist:1705.78 Probability:0.1 Avg cost:0.160839 time(ms):37.228 1700 iterations
N:8 M:95 M+N:103 ~p:0.0776699 Travelled dist:1809.96 Probability:0.1 Avg cost:0.154912 time(ms):36.9858 1800 iterations
N:10 M:99 M+N:109 ~p:0.0917431 Travelled dist:1912.37 Probability:0.1 Avg cost:0.175747 time(ms):37.569 1900 iterations
N:10 M:105 M+N:115 ~p:0.0869565 Travelled dist:2016.79 Probability:0.1 Avg cost:0.167352 time(ms):37.6534 2000 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2122.58 Probability:0.1 Avg cost:0.179456 time(ms):37.9526 2100 iterations
N:12 M:115 M+N:127 ~p:0.0944882 Travelled dist:2229.56 Probability:0.1 Avg cost:0.178486 time(ms):37.5314 2200 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2338.41 Probability:0.1 Avg cost:0.1892 time(ms):37.7372 2300 iterations
N:14 M:125 M+N:139 ~p:0.100719 Travelled dist:2446.39 Probability:0.1 Avg cost:0.183456 time(ms):37.7728 2400 iterations
N:14 M:131 M+N:145 ~p:0.0965517 Travelled dist:2553.91 Probability:0.1 Avg cost:0.176178 time(ms):37.4773 2500 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2660.9 Probability:0.1 Avg cost:0.169202 time(ms):37.3139 2600 iterations
N:16 M:141 M+N:157 ~p:0.101911 Travelled dist:2766.54 Probability:0.1 Avg cost:0.16918 time(ms):37.6155 2700 iterations
N:16 M:147 M+N:163 ~p:0.0981595 Travelled dist:2871.25 Probability:0.1 Avg cost:0.200639 time(ms):38.1891 2800 iterations
N:16 M:152 M+N:168 ~p:0.0952381 Travelled dist:2977.16 Probability:0.1 Avg cost:0.194424 time(ms):38.2258 2900 iterations
N:16 M:157 M+N:173 ~p:0.0924855 Travelled dist:3082.44 Probability:0.1 Avg cost:0.188053 time(ms):38.0331 3000 iterations
N:16 M:164 M+N:180 ~p:0.0888889 Travelled dist:3187.57 Probability:0.1 Avg cost:0.18212 time(ms):37.5538 3100 iterations
N:17 M:168 M+N:185 ~p:0.0918919 Travelled dist:3292.37 Probability:0.1 Avg cost:0.193576 time(ms):37.6413 3200 iterations
N:17 M:174 M+N:191 ~p:0.0890052 Travelled dist:3396.18 Probability:0.1 Avg cost:0.190254 time(ms):37.6533 3300 iterations
N:19 M:178 M+N:197 ~p:0.0964467 Travelled dist:3499.88 Probability:0.1 Avg cost:0.189721 time(ms):37.5154 3400 iterations
N:19 M:184 M+N:203 ~p:0.0935961 Travelled dist:3598.64 Probability:0.1 Avg cost:0.207054 time(ms):37.8234 3500 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3700.16 Probability:0.1 Avg cost:0.214591 time(ms):38.2167 3600 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3805.76 Probability:0.1 Avg cost:0.221061 time(ms):38.0635 3700 iterations
N:23 M:197 M+N:220 ~p:0.104545 Travelled dist:3909.62 Probability:0.1 Avg cost:0.222935 time(ms):38.0211 3800 iterations
N:23 M:203 M+N:226 ~p:0.10177 Travelled dist:4014.4 Probability:0.1 Avg cost:0.224056 time(ms):37.8009 3900 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4118.81 Probability:0.1 Avg cost:0.219038 time(ms):38.0542 4000 iterations
N:23 M:213 M+N:236 ~p:0.0974576 Travelled dist:4221.67 Probability:0.1 Avg cost:0.219145 time(ms):38.437 4100 iterations
N:24 M:218 M+N:242 ~p:0.0991736 Travelled dist:4326.44 Probability:0.1 Avg cost:0.22451 time(ms):38.5195 4200 iterations
N:24 M:224 M+N:248 ~p:0.0967742 Travelled dist:4432.67 Probability:0.1 Avg cost:0.22246 time(ms):38.5433 4300 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4537.75 Probability:0.1 Avg cost:0.238383 time(ms):38.9219 4400 iterations
N:27 M:233 M+N:260 ~p:0.103846 Travelled dist:4638.21 Probability:0.1 Avg cost:0.246487 time(ms):39.2151 4500 iterations
N:27 M:239 M+N:266 ~p:0.101504 Travelled dist:4743.34 Probability:0.1 Avg cost:0.241256 time(ms):38.7388 4600 iterations
N:27 M:245 M+N:272 ~p:0.0992647 Travelled dist:4850.93 Probability:0.1 Avg cost:0.236594 time(ms):38.9792 4700 iterations
N:27 M:251 M+N:278 ~p:0.0971223 Travelled dist:4960.53 Probability:0.1 Avg cost:0.232264 time(ms):38.5141 4800 iterations
N:27 M:257 M+N:284 ~p:0.0950704 Travelled dist:5068.52 Probability:0.1 Avg cost:0.22747 time(ms):38.0829 4900 iterations
N:28 M:262 M+N:290 ~p:0.0965517 Travelled dist:5176.17 Probability:0.1 Avg cost:0.223591 time(ms):38.1164 5000 iterations
N:28 M:268 M+N:296 ~p:0.0945946 Travelled dist:5282.05 Probability:0.1 Avg cost:0.230142 time(ms):38.1991 5100 iterations
N:31 M:271 M+N:302 ~p:0.102649 Travelled dist:5391.3 Probability:0.1 Avg cost:0.230321 time(ms):38.3203 5200 iterations
N:31 M:277 M+N:308 ~p:0.100649 Travelled dist:5500.26 Probability:0.1 Avg cost:0.236059 time(ms):38.338 5300 iterations
N:32 M:282 M+N:314 ~p:0.101911 Travelled dist:5606.62 Probability:0.1 Avg cost:0.237169 time(ms):38.3255 5400 iterations
N:32 M:287 M+N:319 ~p:0.100313 Travelled dist:5713.03 Probability:0.1 Avg cost:0.238863 time(ms):38.2838 5500 iterations
N:32 M:293 M+N:325 ~p:0.0984615 Travelled dist:5820.91 Probability:0.1 Avg cost:0.235235 time(ms):37.9616 5600 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5928.59 Probability:0.1 Avg cost:0.233122 time(ms):37.9218 5700 iterations
N:33 M:303 M+N:336 ~p:0.0982143 Travelled dist:6035.44 Probability:0.1 Avg cost:0.23005 time(ms):38.0454 5800 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6141.32 Probability:0.1 Avg cost:0.231073 time(ms):38.0612 5900 iterations
N:33 M:315 M+N:348 ~p:0.0948276 Travelled dist:6247.4 Probability:0.1 Avg cost:0.227347 time(ms):37.8374 6000 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6352.43 Probability:0.1 Avg cost:0.223717 time(ms):37.7385 6100 iterations
N:33 M:325 M+N:358 ~p:0.0921788 Travelled dist:6457.9 Probability:0.1 Avg cost:0.220159 time(ms):37.5904 6200 iterations
N:34 M:330 M+N:364 ~p:0.0934066 Travelled dist:6562.88 Probability:0.1 Avg cost:0.217884 time(ms):37.4538 6300 iterations
N:34 M:335 M+N:369 ~p:0.0921409 Travelled dist:6666.05 Probability:0.1 Avg cost:0.216128 time(ms):37.6316 6400 iterations
N:34 M:340 M+N:374 ~p:0.0909091 Travelled dist:6769.89 Probability:0.1 Avg cost:0.213775 time(ms):37.4577 6500 iterations
N:34 M:347 M+N:381 ~p:0.0892388 Travelled dist:6874.83 Probability:0.1 Avg cost:0.21201 time(ms):37.3204 6600 iterations
N:34 M:352 M+N:386 ~p:0.0880829 Travelled dist:6980.58 Probability:0.1 Avg cost:0.208885 time(ms):37.2857 6700 iterations
N:35 M:358 M+N:393 ~p:0.0890585 Travelled dist:7086.97 Probability:0.1 Avg cost:0.205998 time(ms):37.2123 6800 iterations
N:36 M:363 M+N:399 ~p:0.0902256 Travelled dist:7192.24 Probability:0.1 Avg cost:0.219408 time(ms):37.4902 6900 iterations
N:36 M:369 M+N:405 ~p:0.0888889 Travelled dist:7297.36 Probability:0.1 Avg cost:0.21695 time(ms):37.5224 7000 iterations
N:37 M:374 M+N:411 ~p:0.0900243 Travelled dist:7401.38 Probability:0.1 Avg cost:0.214511 time(ms):37.3524 7100 iterations
N:37 M:380 M+N:417 ~p:0.088729 Travelled dist:7504.73 Probability:0.1 Avg cost:0.213121 time(ms):37.3317 7200 iterations
N:38 M:385 M+N:423 ~p:0.0898345 Travelled dist:7611.16 Probability:0.1 Avg cost:0.211119 time(ms):37.3573 7300 iterations
N:38 M:391 M+N:429 ~p:0.0885781 Travelled dist:7717.55 Probability:0.1 Avg cost:0.211389 time(ms):37.5682 7400 iterations
N:40 M:394 M+N:434 ~p:0.0921659 Travelled dist:7818.06 Probability:0.1 Avg cost:0.23375 time(ms):37.598 7500 iterations
N:41 M:399 M+N:440 ~p:0.0931818 Travelled dist:7917.8 Probability:0.1 Avg cost:0.238937 time(ms):37.7471 7600 iterations
N:41 M:404 M+N:445 ~p:0.0921348 Travelled dist:8025.42 Probability:0.1 Avg cost:0.240065 time(ms):37.7946 7700 iterations
N:42 M:409 M+N:451 ~p:0.0931264 Travelled dist:8131.56 Probability:0.1 Avg cost:0.23738 time(ms):37.5593 7800 iterations
N:44 M:412 M+N:456 ~p:0.0964912 Travelled dist:8233.82 Probability:0.1 Avg cost:0.235146 time(ms):37.5532 7900 iterations
N:44 M:418 M+N:462 ~p:0.0952381 Travelled dist:8340.64 Probability:0.1 Avg cost:0.233424 time(ms):37.6194 8000 iterations
N:44 M:424 M+N:468 ~p:0.0940171 Travelled dist:8447.9 Probability:0.1 Avg cost:0.230718 time(ms):37.404 8100 iterations
N:45 M:427 M+N:472 ~p:0.095339 Travelled dist:8551.44 Probability:0.1 Avg cost:0.231041 time(ms):37.469 8200 iterations
N:45 M:434 M+N:479 ~p:0.0939457 Travelled dist:8655.79 Probability:0.1 Avg cost:0.228295 time(ms):37.161 8300 iterations
N:45 M:440 M+N:485 ~p:0.0927835 Travelled dist:8761.28 Probability:0.1 Avg cost:0.225592 time(ms):37.04 8400 iterations
N:45 M:446 M+N:491 ~p:0.0916497 Travelled dist:8868.78 Probability:0.1 Avg cost:0.225106 time(ms):36.9876 8500 iterations
N:46 M:451 M+N:497 ~p:0.0925553 Travelled dist:8974.59 Probability:0.1 Avg cost:0.22476 time(ms):36.9476 8600 iterations
N:46 M:457 M+N:503 ~p:0.0914513 Travelled dist:9079.96 Probability:0.1 Avg cost:0.22218 time(ms):36.8117 8700 iterations
N:47 M:461 M+N:508 ~p:0.0925197 Travelled dist:9188.17 Probability:0.1 Avg cost:0.219748 time(ms):36.6869 8800 iterations
N:48 M:465 M+N:513 ~p:0.0935673 Travelled dist:9281.56 Probability:0.1 Avg cost:0.241692 time(ms):36.7966 8900 iterations
N:48 M:471 M+N:519 ~p:0.0924855 Travelled dist:9380 Probability:0.1 Avg cost:0.240258 time(ms):36.688 9000 iterations
N:49 M:475 M+N:524 ~p:0.0935115 Travelled dist:9484.34 Probability:0.1 Avg cost:0.238224 time(ms):36.7792 9100 iterations
N:50 M:479 M+N:529 ~p:0.094518 Travelled dist:9590.79 Probability:0.1 Avg cost:0.237662 time(ms):36.7318 9200 iterations
N:52 M:483 M+N:535 ~p:0.0971963 Travelled dist:9697.84 Probability:0.1 Avg cost:0.238446 time(ms):36.9248 9300 iterations
N:55 M:487 M+N:542 ~p:0.101476 Travelled dist:9803.98 Probability:0.1 Avg cost:0.238331 time(ms):36.9697 9400 iterations
N:55 M:494 M+N:549 ~p:0.100182 Travelled dist:9915.26 Probability:0.1 Avg cost:0.236851 time(ms):37.0398 9500 iterations
N:55 M:500 M+N:555 ~p:0.0990991 Travelled dist:10025.6 Probability:0.1 Avg cost:0.234655 time(ms):37.03 9600 iterations
N:56 M:504 M+N:560 ~p:0.1 Travelled dist:10132.3 Probability:0.1 Avg cost:0.235401 time(ms):37.0679 9700 iterations
N:56 M:510 M+N:566 ~p:0.0989399 Travelled dist:10238.8 Probability:0.1 Avg cost:0.233002 time(ms):36.998 9800 iterations
N:57 M:514 M+N:571 ~p:0.0998249 Travelled dist:10343.6 Probability:0.1 Avg cost:0.233282 time(ms):36.9387 9900 iterations
N:57 M:520 M+N:577 ~p:0.0987868 Travelled dist:10446.7 Probability:0.1 Avg cost:0.233145 time(ms):36.9817 10000 iterations
N:57 M:525 M+N:582 ~p:0.0979381 Travelled dist:10551.5 Probability:0.1 Avg cost:0.230868 time(ms):36.8352 10100 iterations
N:57 M:531 M+N:588 ~p:0.0969388 Travelled dist:10655.2 Probability:0.1 Avg cost:0.229007 time(ms):36.8594 10200 iterations
N:57 M:537 M+N:594 ~p:0.0959596 Travelled dist:10760.3 Probability:0.1 Avg cost:0.226976 time(ms):36.7939 10300 iterations
N:58 M:542 M+N:600 ~p:0.0966667 Travelled dist:10865.8 Probability:0.1 Avg cost:0.228832 time(ms):36.7157 10400 iterations
N:58 M:549 M+N:607 ~p:0.0955519 Travelled dist:10972.5 Probability:0.1 Avg cost:0.226935 time(ms):36.6087 10500 iterations
N:58 M:556 M+N:614 ~p:0.0944625 Travelled dist:11080.2 Probability:0.1 Avg cost:0.224829 time(ms):36.6007 10600 iterations
N:58 M:561 M+N:619 ~p:0.0936995 Travelled dist:11187.2 Probability:0.1 Avg cost:0.222866 time(ms):36.687 10700 iterations
N:59 M:566 M+N:625 ~p:0.0944 Travelled dist:11292.3 Probability:0.1 Avg cost:0.22624 time(ms):36.8972 10800 iterations
N:59 M:571 M+N:630 ~p:0.0936508 Travelled dist:11390.2 Probability:0.1 Avg cost:0.224802 time(ms):36.8643 10900 iterations
N:62 M:573 M+N:635 ~p:0.0976378 Travelled dist:11493.2 Probability:0.1 Avg cost:0.227548 time(ms):37.1234 11000 iterations
N:62 M:578 M+N:640 ~p:0.096875 Travelled dist:11583.7 Probability:0.1 Avg cost:0.23864 time(ms):37.1262 11100 iterations
N:63 M:583 M+N:646 ~p:0.0975232 Travelled dist:11686.1 Probability:0.1 Avg cost:0.242154 time(ms):37.2583 11200 iterations
N:63 M:588 M+N:651 ~p:0.0967742 Travelled dist:11792.5 Probability:0.1 Avg cost:0.2404 time(ms):37.3183 11300 iterations
N:64 M:593 M+N:657 ~p:0.0974125 Travelled dist:11898.7 Probability:0.1 Avg cost:0.23929 time(ms):37.2509 11400 iterations
N:64 M:599 M+N:663 ~p:0.0965309 Travelled dist:12004.6 Probability:0.1 Avg cost:0.239666 time(ms):37.1934 11500 iterations
N:64 M:605 M+N:669 ~p:0.0956652 Travelled dist:12110 Probability:0.1 Avg cost:0.237622 time(ms):37.1438 11600 iterations
N:64 M:611 M+N:675 ~p:0.0948148 Travelled dist:12215.5 Probability:0.1 Avg cost:0.235588 time(ms):37.0766 11700 iterations
N:66 M:615 M+N:681 ~p:0.0969163 Travelled dist:12319.2 Probability:0.1 Avg cost:0.23441 time(ms):36.9932 11800 iterations
N:66 M:620 M+N:686 ~p:0.0962099 Travelled dist:12419.8 Probability:0.1 Avg cost:0.235281 time(ms):37.0764 11900 iterations
N:68 M:624 M+N:692 ~p:0.0982659 Travelled dist:12524.4 Probability:0.1 Avg cost:0.238882 time(ms):37.1708 12000 iterations
N:68 M:629 M+N:697 ~p:0.097561 Travelled dist:12629.8 Probability:0.1 Avg cost:0.242709 time(ms):37.2862 12100 iterations
N:68 M:635 M+N:703 ~p:0.0967283 Travelled dist:12735.8 Probability:0.1 Avg cost:0.240758 time(ms):37.1418 12200 iterations
N:68 M:641 M+N:709 ~p:0.0959097 Travelled dist:12842.9 Probability:0.1 Avg cost:0.240875 time(ms):37.2144 12300 iterations
N:68 M:647 M+N:715 ~p:0.0951049 Travelled dist:12948.8 Probability:0.1 Avg cost:0.239077 time(ms):37.1539 12400 iterations
N:68 M:652 M+N:720 ~p:0.0944444 Travelled dist:13050.5 Probability:0.1 Avg cost:0.237783 time(ms):37.2903 12500 iterations
N:68 M:658 M+N:726 ~p:0.0936639 Travelled dist:13153.2 Probability:0.1 Avg cost:0.236197 time(ms):37.2925 12600 iterations
N:70 M:661 M+N:731 ~p:0.0957592 Travelled dist:13258 Probability:0.1 Avg cost:0.237252 time(ms):37.2958 12700 iterations
N:71 M:666 M+N:737 ~p:0.0963365 Travelled dist:13367.9 Probability:0.1 Avg cost:0.240415 time(ms):37.423 12800 iterations
N:71 M:672 M+N:743 ~p:0.0955585 Travelled dist:13476.6 Probability:0.1 Avg cost:0.239903 time(ms):37.451 12900 iterations
N:71 M:677 M+N:748 ~p:0.0949198 Travelled dist:13582.8 Probability:0.1 Avg cost:0.238048 time(ms):37.2661 13000 iterations
N:71 M:683 M+N:754 ~p:0.0941645 Travelled dist:13688.4 Probability:0.1 Avg cost:0.236621 time(ms):37.3218 13100 iterations
N:71 M:689 M+N:760 ~p:0.0934211 Travelled dist:13794.4 Probability:0.1 Avg cost:0.235422 time(ms):37.2843 13200 iterations
N:73 M:693 M+N:766 ~p:0.0953003 Travelled dist:13899.6 Probability:0.1 Avg cost:0.234583 time(ms):37.3184 13300 iterations
N:73 M:697 M+N:770 ~p:0.0948052 Travelled dist:14000.6 Probability:0.1 Avg cost:0.237552 time(ms):37.3353 13400 iterations
N:74 M:702 M+N:776 ~p:0.0953608 Travelled dist:14104.4 Probability:0.1 Avg cost:0.235947 time(ms):37.2846 13500 iterations
N:76 M:706 M+N:782 ~p:0.0971867 Travelled dist:14210.4 Probability:0.1 Avg cost:0.236356 time(ms):37.3659 13600 iterations
N:76 M:712 M+N:788 ~p:0.0964467 Travelled dist:14313 Probability:0.1 Avg cost:0.238654 time(ms):37.331 13700 iterations
N:77 M:717 M+N:794 ~p:0.0969773 Travelled dist:14418.5 Probability:0.1 Avg cost:0.237001 time(ms):37.2122 13800 iterations
N:78 M:723 M+N:801 ~p:0.0973783 Travelled dist:14527.2 Probability:0.1 Avg cost:0.239816 time(ms):37.1796 13900 iterations
N:78 M:727 M+N:805 ~p:0.0968944 Travelled dist:14634.9 Probability:0.1 Avg cost:0.23812 time(ms):37.0923 14000 iterations
N:79 M:733 M+N:812 ~p:0.0972906 Travelled dist:14743.5 Probability:0.1 Avg cost:0.238532 time(ms):37.1728 14100 iterations
N:79 M:738 M+N:817 ~p:0.0966952 Travelled dist:14851.2 Probability:0.1 Avg cost:0.237542 time(ms):37.0549 14200 iterations
N:79 M:744 M+N:823 ~p:0.0959903 Travelled dist:14958.5 Probability:0.1 Avg cost:0.23601 time(ms):36.9764 14300 iterations
N:79 M:750 M+N:829 ~p:0.0952955 Travelled dist:15064.7 Probability:0.1 Avg cost:0.234394 time(ms):36.8923 14400 iterations
N:79 M:756 M+N:835 ~p:0.0946108 Travelled dist:15171.1 Probability:0.1 Avg cost:0.232776 time(ms):36.7183 14500 iterations
N:80 M:761 M+N:841 ~p:0.0951249 Travelled dist:15276.4 Probability:0.1 Avg cost:0.231284 time(ms):36.6952 14600 iterations
N:81 M:766 M+N:847 ~p:0.0956316 Travelled dist:15376.1 Probability:0.1 Avg cost:0.232415 time(ms):36.6384 14700 iterations
N:84 M:769 M+N:853 ~p:0.098476 Travelled dist:15480.3 Probability:0.1 Avg cost:0.23231 time(ms):36.7444 14800 iterations
N:85 M:774 M+N:859 ~p:0.0989523 Travelled dist:15574.5 Probability:0.1 Avg cost:0.246133 time(ms):36.7932 14900 iterations
N:85 M:779 M+N:864 ~p:0.0983796 Travelled dist:15673.9 Probability:0.1 Avg cost:0.246305 time(ms):36.8926 15000 iterations
N:85 M:784 M+N:869 ~p:0.0978136 Travelled dist:15774.6 Probability:0.1 Avg cost:0.245468 time(ms):36.8516 15100 iterations
N:86 M:789 M+N:875 ~p:0.0982857 Travelled dist:15873.1 Probability:0.1 Avg cost:0.244921 time(ms):37.0134 15200 iterations
N:86 M:794 M+N:880 ~p:0.0977273 Travelled dist:15969.5 Probability:0.1 Avg cost:0.244116 time(ms):36.9355 15300 iterations
N:86 M:801 M+N:887 ~p:0.096956 Travelled dist:16066.8 Probability:0.1 Avg cost:0.242938 time(ms):36.9728 15400 iterations
N:87 M:805 M+N:892 ~p:0.0975336 Travelled dist:16167.5 Probability:0.1 Avg cost:0.242106 time(ms):36.9572 15500 iterations
N:88 M:810 M+N:898 ~p:0.0979955 Travelled dist:16274 Probability:0.1 Avg cost:0.241973 time(ms):37.0607 15600 iterations
N:90 M:814 M+N:904 ~p:0.0995575 Travelled dist:16380.1 Probability:0.1 Avg cost:0.245266 time(ms):37.1434 15700 iterations
N:90 M:819 M+N:909 ~p:0.0990099 Travelled dist:16485.1 Probability:0.1 Avg cost:0.243796 time(ms):37.0885 15800 iterations
N:90 M:825 M+N:915 ~p:0.0983607 Travelled dist:16589.2 Probability:0.1 Avg cost:0.242363 time(ms):37.0511 15900 iterations
N:90 M:831 M+N:921 ~p:0.0977199 Travelled dist:16693.7 Probability:0.1 Avg cost:0.240885 time(ms):36.9552 16000 iterations
N:92 M:836 M+N:928 ~p:0.0991379 Travelled dist:16801.1 Probability:0.1 Avg cost:0.246395 time(ms):37.0892 16100 iterations
N:92 M:842 M+N:934 ~p:0.0985011 Travelled dist:16909.5 Probability:0.1 Avg cost:0.24518 time(ms):37.0835 16200 iterations
N:93 M:848 M+N:941 ~p:0.098831 Travelled dist:17019.7 Probability:0.1 Avg cost:0.244787 time(ms):37.0947 16300 iterations
N:94 M:853 M+N:947 ~p:0.0992608 Travelled dist:17131.1 Probability:0.1 Avg cost:0.244261 time(ms):37.1035 16400 iterations
N:94 M:859 M+N:953 ~p:0.0986359 Travelled dist:17240.1 Probability:0.1 Avg cost:0.243153 time(ms):37.1859 16500 iterations
N:96 M:863 M+N:959 ~p:0.100104 Travelled dist:17347.5 Probability:0.1 Avg cost:0.244171 time(ms):37.2311 16600 iterations
N:96 M:869 M+N:965 ~p:0.0994819 Travelled dist:17456.4 Probability:0.1 Avg cost:0.243393 time(ms):37.3026 16700 iterations
N:97 M:874 M+N:971 ~p:0.099897 Travelled dist:17563.7 Probability:0.1 Avg cost:0.243923 time(ms):37.3161 16800 iterations
N:98 M:879 M+N:977 ~p:0.100307 Travelled dist:17669.3 Probability:0.1 Avg cost:0.245189 time(ms):37.3007 16900 iterations
N:98 M:883 M+N:981 ~p:0.0998981 Travelled dist:17773.7 Probability:0.1 Avg cost:0.245567 time(ms):37.3059 17000 iterations
N:99 M:888 M+N:987 ~p:0.100304 Travelled dist:17879.8 Probability:0.1 Avg cost:0.244154 time(ms):37.2604 17100 iterations
N:99 M:893 M+N:992 ~p:0.0997984 Travelled dist:17980.9 Probability:0.1 Avg cost:0.247676 time(ms):37.3304 17200 iterations
N:99 M:898 M+N:997 ~p:0.0992979 Travelled dist:18079 Probability:0.1 Avg cost:0.24688 time(ms):37.3764 17300 iterations
N:99 M:904 M+N:1003 ~p:0.0987039 Travelled dist:18177.7 Probability:0.1 Avg cost:0.245539 time(ms):37.3475 17400 iterations
N:100 M:908 M+N:1008 ~p:0.0992063 Travelled dist:18277.6 Probability:0.1 Avg cost:0.244316 time(ms):37.39 17500 iterations
N:101 M:913 M+N:1014 ~p:0.0996055 Travelled dist:18381.9 Probability:0.1 Avg cost:0.244173 time(ms):37.3745 17600 iterations
N:101 M:920 M+N:1021 ~p:0.0989226 Travelled dist:18487.8 Probability:0.1 Avg cost:0.243114 time(ms):37.3904 17700 iterations
N:102 M:924 M+N:1026 ~p:0.0994152 Travelled dist:18594.5 Probability:0.1 Avg cost:0.242403 time(ms):37.3791 17800 iterations
N:102 M:930 M+N:1032 ~p:0.0988372 Travelled dist:18701.1 Probability:0.1 Avg cost:0.241085 time(ms):37.2451 17900 iterations
N:102 M:935 M+N:1037 ~p:0.0983607 Travelled dist:18806.7 Probability:0.1 Avg cost:0.239757 time(ms):37.1794 18000 iterations


==> plots/gen_obstacles/shift_no_smooth/data-0.100000-tree-2--offset-200-1603628711.txt <==
N:0 M:3 M+N:3 ~p:0 Travelled dist:32.4473 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:7 M+N:8 ~p:0.125 Travelled dist:113.521 Probability:0.1 Avg cost:0.819181 time(ms):25.5388 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Travelled dist:195.947 Probability:0.1 Avg cost:1.11266 time(ms):44.5911 300 iterations
N:2 M:15 M+N:17 ~p:0.117647 Travelled dist:291.752 Probability:0.1 Avg cost:0.780654 time(ms):36.1624 400 iterations
N:3 M:21 M+N:24 ~p:0.125 Travelled dist:394.139 Probability:0.1 Avg cost:0.583059 time(ms):33.7274 500 iterations
N:4 M:26 M+N:30 ~p:0.133333 Travelled dist:497.487 Probability:0.1 Avg cost:0.484477 time(ms):32.4407 600 iterations
N:5 M:30 M+N:35 ~p:0.142857 Travelled dist:602.833 Probability:0.1 Avg cost:0.448768 time(ms):31.3667 700 iterations
N:5 M:36 M+N:41 ~p:0.121951 Travelled dist:710.557 Probability:0.1 Avg cost:0.383978 time(ms):28.1016 800 iterations
N:5 M:42 M+N:47 ~p:0.106383 Travelled dist:817.572 Probability:0.1 Avg cost:0.334589 time(ms):25.5762 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:923.718 Probability:0.1 Avg cost:0.298281 time(ms):24.6559 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1026.67 Probability:0.1 Avg cost:0.286873 time(ms):25.107 1100 iterations
N:8 M:57 M+N:65 ~p:0.123077 Travelled dist:1130.81 Probability:0.1 Avg cost:0.297883 time(ms):26.2755 1200 iterations
N:8 M:64 M+N:72 ~p:0.111111 Travelled dist:1237.55 Probability:0.1 Avg cost:0.282588 time(ms):25.6524 1300 iterations
N:8 M:70 M+N:78 ~p:0.102564 Travelled dist:1344.05 Probability:0.1 Avg cost:0.260464 time(ms):24.8011 1400 iterations
N:8 M:75 M+N:83 ~p:0.0963855 Travelled dist:1450.79 Probability:0.1 Avg cost:0.241551 time(ms):23.6263 1500 iterations
N:8 M:81 M+N:89 ~p:0.0898876 Travelled dist:1557.48 Probability:0.1 Avg cost:0.225198 time(ms):22.7131 1600 iterations
N:8 M:87 M+N:95 ~p:0.0842105 Travelled dist:1663.85 Probability:0.1 Avg cost:0.21092 time(ms):22.2672 1700 iterations
N:8 M:92 M+N:100 ~p:0.08 Travelled dist:1769.95 Probability:0.1 Avg cost:0.198345 time(ms):21.8998 1800 iterations
N:10 M:97 M+N:107 ~p:0.0934579 Travelled dist:1875.14 Probability:0.1 Avg cost:0.209628 time(ms):22.3914 1900 iterations
N:10 M:103 M+N:113 ~p:0.0884956 Travelled dist:1979.92 Probability:0.1 Avg cost:0.199035 time(ms):21.9573 2000 iterations
N:11 M:107 M+N:118 ~p:0.0932203 Travelled dist:2085.16 Probability:0.1 Avg cost:0.18966 time(ms):21.8715 2100 iterations
N:12 M:113 M+N:125 ~p:0.096 Travelled dist:2192.94 Probability:0.1 Avg cost:0.20754 time(ms):21.9648 2200 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2300.15 Probability:0.1 Avg cost:0.199348 time(ms):22.3611 2300 iterations
N:14 M:123 M+N:137 ~p:0.10219 Travelled dist:2408.39 Probability:0.1 Avg cost:0.207774 time(ms):22.2254 2400 iterations
N:14 M:128 M+N:142 ~p:0.0985915 Travelled dist:2515.42 Probability:0.1 Avg cost:0.199066 time(ms):21.8641 2500 iterations
N:14 M:134 M+N:148 ~p:0.0945946 Travelled dist:2622.13 Probability:0.1 Avg cost:0.191034 time(ms):21.4524 2600 iterations
N:14 M:140 M+N:154 ~p:0.0909091 Travelled dist:2728.93 Probability:0.1 Avg cost:0.183622 time(ms):20.9442 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2836.49 Probability:0.1 Avg cost:0.2021 time(ms):21.2643 2800 iterations
N:16 M:150 M+N:166 ~p:0.0963855 Travelled dist:2944.32 Probability:0.1 Avg cost:0.194964 time(ms):20.9464 2900 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3051.41 Probability:0.1 Avg cost:0.188199 time(ms):20.5243 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3158.35 Probability:0.1 Avg cost:0.181879 time(ms):20.0901 3100 iterations
N:17 M:167 M+N:184 ~p:0.0923913 Travelled dist:3264.35 Probability:0.1 Avg cost:0.184222 time(ms):20.3178 3200 iterations
N:17 M:172 M+N:189 ~p:0.0899471 Travelled dist:3370.25 Probability:0.1 Avg cost:0.186825 time(ms):19.9254 3300 iterations
N:18 M:177 M+N:195 ~p:0.0923077 Travelled dist:3476.82 Probability:0.1 Avg cost:0.183112 time(ms):19.9122 3400 iterations
N:19 M:183 M+N:202 ~p:0.0940594 Travelled dist:3587.2 Probability:0.1 Avg cost:0.198292 time(ms):20.214 3500 iterations
N:21 M:187 M+N:208 ~p:0.100962 Travelled dist:3696.95 Probability:0.1 Avg cost:0.201975 time(ms):21.0648 3600 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3806 Probability:0.1 Avg cost:0.209843 time(ms):21.0414 3700 iterations
N:23 M:197 M+N:220 ~p:0.104545 Travelled dist:3912.99 Probability:0.1 Avg cost:0.210713 time(ms):21.2415 3800 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4020.67 Probability:0.1 Avg cost:0.211727 time(ms):20.9348 3900 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4127.96 Probability:0.1 Avg cost:0.206274 time(ms):20.5381 4000 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4234.93 Probability:0.1 Avg cost:0.201088 time(ms):20.1571 4100 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4339.38 Probability:0.1 Avg cost:0.207154 time(ms):20.4047 4200 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4444.73 Probability:0.1 Avg cost:0.202315 time(ms):20.2296 4300 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4549.42 Probability:0.1 Avg cost:0.227523 time(ms):20.9034 4400 iterations
N:27 M:234 M+N:261 ~p:0.103448 Travelled dist:4650.94 Probability:0.1 Avg cost:0.226926 time(ms):20.8356 4500 iterations
N:27 M:240 M+N:267 ~p:0.101124 Travelled dist:4755.71 Probability:0.1 Avg cost:0.221965 time(ms):20.6183 4600 iterations
N:27 M:245 M+N:272 ~p:0.0992647 Travelled dist:4861.52 Probability:0.1 Avg cost:0.21713 time(ms):20.4935 4700 iterations
N:27 M:251 M+N:278 ~p:0.0971223 Travelled dist:4967.79 Probability:0.1 Avg cost:0.21249 time(ms):20.3283 4800 iterations
N:27 M:258 M+N:285 ~p:0.0947368 Travelled dist:5074.15 Probability:0.1 Avg cost:0.208042 time(ms):20.1504 4900 iterations
N:28 M:262 M+N:290 ~p:0.0965517 Travelled dist:5180.93 Probability:0.1 Avg cost:0.203871 time(ms):20.0091 5000 iterations
N:28 M:268 M+N:296 ~p:0.0945946 Travelled dist:5288.48 Probability:0.1 Avg cost:0.208405 time(ms):19.9281 5100 iterations
N:31 M:271 M+N:302 ~p:0.102649 Travelled dist:5393.24 Probability:0.1 Avg cost:0.209868 time(ms):20.3505 5200 iterations
N:31 M:277 M+N:308 ~p:0.100649 Travelled dist:5498.98 Probability:0.1 Avg cost:0.215524 time(ms):20.3408 5300 iterations
N:32 M:282 M+N:314 ~p:0.101911 Travelled dist:5605.62 Probability:0.1 Avg cost:0.21675 time(ms):20.6237 5400 iterations
N:32 M:287 M+N:319 ~p:0.100313 Travelled dist:5713.63 Probability:0.1 Avg cost:0.216678 time(ms):20.5563 5500 iterations
N:32 M:293 M+N:325 ~p:0.0984615 Travelled dist:5820.71 Probability:0.1 Avg cost:0.212732 time(ms):20.3278 5600 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5927.44 Probability:0.1 Avg cost:0.208919 time(ms):20.188 5700 iterations
N:33 M:303 M+N:336 ~p:0.0982143 Travelled dist:6033.87 Probability:0.1 Avg cost:0.205843 time(ms):20.2633 5800 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6140.09 Probability:0.1 Avg cost:0.206393 time(ms):20.2622 5900 iterations
N:33 M:315 M+N:348 ~p:0.0948276 Travelled dist:6246.56 Probability:0.1 Avg cost:0.202882 time(ms):20.0757 6000 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6353.08 Probability:0.1 Avg cost:0.199488 time(ms):19.9213 6100 iterations
N:33 M:325 M+N:358 ~p:0.0921788 Travelled dist:6459.82 Probability:0.1 Avg cost:0.196206 time(ms):19.7389 6200 iterations
N:34 M:330 M+N:364 ~p:0.0934066 Travelled dist:6564.47 Probability:0.1 Avg cost:0.194443 time(ms):19.7246 6300 iterations
N:34 M:335 M+N:369 ~p:0.0921409 Travelled dist:6669.89 Probability:0.1 Avg cost:0.19139 time(ms):19.5991 6400 iterations
N:34 M:341 M+N:375 ~p:0.0906667 Travelled dist:6775.64 Probability:0.1 Avg cost:0.188394 time(ms):19.5487 6500 iterations
N:34 M:347 M+N:381 ~p:0.0892388 Travelled dist:6882.06 Probability:0.1 Avg cost:0.185486 time(ms):19.4912 6600 iterations
N:34 M:353 M+N:387 ~p:0.0878553 Travelled dist:6988.25 Probability:0.1 Avg cost:0.182666 time(ms):19.3887 6700 iterations
N:35 M:358 M+N:393 ~p:0.0890585 Travelled dist:7094.8 Probability:0.1 Avg cost:0.179986 time(ms):19.3012 6800 iterations
N:36 M:363 M+N:399 ~p:0.0902256 Travelled dist:7200.31 Probability:0.1 Avg cost:0.192679 time(ms):19.6122 6900 iterations
N:36 M:370 M+N:406 ~p:0.08867 Travelled dist:7306.17 Probability:0.1 Avg cost:0.189908 time(ms):19.5027 7000 iterations
N:37 M:374 M+N:411 ~p:0.0900243 Travelled dist:7412.07 Probability:0.1 Avg cost:0.187393 time(ms):19.5094 7100 iterations
N:37 M:380 M+N:417 ~p:0.088729 Travelled dist:7515.7 Probability:0.1 Avg cost:0.186174 time(ms):19.5131 7200 iterations
N:38 M:385 M+N:423 ~p:0.0898345 Travelled dist:7622.28 Probability:0.1 Avg cost:0.184544 time(ms):19.495 7300 iterations
N:38 M:391 M+N:429 ~p:0.0885781 Travelled dist:7731.8 Probability:0.1 Avg cost:0.184836 time(ms):19.4826 7400 iterations
N:40 M:395 M+N:435 ~p:0.091954 Travelled dist:7834.78 Probability:0.1 Avg cost:0.208096 time(ms):19.7792 7500 iterations
N:41 M:399 M+N:440 ~p:0.0931818 Travelled dist:7934.98 Probability:0.1 Avg cost:0.213699 time(ms):19.9016 7600 iterations
N:41 M:405 M+N:446 ~p:0.0919283 Travelled dist:8038.33 Probability:0.1 Avg cost:0.211285 time(ms):19.8483 7700 iterations
N:42 M:409 M+N:451 ~p:0.0931264 Travelled dist:8144.96 Probability:0.1 Avg cost:0.209057 time(ms):19.7933 7800 iterations
N:44 M:413 M+N:457 ~p:0.0962801 Travelled dist:8253.42 Probability:0.1 Avg cost:0.206816 time(ms):19.894 7900 iterations
N:44 M:419 M+N:463 ~p:0.0950324 Travelled dist:8363.49 Probability:0.1 Avg cost:0.205016 time(ms):19.8429 8000 iterations
N:44 M:424 M+N:468 ~p:0.0940171 Travelled dist:8470.82 Probability:0.1 Avg cost:0.202488 time(ms):19.7286 8100 iterations
N:45 M:429 M+N:474 ~p:0.0949367 Travelled dist:8575.51 Probability:0.1 Avg cost:0.20254 time(ms):19.7869 8200 iterations
N:45 M:435 M+N:480 ~p:0.09375 Travelled dist:8681.19 Probability:0.1 Avg cost:0.200075 time(ms):19.6731 8300 iterations
N:45 M:441 M+N:486 ~p:0.0925926 Travelled dist:8787.25 Probability:0.1 Avg cost:0.197659 time(ms):19.5657 8400 iterations
N:45 M:447 M+N:492 ~p:0.0914634 Travelled dist:8893.66 Probability:0.1 Avg cost:0.1953 time(ms):19.4909 8500 iterations
N:46 M:453 M+N:499 ~p:0.0921844 Travelled dist:9001.22 Probability:0.1 Avg cost:0.194887 time(ms):19.5379 8600 iterations
N:46 M:458 M+N:504 ~p:0.0912698 Travelled dist:9108.29 Probability:0.1 Avg cost:0.192623 time(ms):19.4332 8700 iterations
N:48 M:461 M+N:509 ~p:0.0943026 Travelled dist:9215.57 Probability:0.1 Avg cost:0.1923 time(ms):19.6039 8800 iterations
N:48 M:467 M+N:515 ~p:0.0932039 Travelled dist:9309.51 Probability:0.1 Avg cost:0.209794 time(ms):19.6974 8900 iterations
N:49 M:471 M+N:520 ~p:0.0942308 Travelled dist:9410.72 Probability:0.1 Avg cost:0.208004 time(ms):19.6274 9000 iterations
N:49 M:477 M+N:526 ~p:0.0931559 Travelled dist:9518.23 Probability:0.1 Avg cost:0.206059 time(ms):19.6083 9100 iterations
N:51 M:481 M+N:532 ~p:0.0958647 Travelled dist:9627.4 Probability:0.1 Avg cost:0.207324 time(ms):19.7977 9200 iterations
N:54 M:484 M+N:538 ~p:0.100372 Travelled dist:9740.96 Probability:0.1 Avg cost:0.20775 time(ms):19.993 9300 iterations
N:55 M:490 M+N:545 ~p:0.100917 Travelled dist:9854.2 Probability:0.1 Avg cost:0.207379 time(ms):20.0758 9400 iterations
N:55 M:496 M+N:551 ~p:0.0998185 Travelled dist:9962.71 Probability:0.1 Avg cost:0.205253 time(ms):20.0038 9500 iterations
N:56 M:501 M+N:557 ~p:0.100539 Travelled dist:10069.8 Probability:0.1 Avg cost:0.203534 time(ms):20.0198 9600 iterations
N:56 M:507 M+N:563 ~p:0.0994671 Travelled dist:10175.9 Probability:0.1 Avg cost:0.204114 time(ms):19.9631 9700 iterations
N:57 M:511 M+N:568 ~p:0.100352 Travelled dist:10281.8 Probability:0.1 Avg cost:0.202098 time(ms):20.0088 9800 iterations
N:57 M:516 M+N:573 ~p:0.0994764 Travelled dist:10387.8 Probability:0.1 Avg cost:0.202268 time(ms):20.025 9900 iterations
N:57 M:522 M+N:579 ~p:0.0984456 Travelled dist:10493.9 Probability:0.1 Avg cost:0.200221 time(ms):19.901 10000 iterations
N:57 M:528 M+N:585 ~p:0.0974359 Travelled dist:10600 Probability:0.1 Avg cost:0.198214 time(ms):19.7931 10100 iterations
N:57 M:534 M+N:591 ~p:0.0964467 Travelled dist:10706.2 Probability:0.1 Avg cost:0.196247 time(ms):19.6824 10200 iterations
N:58 M:539 M+N:597 ~p:0.0971524 Travelled dist:10812.6 Probability:0.1 Avg cost:0.194331 time(ms):19.5909 10300 iterations
N:58 M:545 M+N:603 ~p:0.0961857 Travelled dist:10919.9 Probability:0.1 Avg cost:0.196724 time(ms):19.6432 10400 iterations
N:58 M:553 M+N:611 ~p:0.0949264 Travelled dist:11027 Probability:0.1 Avg cost:0.194837 time(ms):19.5384 10500 iterations
N:58 M:559 M+N:617 ~p:0.0940032 Travelled dist:11133.4 Probability:0.1 Avg cost:0.192979 time(ms):19.4598 10600 iterations
N:59 M:563 M+N:622 ~p:0.0948553 Travelled dist:11239.4 Probability:0.1 Avg cost:0.194396 time(ms):19.484 10700 iterations
N:59 M:569 M+N:628 ~p:0.093949 Travelled dist:11345.3 Probability:0.1 Avg cost:0.194065 time(ms):19.4128 10800 iterations
N:61 M:572 M+N:633 ~p:0.0963665 Travelled dist:11452.3 Probability:0.1 Avg cost:0.193023 time(ms):19.3845 10900 iterations
N:62 M:577 M+N:639 ~p:0.0970266 Travelled dist:11560.9 Probability:0.1 Avg cost:0.199978 time(ms):19.5274 11000 iterations
N:63 M:581 M+N:644 ~p:0.0978261 Travelled dist:11669.7 Probability:0.1 Avg cost:0.202679 time(ms):19.5939 11100 iterations
N:63 M:587 M+N:650 ~p:0.0969231 Travelled dist:11777.8 Probability:0.1 Avg cost:0.200975 time(ms):19.4839 11200 iterations
N:63 M:593 M+N:656 ~p:0.0960366 Travelled dist:11884.8 Probability:0.1 Avg cost:0.199181 time(ms):19.3752 11300 iterations
N:64 M:599 M+N:663 ~p:0.0965309 Travelled dist:11992.1 Probability:0.1 Avg cost:0.199826 time(ms):19.4551 11400 iterations
N:64 M:605 M+N:669 ~p:0.0956652 Travelled dist:12099.2 Probability:0.1 Avg cost:0.198079 time(ms):19.3822 11500 iterations
N:64 M:610 M+N:674 ~p:0.0949555 Travelled dist:12205.9 Probability:0.1 Avg cost:0.196354 time(ms):19.327 11600 iterations
N:66 M:615 M+N:681 ~p:0.0969163 Travelled dist:12312.8 Probability:0.1 Avg cost:0.195011 time(ms):19.4122 11700 iterations
N:66 M:620 M+N:686 ~p:0.0962099 Travelled dist:12419.4 Probability:0.1 Avg cost:0.194957 time(ms):19.4877 11800 iterations
N:68 M:624 M+N:692 ~p:0.0982659 Travelled dist:12524.5 Probability:0.1 Avg cost:0.198535 time(ms):19.6494 11900 iterations
N:68 M:629 M+N:697 ~p:0.097561 Travelled dist:12630.7 Probability:0.1 Avg cost:0.202064 time(ms):19.7134 12000 iterations
N:68 M:635 M+N:703 ~p:0.0967283 Travelled dist:12737.1 Probability:0.1 Avg cost:0.200379 time(ms):19.68 12100 iterations
N:68 M:641 M+N:709 ~p:0.0959097 Travelled dist:12843.6 Probability:0.1 Avg cost:0.19872 time(ms):19.6036 12200 iterations
N:68 M:647 M+N:715 ~p:0.0951049 Travelled dist:12950.2 Probability:0.1 Avg cost:0.197089 time(ms):19.5063 12300 iterations
N:68 M:653 M+N:721 ~p:0.0943135 Travelled dist:13057.1 Probability:0.1 Avg cost:0.195483 time(ms):19.4 12400 iterations
N:68 M:658 M+N:726 ~p:0.0936639 Travelled dist:13163.6 Probability:0.1 Avg cost:0.193904 time(ms):19.3396 12500 iterations
N:70 M:662 M+N:732 ~p:0.0956284 Travelled dist:13270.3 Probability:0.1 Avg cost:0.195745 time(ms):19.549 12600 iterations
N:71 M:666 M+N:737 ~p:0.0963365 Travelled dist:13375.7 Probability:0.1 Avg cost:0.199418 time(ms):19.85 12700 iterations
N:71 M:672 M+N:743 ~p:0.0955585 Travelled dist:13481.7 Probability:0.1 Avg cost:0.198397 time(ms):19.7604 12800 iterations
N:71 M:677 M+N:748 ~p:0.0949198 Travelled dist:13588.1 Probability:0.1 Avg cost:0.196844 time(ms):19.6663 12900 iterations
N:71 M:683 M+N:754 ~p:0.0941645 Travelled dist:13693.8 Probability:0.1 Avg cost:0.195316 time(ms):19.7587 13000 iterations
N:71 M:689 M+N:760 ~p:0.0934211 Travelled dist:13800.2 Probability:0.1 Avg cost:0.193811 time(ms):19.6788 13100 iterations
N:73 M:693 M+N:766 ~p:0.0953003 Travelled dist:13905 Probability:0.1 Avg cost:0.19334 time(ms):19.7104 13200 iterations
N:73 M:698 M+N:771 ~p:0.0946822 Travelled dist:14008.9 Probability:0.1 Avg cost:0.195754 time(ms):19.656 13300 iterations
N:74 M:703 M+N:777 ~p:0.0952381 Travelled dist:14115.3 Probability:0.1 Avg cost:0.194373 time(ms):19.6061 13400 iterations
N:76 M:706 M+N:782 ~p:0.0971867 Travelled dist:14224.8 Probability:0.1 Avg cost:0.196567 time(ms):19.845 13500 iterations
N:76 M:713 M+N:789 ~p:0.0963245 Travelled dist:14334 Probability:0.1 Avg cost:0.197293 time(ms):19.8059 13600 iterations
N:78 M:717 M+N:795 ~p:0.0981132 Travelled dist:14441.6 Probability:0.1 Avg cost:0.196262 time(ms):19.8486 13700 iterations
N:78 M:723 M+N:801 ~p:0.0973783 Travelled dist:14551.4 Probability:0.1 Avg cost:0.198838 time(ms):19.8392 13800 iterations
N:78 M:729 M+N:807 ~p:0.0966543 Travelled dist:14659.2 Probability:0.1 Avg cost:0.197415 time(ms):19.8087 13900 iterations
N:79 M:734 M+N:813 ~p:0.097171 Travelled dist:14764.7 Probability:0.1 Avg cost:0.198466 time(ms):19.8662 14000 iterations
N:79 M:740 M+N:819 ~p:0.0964591 Travelled dist:14870.7 Probability:0.1 Avg cost:0.197052 time(ms):19.837 14100 iterations
N:79 M:746 M+N:825 ~p:0.0957576 Travelled dist:14977 Probability:0.1 Avg cost:0.195653 time(ms):19.7947 14200 iterations
N:79 M:751 M+N:830 ~p:0.0951807 Travelled dist:15083.5 Probability:0.1 Avg cost:0.194273 time(ms):19.7687 14300 iterations
N:79 M:757 M+N:836 ~p:0.0944976 Travelled dist:15189.7 Probability:0.1 Avg cost:0.192913 time(ms):19.7345 14400 iterations
N:80 M:762 M+N:842 ~p:0.0950119 Travelled dist:15296.4 Probability:0.1 Avg cost:0.192821 time(ms):19.7584 14500 iterations
N:82 M:767 M+N:849 ~p:0.0965842 Travelled dist:15402.8 Probability:0.1 Avg cost:0.192108 time(ms):19.8605 14600 iterations
N:84 M:771 M+N:855 ~p:0.0982456 Travelled dist:15505.2 Probability:0.1 Avg cost:0.202352 time(ms):20.0831 14700 iterations
N:85 M:774 M+N:859 ~p:0.0989523 Travelled dist:15599.8 Probability:0.1 Avg cost:0.204835 time(ms):20.0842 14800 iterations
N:85 M:780 M+N:865 ~p:0.0982659 Travelled dist:15700 Probability:0.1 Avg cost:0.204318 time(ms):20.0182 14900 iterations
N:85 M:785 M+N:870 ~p:0.0977011 Travelled dist:15790 Probability:0.1 Avg cost:0.202945 time(ms):20.0009 15000 iterations
N:86 M:790 M+N:876 ~p:0.0981735 Travelled dist:15888.3 Probability:0.1 Avg cost:0.202449 time(ms):20.0497 15100 iterations
N:86 M:796 M+N:882 ~p:0.0975057 Travelled dist:15986.7 Probability:0.1 Avg cost:0.201211 time(ms):19.9907 15200 iterations
N:86 M:801 M+N:887 ~p:0.096956 Travelled dist:16086.7 Probability:0.1 Avg cost:0.199894 time(ms):19.927 15300 iterations
N:87 M:806 M+N:893 ~p:0.0974244 Travelled dist:16187.9 Probability:0.1 Avg cost:0.19873 time(ms):19.9306 15400 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16293.4 Probability:0.1 Avg cost:0.198302 time(ms):19.9865 15500 iterations
N:90 M:815 M+N:905 ~p:0.0994475 Travelled dist:16398.5 Probability:0.1 Avg cost:0.202093 time(ms):20.0799 15600 iterations
N:90 M:820 M+N:910 ~p:0.0989011 Travelled dist:16504.5 Probability:0.1 Avg cost:0.200801 time(ms):20.0142 15700 iterations
N:90 M:826 M+N:916 ~p:0.0982533 Travelled dist:16611 Probability:0.1 Avg cost:0.19952 time(ms):19.948 15800 iterations
N:92 M:831 M+N:923 ~p:0.099675 Travelled dist:16717.5 Probability:0.1 Avg cost:0.198273 time(ms):19.905 15900 iterations
N:92 M:836 M+N:928 ~p:0.0991379 Travelled dist:16823.2 Probability:0.1 Avg cost:0.204341 time(ms):20.0354 16000 iterations
N:92 M:844 M+N:936 ~p:0.0982906 Travelled dist:16930.4 Probability:0.1 Avg cost:0.203068 time(ms):19.9705 16100 iterations
N:93 M:849 M+N:942 ~p:0.0987261 Travelled dist:17034.5 Probability:0.1 Avg cost:0.202166 time(ms):20.0016 16200 iterations
N:94 M:854 M+N:948 ~p:0.0991561 Travelled dist:17138.4 Probability:0.1 Avg cost:0.201674 time(ms):20.0414 16300 iterations
N:94 M:859 M+N:953 ~p:0.0986359 Travelled dist:17243.6 Probability:0.1 Avg cost:0.200475 time(ms):19.9765 16400 iterations
N:96 M:863 M+N:959 ~p:0.100104 Travelled dist:17346.6 Probability:0.1 Avg cost:0.202209 time(ms):20.1456 16500 iterations
N:96 M:869 M+N:965 ~p:0.0994819 Travelled dist:17450.2 Probability:0.1 Avg cost:0.201664 time(ms):20.0904 16600 iterations
N:97 M:873 M+N:970 ~p:0.1 Travelled dist:17554.7 Probability:0.1 Avg cost:0.201335 time(ms):20.1758 16700 iterations
N:98 M:878 M+N:976 ~p:0.10041 Travelled dist:17661.5 Probability:0.1 Avg cost:0.203373 time(ms):20.3517 16800 iterations
N:98 M:883 M+N:981 ~p:0.0998981 Travelled dist:17766.6 Probability:0.1 Avg cost:0.204279 time(ms):20.3657 16900 iterations
N:99 M:888 M+N:987 ~p:0.100304 Travelled dist:17873.9 Probability:0.1 Avg cost:0.20307 time(ms):20.3534 17000 iterations
N:99 M:893 M+N:992 ~p:0.0997984 Travelled dist:17977.6 Probability:0.1 Avg cost:0.205602 time(ms):20.5148 17100 iterations
N:99 M:899 M+N:998 ~p:0.0991984 Travelled dist:18083.4 Probability:0.1 Avg cost:0.204402 time(ms):20.5484 17200 iterations
N:99 M:904 M+N:1003 ~p:0.0987039 Travelled dist:18189.1 Probability:0.1 Avg cost:0.203213 time(ms):20.5203 17300 iterations
N:100 M:909 M+N:1009 ~p:0.099108 Travelled dist:18294.8 Probability:0.1 Avg cost:0.202221 time(ms):20.5659 17400 iterations
N:101 M:914 M+N:1015 ~p:0.0995074 Travelled dist:18401.2 Probability:0.1 Avg cost:0.202147 time(ms):20.6574 17500 iterations
N:101 M:920 M+N:1021 ~p:0.0989226 Travelled dist:18506.8 Probability:0.1 Avg cost:0.201002 time(ms):20.6327 17600 iterations
N:102 M:925 M+N:1027 ~p:0.0993184 Travelled dist:18611.3 Probability:0.1 Avg cost:0.20046 time(ms):20.7009 17700 iterations
N:102 M:931 M+N:1033 ~p:0.0987415 Travelled dist:18715.5 Probability:0.1 Avg cost:0.199332 time(ms):20.6795 17800 iterations
N:103 M:936 M+N:1039 ~p:0.0991338 Travelled dist:18820.6 Probability:0.1 Avg cost:0.198289 time(ms):20.6913 17900 iterations
N:103 M:941 M+N:1044 ~p:0.098659 Travelled dist:18923.6 Probability:0.1 Avg cost:0.200672 time(ms):20.7314 18000 iterations


==> plots/gen_obstacles/shift_smooth_paper_timings/data-0.100000-linear-2--offset-10-1603632506.txt <==
N:0 M:3 M+N:3 ~p:0 Travelled dist:33.2189 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:7 M+N:8 ~p:0.125 Travelled dist:114.594 Probability:0.1 Avg cost:0.795813 time(ms):12.6798 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Travelled dist:205.336 Probability:0.1 Avg cost:0.926939 time(ms):26.2152 300 iterations
N:2 M:16 M+N:18 ~p:0.111111 Travelled dist:296.593 Probability:0.1 Avg cost:0.788022 time(ms):27.5061 400 iterations
N:3 M:21 M+N:24 ~p:0.125 Travelled dist:393.192 Probability:0.1 Avg cost:0.694293 time(ms):30.7262 500 iterations
N:4 M:26 M+N:30 ~p:0.133333 Travelled dist:493.139 Probability:0.1 Avg cost:0.632726 time(ms):32.1051 600 iterations
N:5 M:30 M+N:35 ~p:0.142857 Travelled dist:593.59 Probability:0.1 Avg cost:0.615345 time(ms):34.8851 700 iterations
N:5 M:35 M+N:40 ~p:0.125 Travelled dist:691.359 Probability:0.1 Avg cost:0.616018 time(ms):34.9232 800 iterations
N:5 M:41 M+N:46 ~p:0.108696 Travelled dist:784.574 Probability:0.1 Avg cost:0.59341 time(ms):34.2778 900 iterations
N:5 M:46 M+N:51 ~p:0.0980392 Travelled dist:884.057 Probability:0.1 Avg cost:0.538095 time(ms):32.4407 1000 iterations
N:6 M:50 M+N:56 ~p:0.107143 Travelled dist:970.851 Probability:0.1 Avg cost:0.593831 time(ms):32.8465 1100 iterations
N:7 M:54 M+N:61 ~p:0.114754 Travelled dist:1063.52 Probability:0.1 Avg cost:0.61729 time(ms):32.8836 1200 iterations
N:8 M:59 M+N:67 ~p:0.119403 Travelled dist:1160 Probability:0.1 Avg cost:0.615178 time(ms):32.9091 1300 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1258.56 Probability:0.1 Avg cost:0.58599 time(ms):32.0827 1400 iterations
N:8 M:70 M+N:78 ~p:0.102564 Travelled dist:1360.1 Probability:0.1 Avg cost:0.547961 time(ms):30.3165 1500 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1463.1 Probability:0.1 Avg cost:0.514423 time(ms):29.5245 1600 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1564.03 Probability:0.1 Avg cost:0.493113 time(ms):28.6498 1700 iterations
N:8 M:87 M+N:95 ~p:0.0842105 Travelled dist:1668.6 Probability:0.1 Avg cost:0.468853 time(ms):28.0104 1800 iterations
N:8 M:92 M+N:100 ~p:0.08 Travelled dist:1758.11 Probability:0.1 Avg cost:0.495994 time(ms):28.7455 1900 iterations
N:10 M:96 M+N:106 ~p:0.0943396 Travelled dist:1847.22 Probability:0.1 Avg cost:0.508921 time(ms):28.3995 2000 iterations
N:10 M:101 M+N:111 ~p:0.0900901 Travelled dist:1942.78 Probability:0.1 Avg cost:0.519327 time(ms):28.3017 2100 iterations
N:10 M:106 M+N:116 ~p:0.0862069 Travelled dist:2040.06 Probability:0.1 Avg cost:0.514301 time(ms):28.0867 2200 iterations
N:12 M:109 M+N:121 ~p:0.0991736 Travelled dist:2139.49 Probability:0.1 Avg cost:0.533017 time(ms):28.456 2300 iterations
N:12 M:116 M+N:128 ~p:0.09375 Travelled dist:2239.66 Probability:0.1 Avg cost:0.523711 time(ms):28.003 2400 iterations
N:14 M:119 M+N:133 ~p:0.105263 Travelled dist:2339.07 Probability:0.1 Avg cost:0.532148 time(ms):28.4027 2500 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2437.91 Probability:0.1 Avg cost:0.533737 time(ms):28.2084 2600 iterations
N:14 M:130 M+N:144 ~p:0.0972222 Travelled dist:2540.34 Probability:0.1 Avg cost:0.517022 time(ms):27.9624 2700 iterations
N:14 M:136 M+N:150 ~p:0.0933333 Travelled dist:2645.59 Probability:0.1 Avg cost:0.498616 time(ms):27.5039 2800 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2747.38 Probability:0.1 Avg cost:0.489819 time(ms):27.7445 2900 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2846.28 Probability:0.1 Avg cost:0.515075 time(ms):27.7992 3000 iterations
N:16 M:150 M+N:166 ~p:0.0963855 Travelled dist:2942.71 Probability:0.1 Avg cost:0.51728 time(ms):27.9807 3100 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3042.35 Probability:0.1 Avg cost:0.505048 time(ms):27.7942 3200 iterations
N:16 M:161 M+N:177 ~p:0.0903955 Travelled dist:3141.84 Probability:0.1 Avg cost:0.494641 time(ms):27.3123 3300 iterations
N:17 M:166 M+N:183 ~p:0.0928962 Travelled dist:3243.79 Probability:0.1 Avg cost:0.482256 time(ms):27.0673 3400 iterations
N:17 M:171 M+N:188 ~p:0.0904255 Travelled dist:3347.45 Probability:0.1 Avg cost:0.489856 time(ms):27.2868 3500 iterations
N:18 M:176 M+N:194 ~p:0.0927835 Travelled dist:3449.38 Probability:0.1 Avg cost:0.489988 time(ms):26.992 3600 iterations
N:19 M:181 M+N:200 ~p:0.095 Travelled dist:3552.05 Probability:0.1 Avg cost:0.504773 time(ms):27.4936 3700 iterations
N:20 M:186 M+N:206 ~p:0.0970874 Travelled dist:3652.91 Probability:0.1 Avg cost:0.497512 time(ms):27.6016 3800 iterations
N:21 M:189 M+N:210 ~p:0.1 Travelled dist:3743.57 Probability:0.1 Avg cost:0.52563 time(ms):27.9996 3900 iterations
N:22 M:194 M+N:216 ~p:0.101852 Travelled dist:3838.47 Probability:0.1 Avg cost:0.522536 time(ms):27.9711 4000 iterations
N:23 M:199 M+N:222 ~p:0.103604 Travelled dist:3938.73 Probability:0.1 Avg cost:0.527467 time(ms):28.1423 4100 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4038.13 Probability:0.1 Avg cost:0.519758 time(ms):27.9389 4200 iterations
N:23 M:209 M+N:232 ~p:0.0991379 Travelled dist:4133.79 Probability:0.1 Avg cost:0.521226 time(ms):27.9718 4300 iterations
N:23 M:213 M+N:236 ~p:0.0974576 Travelled dist:4221.68 Probability:0.1 Avg cost:0.529241 time(ms):28.1365 4400 iterations
N:24 M:217 M+N:241 ~p:0.0995851 Travelled dist:4309.9 Probability:0.1 Avg cost:0.54199 time(ms):28.1944 4500 iterations
N:24 M:222 M+N:246 ~p:0.097561 Travelled dist:4397.04 Probability:0.1 Avg cost:0.549505 time(ms):28.2332 4600 iterations
N:26 M:226 M+N:252 ~p:0.103175 Travelled dist:4492.07 Probability:0.1 Avg cost:0.548771 time(ms):28.1878 4700 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4574.42 Probability:0.1 Avg cost:0.590562 time(ms):28.2395 4800 iterations
N:27 M:234 M+N:261 ~p:0.103448 Travelled dist:4650.45 Probability:0.1 Avg cost:0.61267 time(ms):28.2429 4900 iterations
N:27 M:239 M+N:266 ~p:0.101504 Travelled dist:4743.34 Probability:0.1 Avg cost:0.606895 time(ms):27.9173 5000 iterations
N:27 M:244 M+N:271 ~p:0.099631 Travelled dist:4837.84 Probability:0.1 Avg cost:0.604415 time(ms):28.1392 5100 iterations
N:27 M:249 M+N:276 ~p:0.0978261 Travelled dist:4932.04 Probability:0.1 Avg cost:0.599853 time(ms):27.9441 5200 iterations
N:27 M:254 M+N:281 ~p:0.0960854 Travelled dist:5033.28 Probability:0.1 Avg cost:0.589213 time(ms):27.5414 5300 iterations
N:27 M:261 M+N:288 ~p:0.09375 Travelled dist:5136.19 Probability:0.1 Avg cost:0.580393 time(ms):27.4741 5400 iterations
N:28 M:266 M+N:294 ~p:0.0952381 Travelled dist:5236.52 Probability:0.1 Avg cost:0.582582 time(ms):27.3906 5500 iterations
N:29 M:270 M+N:299 ~p:0.09699 Travelled dist:5337.65 Probability:0.1 Avg cost:0.578681 time(ms):27.3688 5600 iterations
N:31 M:274 M+N:305 ~p:0.101639 Travelled dist:5437.21 Probability:0.1 Avg cost:0.587565 time(ms):27.5326 5700 iterations
N:31 M:279 M+N:310 ~p:0.1 Travelled dist:5536.6 Probability:0.1 Avg cost:0.581267 time(ms):27.6248 5800 iterations
N:32 M:283 M+N:315 ~p:0.101587 Travelled dist:5636.45 Probability:0.1 Avg cost:0.584353 time(ms):27.5889 5900 iterations
N:32 M:289 M+N:321 ~p:0.0996885 Travelled dist:5738.38 Probability:0.1 Avg cost:0.581557 time(ms):27.5594 6000 iterations
N:32 M:295 M+N:327 ~p:0.0978593 Travelled dist:5842.71 Probability:0.1 Avg cost:0.573043 time(ms):27.4049 6100 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5945.11 Probability:0.1 Avg cost:0.568918 time(ms):27.3969 6200 iterations
N:33 M:303 M+N:336 ~p:0.0982143 Travelled dist:6043.6 Probability:0.1 Avg cost:0.564844 time(ms):27.5168 6300 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6138.04 Probability:0.1 Avg cost:0.564889 time(ms):27.5666 6400 iterations
N:33 M:314 M+N:347 ~p:0.0951009 Travelled dist:6236.44 Probability:0.1 Avg cost:0.558432 time(ms):27.4061 6500 iterations
N:33 M:320 M+N:353 ~p:0.0934844 Travelled dist:6338.44 Probability:0.1 Avg cost:0.551506 time(ms):27.382 6600 iterations
N:33 M:325 M+N:358 ~p:0.0921788 Travelled dist:6440.05 Probability:0.1 Avg cost:0.544872 time(ms):27.3303 6700 iterations
N:34 M:328 M+N:362 ~p:0.0939227 Travelled dist:6541.67 Probability:0.1 Avg cost:0.539487 time(ms):27.2728 6800 iterations
N:34 M:334 M+N:368 ~p:0.0923913 Travelled dist:6641.27 Probability:0.1 Avg cost:0.535683 time(ms):27.2695 6900 iterations
N:34 M:339 M+N:373 ~p:0.0911528 Travelled dist:6735.42 Probability:0.1 Avg cost:0.53702 time(ms):27.3157 7000 iterations
N:34 M:344 M+N:378 ~p:0.0899471 Travelled dist:6835.83 Probability:0.1 Avg cost:0.532017 time(ms):27.1477 7100 iterations
N:34 M:350 M+N:384 ~p:0.0885417 Travelled dist:6936.09 Probability:0.1 Avg cost:0.532557 time(ms):27.0956 7200 iterations
N:34 M:355 M+N:389 ~p:0.0874036 Travelled dist:7036.72 Probability:0.1 Avg cost:0.52944 time(ms):27.0076 7300 iterations
N:36 M:359 M+N:395 ~p:0.0911392 Travelled dist:7130.43 Probability:0.1 Avg cost:0.537493 time(ms):27.0811 7400 iterations
N:36 M:364 M+N:400 ~p:0.09 Travelled dist:7211.52 Probability:0.1 Avg cost:0.552746 time(ms):27.1342 7500 iterations
N:36 M:370 M+N:406 ~p:0.08867 Travelled dist:7306.39 Probability:0.1 Avg cost:0.550181 time(ms):27.129 7600 iterations
N:37 M:374 M+N:411 ~p:0.0900243 Travelled dist:7406.92 Probability:0.1 Avg cost:0.544196 time(ms):26.9851 7700 iterations
N:37 M:380 M+N:417 ~p:0.088729 Travelled dist:7509.48 Probability:0.1 Avg cost:0.540743 time(ms):27.0508 7800 iterations
N:38 M:384 M+N:422 ~p:0.0900474 Travelled dist:7608.6 Probability:0.1 Avg cost:0.536436 time(ms):27.026 7900 iterations
N:38 M:390 M+N:428 ~p:0.088785 Travelled dist:7703.07 Probability:0.1 Avg cost:0.540368 time(ms):27.1987 8000 iterations
N:40 M:393 M+N:433 ~p:0.0923788 Travelled dist:7792.77 Probability:0.1 Avg cost:0.551046 time(ms):27.0743 8100 iterations
N:40 M:396 M+N:436 ~p:0.0917431 Travelled dist:7845.71 Probability:0.1 Avg cost:0.598074 time(ms):27.034 8200 iterations
N:41 M:398 M+N:439 ~p:0.0933941 Travelled dist:7901.61 Probability:0.1 Avg cost:0.632539 time(ms):26.9525 8300 iterations
N:41 M:399 M+N:440 ~p:0.0931818 Travelled dist:7915 Probability:0.1 Avg cost:0.770436 time(ms):27.5478 8400 iterations
N:41 M:401 M+N:442 ~p:0.0927602 Travelled dist:7973.51 Probability:0.1 Avg cost:0.805718 time(ms):27.489 8500 iterations
N:41 M:406 M+N:447 ~p:0.0917226 Travelled dist:8058.98 Probability:0.1 Avg cost:0.806327 time(ms):27.4703 8600 iterations
N:42 M:410 M+N:452 ~p:0.0929204 Travelled dist:8156.34 Probability:0.1 Avg cost:0.800074 time(ms):27.3578 8700 iterations
N:44 M:413 M+N:457 ~p:0.0962801 Travelled dist:8256.17 Probability:0.1 Avg cost:0.794939 time(ms):27.5067 8800 iterations
N:44 M:419 M+N:463 ~p:0.0950324 Travelled dist:8354.99 Probability:0.1 Avg cost:0.788439 time(ms):27.4405 8900 iterations
N:44 M:424 M+N:468 ~p:0.0940171 Travelled dist:8454.06 Probability:0.1 Avg cost:0.781419 time(ms):27.4125 9000 iterations
N:45 M:427 M+N:472 ~p:0.095339 Travelled dist:8543.93 Probability:0.1 Avg cost:0.783038 time(ms):27.4717 9100 iterations
N:45 M:433 M+N:478 ~p:0.0941423 Travelled dist:8640.26 Probability:0.1 Avg cost:0.776361 time(ms):27.2885 9200 iterations
N:45 M:439 M+N:484 ~p:0.0929752 Travelled dist:8741.19 Probability:0.1 Avg cost:0.76884 time(ms):27.1882 9300 iterations
N:45 M:445 M+N:490 ~p:0.0918367 Travelled dist:8841.63 Probability:0.1 Avg cost:0.761891 time(ms):27.0863 9400 iterations
N:46 M:449 M+N:495 ~p:0.0929293 Travelled dist:8943.89 Probability:0.1 Avg cost:0.7589 time(ms):27.1896 9500 iterations
N:46 M:455 M+N:501 ~p:0.0918164 Travelled dist:9047.46 Probability:0.1 Avg cost:0.752146 time(ms):27.0838 9600 iterations
N:46 M:461 M+N:507 ~p:0.0907298 Travelled dist:9150.08 Probability:0.1 Avg cost:0.745044 time(ms):27.0519 9700 iterations
N:48 M:463 M+N:511 ~p:0.0939335 Travelled dist:9243.48 Probability:0.1 Avg cost:0.757097 time(ms):27.0922 9800 iterations
N:48 M:467 M+N:515 ~p:0.0932039 Travelled dist:9323.56 Probability:0.1 Avg cost:0.763798 time(ms):27.0545 9900 iterations
N:49 M:471 M+N:520 ~p:0.0942308 Travelled dist:9413.26 Probability:0.1 Avg cost:0.761063 time(ms):27.0685 10000 iterations
N:49 M:476 M+N:525 ~p:0.0933333 Travelled dist:9506.65 Probability:0.1 Avg cost:0.758314 time(ms):27.1235 10100 iterations
N:51 M:480 M+N:531 ~p:0.0960452 Travelled dist:9606.03 Probability:0.1 Avg cost:0.755406 time(ms):27.1224 10200 iterations
N:52 M:483 M+N:535 ~p:0.0971963 Travelled dist:9689.58 Probability:0.1 Avg cost:0.761296 time(ms):27.3172 10300 iterations
N:54 M:486 M+N:540 ~p:0.1 Travelled dist:9770.8 Probability:0.1 Avg cost:0.767159 time(ms):27.5566 10400 iterations
N:55 M:491 M+N:546 ~p:0.100733 Travelled dist:9865.52 Probability:0.1 Avg cost:0.76376 time(ms):27.745 10500 iterations
N:55 M:496 M+N:551 ~p:0.0998185 Travelled dist:9963.99 Probability:0.1 Avg cost:0.75881 time(ms):27.6574 10600 iterations
N:56 M:500 M+N:556 ~p:0.100719 Travelled dist:10061.7 Probability:0.1 Avg cost:0.753775 time(ms):27.6843 10700 iterations
N:56 M:506 M+N:562 ~p:0.0996441 Travelled dist:10161.4 Probability:0.1 Avg cost:0.751498 time(ms):27.5976 10800 iterations
N:57 M:511 M+N:568 ~p:0.100352 Travelled dist:10260.7 Probability:0.1 Avg cost:0.746367 time(ms):27.5173 10900 iterations
N:57 M:515 M+N:572 ~p:0.0996503 Travelled dist:10361.8 Probability:0.1 Avg cost:0.743626 time(ms):27.4951 11000 iterations
N:57 M:520 M+N:577 ~p:0.0987868 Travelled dist:10458.8 Probability:0.1 Avg cost:0.74204 time(ms):27.559 11100 iterations
N:57 M:525 M+N:582 ~p:0.0979381 Travelled dist:10553.9 Probability:0.1 Avg cost:0.737331 time(ms):27.4682 11200 iterations
N:57 M:531 M+N:588 ~p:0.0969388 Travelled dist:10651.5 Probability:0.1 Avg cost:0.733314 time(ms):27.5207 11300 iterations
N:57 M:536 M+N:593 ~p:0.0961214 Travelled dist:10746.6 Probability:0.1 Avg cost:0.72921 time(ms):27.5304 11400 iterations
N:58 M:541 M+N:599 ~p:0.096828 Travelled dist:10846 Probability:0.1 Avg cost:0.72676 time(ms):27.5781 11500 iterations
N:58 M:547 M+N:605 ~p:0.0958678 Travelled dist:10947.2 Probability:0.1 Avg cost:0.724588 time(ms):27.4961 11600 iterations
N:58 M:555 M+N:613 ~p:0.0946166 Travelled dist:11051.9 Probability:0.1 Avg cost:0.724687 time(ms):27.4532 11700 iterations
N:58 M:560 M+N:618 ~p:0.0938511 Travelled dist:11152.5 Probability:0.1 Avg cost:0.720634 time(ms):27.5041 11800 iterations
N:59 M:564 M+N:623 ~p:0.094703 Travelled dist:11248.1 Probability:0.1 Avg cost:0.721836 time(ms):27.585 11900 iterations
N:59 M:567 M+N:626 ~p:0.0942492 Travelled dist:11314.9 Probability:0.1 Avg cost:0.741093 time(ms):27.648 12000 iterations
N:59 M:571 M+N:630 ~p:0.0936508 Travelled dist:11391.1 Probability:0.1 Avg cost:0.747563 time(ms):27.552 12100 iterations
N:62 M:572 M+N:634 ~p:0.0977918 Travelled dist:11474.8 Probability:0.1 Avg cost:0.750415 time(ms):27.6651 12200 iterations
N:62 M:576 M+N:638 ~p:0.0971787 Travelled dist:11545.2 Probability:0.1 Avg cost:0.768769 time(ms):27.7235 12300 iterations
N:63 M:579 M+N:642 ~p:0.0981308 Travelled dist:11623.5 Probability:0.1 Avg cost:0.775435 time(ms):27.693 12400 iterations
N:63 M:581 M+N:644 ~p:0.0978261 Travelled dist:11650.8 Probability:0.1 Avg cost:0.847142 time(ms):27.8541 12500 iterations
N:63 M:584 M+N:647 ~p:0.0973725 Travelled dist:11719.6 Probability:0.1 Avg cost:0.859213 time(ms):27.8295 12600 iterations
N:63 M:589 M+N:652 ~p:0.0966258 Travelled dist:11808.1 Probability:0.1 Avg cost:0.858979 time(ms):27.8362 12700 iterations
N:64 M:593 M+N:657 ~p:0.0974125 Travelled dist:11900.7 Probability:0.1 Avg cost:0.856604 time(ms):27.7772 12800 iterations
N:64 M:599 M+N:663 ~p:0.0965309 Travelled dist:11996.9 Probability:0.1 Avg cost:0.854549 time(ms):27.7387 12900 iterations
N:64 M:604 M+N:668 ~p:0.0958084 Travelled dist:12097.8 Probability:0.1 Avg cost:0.848871 time(ms):27.7476 13000 iterations
N:64 M:610 M+N:674 ~p:0.0949555 Travelled dist:12201.8 Probability:0.1 Avg cost:0.842646 time(ms):27.6467 13100 iterations
N:65 M:615 M+N:680 ~p:0.0955882 Travelled dist:12307.1 Probability:0.1 Avg cost:0.837164 time(ms):27.6645 13200 iterations
N:66 M:619 M+N:685 ~p:0.0963504 Travelled dist:12403.3 Probability:0.1 Avg cost:0.837409 time(ms):27.6668 13300 iterations
N:67 M:623 M+N:690 ~p:0.0971014 Travelled dist:12498.5 Probability:0.1 Avg cost:0.841131 time(ms):27.7646 13400 iterations
N:68 M:628 M+N:696 ~p:0.0977011 Travelled dist:12595 Probability:0.1 Avg cost:0.844619 time(ms):27.803 13500 iterations
N:68 M:633 M+N:701 ~p:0.0970043 Travelled dist:12689.4 Probability:0.1 Avg cost:0.840592 time(ms):27.7782 13600 iterations
N:68 M:638 M+N:706 ~p:0.0963173 Travelled dist:12788.6 Probability:0.1 Avg cost:0.835903 time(ms):27.7353 13700 iterations
N:68 M:644 M+N:712 ~p:0.0955056 Travelled dist:12884.3 Probability:0.1 Avg cost:0.833286 time(ms):27.7465 13800 iterations
N:68 M:649 M+N:717 ~p:0.0948396 Travelled dist:12979.6 Probability:0.1 Avg cost:0.830924 time(ms):27.7718 13900 iterations
N:68 M:653 M+N:721 ~p:0.0943135 Travelled dist:13054.4 Probability:0.1 Avg cost:0.838668 time(ms):27.773 14000 iterations
N:68 M:657 M+N:725 ~p:0.0937931 Travelled dist:13139.6 Probability:0.1 Avg cost:0.839113 time(ms):27.7531 14100 iterations
N:69 M:660 M+N:729 ~p:0.0946502 Travelled dist:13224.4 Probability:0.1 Avg cost:0.840819 time(ms):27.8078 14200 iterations
N:70 M:664 M+N:734 ~p:0.0953678 Travelled dist:13311.4 Probability:0.1 Avg cost:0.844572 time(ms):27.8391 14300 iterations
N:71 M:666 M+N:737 ~p:0.0963365 Travelled dist:13359.1 Probability:0.1 Avg cost:0 time(ms):28.0428 14400 iterations
N:71 M:668 M+N:739 ~p:0.0960758 Travelled dist:13407.6 Probability:0.1 Avg cost:0.91598 time(ms):27.9793 14500 iterations
N:71 M:671 M+N:742 ~p:0.0956873 Travelled dist:13468 Probability:0.1 Avg cost:0.933569 time(ms):27.9637 14600 iterations
N:71 M:676 M+N:747 ~p:0.0950469 Travelled dist:13552.6 Probability:0.1 Avg cost:0.932771 time(ms):27.839 14700 iterations
N:71 M:681 M+N:752 ~p:0.0944149 Travelled dist:13648.6 Probability:0.1 Avg cost:0.928634 time(ms):27.8485 14800 iterations
N:71 M:686 M+N:757 ~p:0.0937913 Travelled dist:13744.2 Probability:0.1 Avg cost:0.924699 time(ms):27.8823 14900 iterations
N:72 M:691 M+N:763 ~p:0.0943644 Travelled dist:13845.9 Probability:0.1 Avg cost:0.919031 time(ms):27.7968 15000 iterations
N:73 M:695 M+N:768 ~p:0.0950521 Travelled dist:13943.6 Probability:0.1 Avg cost:0.919916 time(ms):27.9236 15100 iterations
N:73 M:700 M+N:773 ~p:0.0944373 Travelled dist:14040.1 Probability:0.1 Avg cost:0.915419 time(ms):27.9479 15200 iterations
N:74 M:704 M+N:778 ~p:0.0951157 Travelled dist:14141.6 Probability:0.1 Avg cost:0.910331 time(ms):27.8875 15300 iterations
N:76 M:708 M+N:784 ~p:0.0969388 Travelled dist:14241.4 Probability:0.1 Avg cost:0.911398 time(ms):27.9909 15400 iterations
N:76 M:713 M+N:789 ~p:0.0963245 Travelled dist:14340.4 Probability:0.1 Avg cost:0.906797 time(ms):27.8881 15500 iterations
N:78 M:717 M+N:795 ~p:0.0981132 Travelled dist:14443.4 Probability:0.1 Avg cost:0.901673 time(ms):27.8282 15600 iterations
N:78 M:723 M+N:801 ~p:0.0973783 Travelled dist:14544.7 Probability:0.1 Avg cost:0.900897 time(ms):27.7946 15700 iterations
N:78 M:727 M+N:805 ~p:0.0968944 Travelled dist:14646 Probability:0.1 Avg cost:0.895715 time(ms):27.7377 15800 iterations
N:79 M:733 M+N:812 ~p:0.0972906 Travelled dist:14744.4 Probability:0.1 Avg cost:0.894536 time(ms):27.7858 15900 iterations
N:79 M:738 M+N:817 ~p:0.0966952 Travelled dist:14843.9 Probability:0.1 Avg cost:0.891304 time(ms):27.6989 16000 iterations
N:79 M:744 M+N:823 ~p:0.0959903 Travelled dist:14945.5 Probability:0.1 Avg cost:0.886694 time(ms):27.6756 16100 iterations
N:79 M:749 M+N:828 ~p:0.0954106 Travelled dist:15038.7 Probability:0.1 Avg cost:0.884256 time(ms):27.6253 16200 iterations
N:79 M:754 M+N:833 ~p:0.0948379 Travelled dist:15136.3 Probability:0.1 Avg cost:0.879643 time(ms):27.5296 16300 iterations
N:79 M:759 M+N:838 ~p:0.0942721 Travelled dist:15237.6 Probability:0.1 Avg cost:0.875406 time(ms):27.4684 16400 iterations
N:80 M:764 M+N:844 ~p:0.0947867 Travelled dist:15334.5 Probability:0.1 Avg cost:0.874255 time(ms):27.4512 16500 iterations
N:82 M:768 M+N:850 ~p:0.0964706 Travelled dist:15435.1 Probability:0.1 Avg cost:0.870801 time(ms):27.5249 16600 iterations
N:84 M:771 M+N:855 ~p:0.0982456 Travelled dist:15506.2 Probability:0.1 Avg cost:0.890528 time(ms):27.5457 16700 iterations
N:85 M:774 M+N:859 ~p:0.0989523 Travelled dist:15574.6 Probability:0.1 Avg cost:0.899569 time(ms):27.5429 16800 iterations
N:85 M:778 M+N:863 ~p:0.0984936 Travelled dist:15655.2 Probability:0.1 Avg cost:0.904621 time(ms):27.6161 16900 iterations
N:85 M:782 M+N:867 ~p:0.0980392 Travelled dist:15731 Probability:0.1 Avg cost:0.909363 time(ms):27.5993 17000 iterations
N:85 M:787 M+N:872 ~p:0.0974771 Travelled dist:15817.4 Probability:0.1 Avg cost:0.908449 time(ms):27.551 17100 iterations
N:86 M:792 M+N:878 ~p:0.0979499 Travelled dist:15910 Probability:0.1 Avg cost:0.907213 time(ms):27.5876 17200 iterations
N:86 M:797 M+N:883 ~p:0.0973952 Travelled dist:16009 Probability:0.1 Avg cost:0.9032 time(ms):27.5301 17300 iterations
N:86 M:802 M+N:888 ~p:0.0968468 Travelled dist:16107.1 Probability:0.1 Avg cost:0.901661 time(ms):27.5402 17400 iterations
N:87 M:807 M+N:894 ~p:0.0973154 Travelled dist:16205.3 Probability:0.1 Avg cost:0.897605 time(ms):27.5538 17500 iterations
N:89 M:810 M+N:899 ~p:0.0989989 Travelled dist:16288.8 Probability:0.1 Avg cost:0.901845 time(ms):27.5921 17600 iterations
N:90 M:813 M+N:903 ~p:0.0996678 Travelled dist:16359.2 Probability:0.1 Avg cost:0.914873 time(ms):27.7018 17700 iterations
N:90 M:817 M+N:907 ~p:0.0992282 Travelled dist:16445.3 Probability:0.1 Avg cost:0.913927 time(ms):27.6906 17800 iterations
N:90 M:822 M+N:912 ~p:0.0986842 Travelled dist:16520.7 Probability:0.1 Avg cost:0.918418 time(ms):27.6671 17900 iterations
N:90 M:827 M+N:917 ~p:0.0981461 Travelled dist:16615.2 Probability:0.1 Avg cost:0.915355 time(ms):27.627 18000 iterations


==> plots/gen_obstacles/shift_smooth_paper_timings/data-0.100000-tree-2--offset-10-1603630699.txt <==
N:0 M:2 M+N:2 ~p:0 Travelled dist:29.9533 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:7 M+N:8 ~p:0.125 Travelled dist:109.518 Probability:0.1 Avg cost:0.872404 time(ms):16.3311 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Travelled dist:202.413 Probability:0.1 Avg cost:0.882533 time(ms):54.3621 300 iterations
N:2 M:16 M+N:18 ~p:0.111111 Travelled dist:299.187 Probability:0.1 Avg cost:0.605712 time(ms):61.5949 400 iterations
N:3 M:21 M+N:24 ~p:0.125 Travelled dist:400.155 Probability:0.1 Avg cost:1.55923 time(ms):73.3928 500 iterations
N:4 M:26 M+N:30 ~p:0.133333 Travelled dist:505.918 Probability:0.1 Avg cost:1.27577 time(ms):74.4998 600 iterations
N:5 M:31 M+N:36 ~p:0.138889 Travelled dist:611 Probability:0.1 Avg cost:1.14063 time(ms):74.1413 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:716.498 Probability:0.1 Avg cost:0.979593 time(ms):79.6787 800 iterations
N:5 M:42 M+N:47 ~p:0.106383 Travelled dist:821.241 Probability:0.1 Avg cost:0.8569 time(ms):73.9848 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:925.765 Probability:0.1 Avg cost:0.760739 time(ms):72.6693 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1032.54 Probability:0.1 Avg cost:0.724676 time(ms):74.8048 1100 iterations
N:8 M:58 M+N:66 ~p:0.121212 Travelled dist:1140.44 Probability:0.1 Avg cost:0.716782 time(ms):75.4303 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1245.77 Probability:0.1 Avg cost:0.669269 time(ms):72.2995 1300 iterations
N:8 M:70 M+N:78 ~p:0.102564 Travelled dist:1351.2 Probability:0.1 Avg cost:0.617587 time(ms):68.4342 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1457.46 Probability:0.1 Avg cost:0.574266 time(ms):65.6517 1500 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1563.96 Probability:0.1 Avg cost:0.535839 time(ms):63.2848 1600 iterations
N:8 M:87 M+N:95 ~p:0.0842105 Travelled dist:1670.52 Probability:0.1 Avg cost:0.502675 time(ms):61.7344 1700 iterations
N:8 M:93 M+N:101 ~p:0.0792079 Travelled dist:1770.89 Probability:0.1 Avg cost:0.615674 time(ms):63.8579 1800 iterations
N:10 M:97 M+N:107 ~p:0.0934579 Travelled dist:1874.35 Probability:0.1 Avg cost:0.616692 time(ms):63.5837 1900 iterations
N:10 M:103 M+N:113 ~p:0.0884956 Travelled dist:1978.78 Probability:0.1 Avg cost:0.586444 time(ms):63.2653 2000 iterations
N:11 M:107 M+N:118 ~p:0.0932203 Travelled dist:2082.22 Probability:0.1 Avg cost:0.558918 time(ms):63.2793 2100 iterations
N:12 M:113 M+N:125 ~p:0.096 Travelled dist:2196.07 Probability:0.1 Avg cost:0.590186 time(ms):62.8629 2200 iterations
N:14 M:118 M+N:132 ~p:0.106061 Travelled dist:2306.45 Probability:0.1 Avg cost:0.568204 time(ms):63.4423 2300 iterations
N:14 M:124 M+N:138 ~p:0.101449 Travelled dist:2412.8 Probability:0.1 Avg cost:0.569723 time(ms):63.9319 2400 iterations
N:14 M:129 M+N:143 ~p:0.0979021 Travelled dist:2519.13 Probability:0.1 Avg cost:0.546428 time(ms):63.1156 2500 iterations
N:14 M:134 M+N:148 ~p:0.0945946 Travelled dist:2624.86 Probability:0.1 Avg cost:0.524492 time(ms):61.2419 2600 iterations
N:14 M:141 M+N:155 ~p:0.0903226 Travelled dist:2731.66 Probability:0.1 Avg cost:0.505634 time(ms):61.6626 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2847.28 Probability:0.1 Avg cost:0.542355 time(ms):62.3895 2800 iterations
N:16 M:151 M+N:167 ~p:0.0958084 Travelled dist:2963.35 Probability:0.1 Avg cost:0.540873 time(ms):62.3832 2900 iterations
N:16 M:157 M+N:173 ~p:0.0924855 Travelled dist:3072.57 Probability:0.1 Avg cost:0.523168 time(ms):62.1959 3000 iterations
N:16 M:163 M+N:179 ~p:0.0893855 Travelled dist:3179.74 Probability:0.1 Avg cost:0.506091 time(ms):60.8393 3100 iterations
N:17 M:168 M+N:185 ~p:0.0918919 Travelled dist:3285.87 Probability:0.1 Avg cost:0.51307 time(ms):61.2622 3200 iterations
N:17 M:174 M+N:191 ~p:0.0890052 Travelled dist:3392.87 Probability:0.1 Avg cost:0.503108 time(ms):61.0346 3300 iterations
N:19 M:178 M+N:197 ~p:0.0964467 Travelled dist:3502.29 Probability:0.1 Avg cost:0.496922 time(ms):60.4158 3400 iterations
N:19 M:185 M+N:204 ~p:0.0931373 Travelled dist:3609.3 Probability:0.1 Avg cost:0.509236 time(ms):61.0768 3500 iterations
N:21 M:188 M+N:209 ~p:0.100478 Travelled dist:3712.07 Probability:0.1 Avg cost:0.522834 time(ms):61.988 3600 iterations
N:21 M:193 M+N:214 ~p:0.0981308 Travelled dist:3812.71 Probability:0.1 Avg cost:0.520026 time(ms):61.8341 3700 iterations
N:23 M:198 M+N:221 ~p:0.104072 Travelled dist:3923.87 Probability:0.1 Avg cost:0.524471 time(ms):62.4202 3800 iterations
N:23 M:204 M+N:227 ~p:0.101322 Travelled dist:4027 Probability:0.1 Avg cost:0.517621 time(ms):61.8835 3900 iterations
N:23 M:208 M+N:231 ~p:0.0995671 Travelled dist:4129.25 Probability:0.1 Avg cost:0.506391 time(ms):62.4172 4000 iterations
N:23 M:214 M+N:237 ~p:0.0970464 Travelled dist:4231.06 Probability:0.1 Avg cost:0.501855 time(ms):63.2926 4100 iterations
N:24 M:219 M+N:243 ~p:0.0987654 Travelled dist:4338.89 Probability:0.1 Avg cost:0.504472 time(ms):63.8426 4200 iterations
N:24 M:225 M+N:249 ~p:0.0963855 Travelled dist:4449.3 Probability:0.1 Avg cost:0.498901 time(ms):63.7248 4300 iterations
N:27 M:228 M+N:255 ~p:0.105882 Travelled dist:4552.84 Probability:0.1 Avg cost:0.539245 time(ms):64.3677 4400 iterations
N:27 M:234 M+N:261 ~p:0.103448 Travelled dist:4651.92 Probability:0.1 Avg cost:0.539462 time(ms):64.8055 4500 iterations
N:27 M:240 M+N:267 ~p:0.101124 Travelled dist:4756.42 Probability:0.1 Avg cost:0.527666 time(ms):63.5888 4600 iterations
N:27 M:245 M+N:272 ~p:0.0992647 Travelled dist:4862.1 Probability:0.1 Avg cost:0.517579 time(ms):64.3328 4700 iterations
N:27 M:251 M+N:278 ~p:0.0971223 Travelled dist:4968.09 Probability:0.1 Avg cost:0.506863 time(ms):63.1476 4800 iterations
N:27 M:257 M+N:284 ~p:0.0950704 Travelled dist:5073.89 Probability:0.1 Avg cost:0.496271 time(ms):61.9932 4900 iterations
N:28 M:262 M+N:290 ~p:0.0965517 Travelled dist:5176.39 Probability:0.1 Avg cost:0.487586 time(ms):61.881 5000 iterations
N:28 M:268 M+N:296 ~p:0.0945946 Travelled dist:5276.12 Probability:0.1 Avg cost:0.492113 time(ms):62.605 5100 iterations
N:30 M:270 M+N:300 ~p:0.1 Travelled dist:5356.89 Probability:0.1 Avg cost:0.489092 time(ms):63.7104 5200 iterations
N:31 M:274 M+N:305 ~p:0.101639 Travelled dist:5427.86 Probability:0.1 Avg cost:0.511304 time(ms):66.2472 5300 iterations
N:31 M:279 M+N:310 ~p:0.1 Travelled dist:5531.97 Probability:0.1 Avg cost:0.503503 time(ms):66.187 5400 iterations
N:32 M:283 M+N:315 ~p:0.101587 Travelled dist:5634.7 Probability:0.1 Avg cost:0.509626 time(ms):65.9017 5500 iterations
N:32 M:289 M+N:321 ~p:0.0996885 Travelled dist:5739.26 Probability:0.1 Avg cost:0.50334 time(ms):65.7261 5600 iterations
N:32 M:295 M+N:327 ~p:0.0978593 Travelled dist:5842.88 Probability:0.1 Avg cost:0.495031 time(ms):65.1945 5700 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5946.14 Probability:0.1 Avg cost:0.490092 time(ms):65.0161 5800 iterations
N:33 M:304 M+N:337 ~p:0.0979228 Travelled dist:6049.27 Probability:0.1 Avg cost:0.486134 time(ms):65.1487 5900 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6148.47 Probability:0.1 Avg cost:0.484093 time(ms):65.056 6000 iterations
N:33 M:315 M+N:348 ~p:0.0948276 Travelled dist:6248 Probability:0.1 Avg cost:0.477403 time(ms):64.5358 6100 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6351.75 Probability:0.1 Avg cost:0.469982 time(ms):64.2719 6200 iterations
N:33 M:325 M+N:358 ~p:0.0921788 Travelled dist:6457.07 Probability:0.1 Avg cost:0.462608 time(ms):63.7278 6300 iterations
N:34 M:330 M+N:364 ~p:0.0934066 Travelled dist:6563.35 Probability:0.1 Avg cost:0.457634 time(ms):63.3606 6400 iterations
N:34 M:335 M+N:369 ~p:0.0921409 Travelled dist:6666.04 Probability:0.1 Avg cost:0.452895 time(ms):63.7611 6500 iterations
N:34 M:340 M+N:374 ~p:0.0909091 Travelled dist:6769.76 Probability:0.1 Avg cost:0.447745 time(ms):63.3052 6600 iterations
N:34 M:347 M+N:381 ~p:0.0892388 Travelled dist:6875 Probability:0.1 Avg cost:0.443022 time(ms):62.9991 6700 iterations
N:34 M:352 M+N:386 ~p:0.0880829 Travelled dist:6980.45 Probability:0.1 Avg cost:0.437224 time(ms):62.9043 6800 iterations
N:34 M:358 M+N:392 ~p:0.0867347 Travelled dist:7084.51 Probability:0.1 Avg cost:0.43125 time(ms):62.6998 6900 iterations
N:36 M:362 M+N:398 ~p:0.0904523 Travelled dist:7179.93 Probability:0.1 Avg cost:0.449468 time(ms):63.0653 7000 iterations
N:36 M:369 M+N:405 ~p:0.0888889 Travelled dist:7278.14 Probability:0.1 Avg cost:0.445001 time(ms):62.783 7100 iterations
N:36 M:374 M+N:410 ~p:0.0878049 Travelled dist:7381.37 Probability:0.1 Avg cost:0.440235 time(ms):62.3675 7200 iterations
N:37 M:378 M+N:415 ~p:0.0891566 Travelled dist:7486.28 Probability:0.1 Avg cost:0.436752 time(ms):62.4756 7300 iterations
N:37 M:384 M+N:421 ~p:0.087886 Travelled dist:7591.5 Probability:0.1 Avg cost:0.431968 time(ms):62.3832 7400 iterations
N:38 M:389 M+N:427 ~p:0.088993 Travelled dist:7693.76 Probability:0.1 Avg cost:0.432433 time(ms):62.6857 7500 iterations
N:40 M:393 M+N:433 ~p:0.0923788 Travelled dist:7795.7 Probability:0.1 Avg cost:0.441696 time(ms):62.461 7600 iterations
N:41 M:397 M+N:438 ~p:0.0936073 Travelled dist:7872.51 Probability:0.1 Avg cost:0.465142 time(ms):62.3819 7700 iterations
N:41 M:401 M+N:442 ~p:0.0927602 Travelled dist:7960.75 Probability:0.1 Avg cost:0.475457 time(ms):62.7008 7800 iterations
N:41 M:406 M+N:447 ~p:0.0917226 Travelled dist:8058.82 Probability:0.1 Avg cost:0.471074 time(ms):62.4612 7900 iterations
N:42 M:410 M+N:452 ~p:0.0929204 Travelled dist:8161.06 Probability:0.1 Avg cost:0.46738 time(ms):62.1017 8000 iterations
N:44 M:414 M+N:458 ~p:0.0960699 Travelled dist:8265.56 Probability:0.1 Avg cost:0.462966 time(ms):62.3573 8100 iterations
N:44 M:419 M+N:463 ~p:0.0950324 Travelled dist:8368.68 Probability:0.1 Avg cost:0.458096 time(ms):62.1447 8200 iterations
N:44 M:424 M+N:468 ~p:0.0940171 Travelled dist:8470.93 Probability:0.1 Avg cost:0.453626 time(ms):62.0806 8300 iterations
N:45 M:429 M+N:474 ~p:0.0949367 Travelled dist:8571.31 Probability:0.1 Avg cost:0.453366 time(ms):62.0275 8400 iterations
N:45 M:435 M+N:480 ~p:0.09375 Travelled dist:8674.85 Probability:0.1 Avg cost:0.448109 time(ms):61.4619 8500 iterations
N:45 M:441 M+N:486 ~p:0.0925926 Travelled dist:8779.37 Probability:0.1 Avg cost:0.443043 time(ms):61.3028 8600 iterations
N:45 M:447 M+N:492 ~p:0.0914634 Travelled dist:8882.41 Probability:0.1 Avg cost:0.440829 time(ms):60.9919 8700 iterations
N:46 M:451 M+N:497 ~p:0.0925553 Travelled dist:8983.52 Probability:0.1 Avg cost:0.43961 time(ms):60.9758 8800 iterations
N:46 M:457 M+N:503 ~p:0.0914513 Travelled dist:9086.45 Probability:0.1 Avg cost:0.434938 time(ms):60.7098 8900 iterations
N:47 M:461 M+N:508 ~p:0.0925197 Travelled dist:9189.94 Probability:0.1 Avg cost:0.430276 time(ms):60.4595 9000 iterations
N:48 M:465 M+N:513 ~p:0.0935673 Travelled dist:9280.68 Probability:0.1 Avg cost:0.452269 time(ms):60.6751 9100 iterations
N:48 M:470 M+N:518 ~p:0.0926641 Travelled dist:9375.99 Probability:0.1 Avg cost:0.44976 time(ms):60.4929 9200 iterations
N:49 M:475 M+N:524 ~p:0.0935115 Travelled dist:9476.2 Probability:0.1 Avg cost:0.446507 time(ms):60.6324 9300 iterations
N:50 M:479 M+N:529 ~p:0.094518 Travelled dist:9577.68 Probability:0.1 Avg cost:0.443542 time(ms):60.5198 9400 iterations
N:52 M:482 M+N:534 ~p:0.0973783 Travelled dist:9681.55 Probability:0.1 Avg cost:0.445634 time(ms):60.9812 9500 iterations
N:55 M:486 M+N:541 ~p:0.101664 Travelled dist:9783.29 Probability:0.1 Avg cost:0.445763 time(ms):61.1345 9600 iterations
N:55 M:492 M+N:547 ~p:0.100548 Travelled dist:9885.29 Probability:0.1 Avg cost:0.442899 time(ms):61.4026 9700 iterations
N:55 M:498 M+N:553 ~p:0.0994575 Travelled dist:9988.27 Probability:0.1 Avg cost:0.438654 time(ms):61.1443 9800 iterations
N:56 M:502 M+N:558 ~p:0.100358 Travelled dist:10090.6 Probability:0.1 Avg cost:0.438072 time(ms):61.1963 9900 iterations
N:56 M:508 M+N:564 ~p:0.0992908 Travelled dist:10193.8 Probability:0.1 Avg cost:0.43484 time(ms):60.9345 10000 iterations
N:57 M:512 M+N:569 ~p:0.100176 Travelled dist:10298.3 Probability:0.1 Avg cost:0.431258 time(ms):60.7121 10100 iterations
N:57 M:517 M+N:574 ~p:0.0993031 Travelled dist:10398.2 Probability:0.1 Avg cost:0.432981 time(ms):60.6992 10200 iterations
N:57 M:522 M+N:579 ~p:0.0984456 Travelled dist:10499.1 Probability:0.1 Avg cost:0.42945 time(ms):60.5727 10300 iterations
N:57 M:528 M+N:585 ~p:0.0974359 Travelled dist:10602.6 Probability:0.1 Avg cost:0.425788 time(ms):60.2978 10400 iterations
N:57 M:534 M+N:591 ~p:0.0964467 Travelled dist:10704 Probability:0.1 Avg cost:0.422447 time(ms):60.1721 10500 iterations
N:58 M:539 M+N:597 ~p:0.0971524 Travelled dist:10807.1 Probability:0.1 Avg cost:0.418938 time(ms):60.0847 10600 iterations
N:58 M:545 M+N:603 ~p:0.0961857 Travelled dist:10908.8 Probability:0.1 Avg cost:0.422802 time(ms):59.9908 10700 iterations
N:58 M:552 M+N:610 ~p:0.095082 Travelled dist:11011.9 Probability:0.1 Avg cost:0.419166 time(ms):59.7401 10800 iterations
N:58 M:558 M+N:616 ~p:0.0941558 Travelled dist:11115.3 Probability:0.1 Avg cost:0.415491 time(ms):59.8066 10900 iterations
N:59 M:562 M+N:621 ~p:0.0950081 Travelled dist:11218.2 Probability:0.1 Avg cost:0.41252 time(ms):59.8831 11000 iterations
N:59 M:567 M+N:626 ~p:0.0942492 Travelled dist:11314.7 Probability:0.1 Avg cost:0.421524 time(ms):60.2049 11100 iterations
N:60 M:571 M+N:631 ~p:0.0950872 Travelled dist:11412.3 Probability:0.1 Avg cost:0.418997 time(ms):59.9903 11200 iterations
N:62 M:574 M+N:636 ~p:0.0974843 Travelled dist:11512.5 Probability:0.1 Avg cost:0.432333 time(ms):60.3173 11300 iterations
N:63 M:579 M+N:642 ~p:0.0981308 Travelled dist:11614.3 Probability:0.1 Avg cost:0.431164 time(ms):60.3989 11400 iterations
N:63 M:583 M+N:646 ~p:0.0975232 Travelled dist:11706.4 Probability:0.1 Avg cost:0.436222 time(ms):60.5471 11500 iterations
N:63 M:588 M+N:651 ~p:0.0967742 Travelled dist:11799.5 Probability:0.1 Avg cost:0.433722 time(ms):60.7018 11600 iterations
N:64 M:593 M+N:657 ~p:0.0974125 Travelled dist:11892.8 Probability:0.1 Avg cost:0.43181 time(ms):60.5841 11700 iterations
N:64 M:599 M+N:663 ~p:0.0965309 Travelled dist:11993.7 Probability:0.1 Avg cost:0.432586 time(ms):60.5163 11800 iterations
N:64 M:604 M+N:668 ~p:0.0958084 Travelled dist:12097.7 Probability:0.1 Avg cost:0.429077 time(ms):60.3632 11900 iterations
N:64 M:610 M+N:674 ~p:0.0949555 Travelled dist:12201.9 Probability:0.1 Avg cost:0.425554 time(ms):60.0755 12000 iterations
N:65 M:615 M+N:680 ~p:0.0955882 Travelled dist:12306.7 Probability:0.1 Avg cost:0.422605 time(ms):60.0573 12100 iterations
N:66 M:619 M+N:685 ~p:0.0963504 Travelled dist:12404.3 Probability:0.1 Avg cost:0.425096 time(ms):60.0597 12200 iterations
N:67 M:623 M+N:690 ~p:0.0971014 Travelled dist:12505.2 Probability:0.1 Avg cost:0.430377 time(ms):60.2791 12300 iterations
N:68 M:628 M+N:696 ~p:0.0977011 Travelled dist:12606.7 Probability:0.1 Avg cost:0.434372 time(ms):60.3752 12400 iterations
N:68 M:633 M+N:701 ~p:0.0970043 Travelled dist:12707 Probability:0.1 Avg cost:0.431458 time(ms):60.2072 12500 iterations
N:68 M:639 M+N:707 ~p:0.096181 Travelled dist:12807.8 Probability:0.1 Avg cost:0.430728 time(ms):60.1827 12600 iterations
N:68 M:645 M+N:713 ~p:0.0953717 Travelled dist:12907.7 Probability:0.1 Avg cost:0.428037 time(ms):59.9878 12700 iterations
N:68 M:651 M+N:719 ~p:0.0945758 Travelled dist:13011.6 Probability:0.1 Avg cost:0.425519 time(ms):60.1371 12800 iterations
N:68 M:656 M+N:724 ~p:0.0939227 Travelled dist:13113.3 Probability:0.1 Avg cost:0.422673 time(ms):60.0228 12900 iterations
N:69 M:660 M+N:729 ~p:0.0946502 Travelled dist:13213.9 Probability:0.1 Avg cost:0.420488 time(ms):60.1797 13000 iterations
N:71 M:664 M+N:735 ~p:0.0965986 Travelled dist:13319 Probability:0.1 Avg cost:0.423726 time(ms):60.3029 13100 iterations
N:71 M:668 M+N:739 ~p:0.0960758 Travelled dist:13421.7 Probability:0.1 Avg cost:0.426748 time(ms):60.4814 13200 iterations
N:71 M:674 M+N:745 ~p:0.095302 Travelled dist:13524.7 Probability:0.1 Avg cost:0.424875 time(ms):60.3437 13300 iterations
N:71 M:680 M+N:751 ~p:0.0945406 Travelled dist:13630.3 Probability:0.1 Avg cost:0.422156 time(ms):60.1718 13400 iterations
N:71 M:685 M+N:756 ~p:0.0939153 Travelled dist:13734.1 Probability:0.1 Avg cost:0.419788 time(ms):60.1621 13500 iterations
N:72 M:690 M+N:762 ~p:0.0944882 Travelled dist:13837.3 Probability:0.1 Avg cost:0.416915 time(ms):59.909 13600 iterations
N:73 M:694 M+N:767 ~p:0.095176 Travelled dist:13937.8 Probability:0.1 Avg cost:0.420735 time(ms):60.1772 13700 iterations
N:73 M:699 M+N:772 ~p:0.0945596 Travelled dist:14037.5 Probability:0.1 Avg cost:0.419138 time(ms):60.1741 13800 iterations
N:74 M:704 M+N:778 ~p:0.0951157 Travelled dist:14140.8 Probability:0.1 Avg cost:0.416928 time(ms):60.0085 13900 iterations
N:76 M:708 M+N:784 ~p:0.0969388 Travelled dist:14246.1 Probability:0.1 Avg cost:0.420817 time(ms):60.2039 14000 iterations
N:76 M:714 M+N:790 ~p:0.0962025 Travelled dist:14352.2 Probability:0.1 Avg cost:0.418163 time(ms):59.8926 14100 iterations
N:78 M:718 M+N:796 ~p:0.0979899 Travelled dist:14457.9 Probability:0.1 Avg cost:0.41776 time(ms):59.7969 14200 iterations
N:78 M:724 M+N:802 ~p:0.0972569 Travelled dist:14561.2 Probability:0.1 Avg cost:0.418382 time(ms):59.5917 14300 iterations
N:78 M:729 M+N:807 ~p:0.0966543 Travelled dist:14665.4 Probability:0.1 Avg cost:0.415577 time(ms):59.3593 14400 iterations
N:79 M:735 M+N:814 ~p:0.0970516 Travelled dist:14771.2 Probability:0.1 Avg cost:0.425138 time(ms):59.5313 14500 iterations
N:79 M:740 M+N:819 ~p:0.0964591 Travelled dist:14878.4 Probability:0.1 Avg cost:0.422376 time(ms):59.3156 14600 iterations
N:79 M:746 M+N:825 ~p:0.0957576 Travelled dist:14984.8 Probability:0.1 Avg cost:0.41969 time(ms):59.2654 14700 iterations
N:79 M:751 M+N:830 ~p:0.0951807 Travelled dist:15089.3 Probability:0.1 Avg cost:0.416905 time(ms):59.0265 14800 iterations
N:79 M:757 M+N:836 ~p:0.0944976 Travelled dist:15195 Probability:0.1 Avg cost:0.414102 time(ms):58.7606 14900 iterations
N:80 M:763 M+N:843 ~p:0.0948992 Travelled dist:15298.7 Probability:0.1 Avg cost:0.413982 time(ms):58.8092 15000 iterations
N:82 M:767 M+N:849 ~p:0.0965842 Travelled dist:15402.2 Probability:0.1 Avg cost:0.412743 time(ms):58.7673 15100 iterations
N:84 M:771 M+N:855 ~p:0.0982456 Travelled dist:15503.8 Probability:0.1 Avg cost:0.426409 time(ms):58.9617 15200 iterations
N:85 M:774 M+N:859 ~p:0.0989523 Travelled dist:15593.5 Probability:0.1 Avg cost:0.431903 time(ms):59.0153 15300 iterations
N:85 M:780 M+N:865 ~p:0.0982659 Travelled dist:15691.2 Probability:0.1 Avg cost:0.432051 time(ms):59.1333 15400 iterations
N:85 M:785 M+N:870 ~p:0.0977011 Travelled dist:15794.2 Probability:0.1 Avg cost:0.430132 time(ms):58.9505 15500 iterations
N:86 M:790 M+N:876 ~p:0.0981735 Travelled dist:15896.3 Probability:0.1 Avg cost:0.429514 time(ms):59.1497 15600 iterations
N:86 M:796 M+N:882 ~p:0.0975057 Travelled dist:15999 Probability:0.1 Avg cost:0.4271 time(ms):58.9659 15700 iterations
N:86 M:802 M+N:888 ~p:0.0968468 Travelled dist:16102 Probability:0.1 Avg cost:0.425221 time(ms):58.9553 15800 iterations
N:87 M:807 M+N:894 ~p:0.0973154 Travelled dist:16205.8 Probability:0.1 Avg cost:0.423072 time(ms):58.9338 15900 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16304.6 Probability:0.1 Avg cost:0.425839 time(ms):59.1875 16000 iterations
N:90 M:815 M+N:905 ~p:0.0994475 Travelled dist:16404.6 Probability:0.1 Avg cost:0.429736 time(ms):59.2238 16100 iterations
N:90 M:821 M+N:911 ~p:0.0987925 Travelled dist:16507.1 Probability:0.1 Avg cost:0.427309 time(ms):59.1693 16200 iterations
N:90 M:826 M+N:916 ~p:0.0982533 Travelled dist:16610.2 Probability:0.1 Avg cost:0.424886 time(ms):59.1442 16300 iterations
N:92 M:831 M+N:923 ~p:0.099675 Travelled dist:16715.5 Probability:0.1 Avg cost:0.422334 time(ms):58.9496 16400 iterations
N:92 M:837 M+N:929 ~p:0.0990312 Travelled dist:16826.7 Probability:0.1 Avg cost:0.431806 time(ms):59.1199 16500 iterations
N:92 M:844 M+N:936 ~p:0.0982906 Travelled dist:16933.1 Probability:0.1 Avg cost:0.429939 time(ms):59.0894 16600 iterations
N:93 M:849 M+N:942 ~p:0.0987261 Travelled dist:17036.6 Probability:0.1 Avg cost:0.4285 time(ms):59.1229 16700 iterations
N:94 M:854 M+N:948 ~p:0.0991561 Travelled dist:17140.7 Probability:0.1 Avg cost:0.427631 time(ms):59.1676 16800 iterations
N:94 M:859 M+N:953 ~p:0.0986359 Travelled dist:17243.9 Probability:0.1 Avg cost:0.425578 time(ms):59.2617 16900 iterations
N:96 M:863 M+N:959 ~p:0.100104 Travelled dist:17347.3 Probability:0.1 Avg cost:0.426426 time(ms):59.3785 17000 iterations
N:96 M:869 M+N:965 ~p:0.0994819 Travelled dist:17449.7 Probability:0.1 Avg cost:0.424963 time(ms):59.4416 17100 iterations
N:97 M:873 M+N:970 ~p:0.1 Travelled dist:17552.3 Probability:0.1 Avg cost:0.423322 time(ms):59.442 17200 iterations
N:98 M:877 M+N:975 ~p:0.100513 Travelled dist:17655 Probability:0.1 Avg cost:0.425629 time(ms):59.374 17300 iterations
N:98 M:882 M+N:980 ~p:0.1 Travelled dist:17753.8 Probability:0.1 Avg cost:0.427355 time(ms):59.4723 17400 iterations
N:98 M:888 M+N:986 ~p:0.0993915 Travelled dist:17856.1 Probability:0.1 Avg cost:0.425111 time(ms):59.3442 17500 iterations
N:99 M:892 M+N:991 ~p:0.0998991 Travelled dist:17957.3 Probability:0.1 Avg cost:0.428982 time(ms):59.3466 17600 iterations
N:99 M:897 M+N:996 ~p:0.0993976 Travelled dist:18056.6 Probability:0.1 Avg cost:0.427894 time(ms):59.4667 17700 iterations
N:99 M:902 M+N:1001 ~p:0.0989011 Travelled dist:18157.4 Probability:0.1 Avg cost:0.425856 time(ms):59.3603 17800 iterations
N:100 M:908 M+N:1008 ~p:0.0992063 Travelled dist:18259.6 Probability:0.1 Avg cost:0.423831 time(ms):59.3743 17900 iterations


==> plots/gen_obstacles/shift_smooth_paper_timings/data-0.100000-tree-2--offset-200-1603634311.txt <==
N:0 M:3 M+N:3 ~p:0 Travelled dist:33.4608 Probability:0.1 Avg cost:0 time(ms):0 100 iterations
N:1 M:7 M+N:8 ~p:0.125 Travelled dist:114.475 Probability:0.1 Avg cost:0.835041 time(ms):32.9285 200 iterations
N:2 M:11 M+N:13 ~p:0.153846 Travelled dist:204.644 Probability:0.1 Avg cost:0.968786 time(ms):57.1835 300 iterations
N:2 M:17 M+N:19 ~p:0.105263 Travelled dist:304.048 Probability:0.1 Avg cost:0.655061 time(ms):41.8635 400 iterations
N:3 M:21 M+N:24 ~p:0.125 Travelled dist:407.128 Probability:0.1 Avg cost:0.49991 time(ms):42.7417 500 iterations
N:4 M:26 M+N:30 ~p:0.133333 Travelled dist:511.783 Probability:0.1 Avg cost:0.437759 time(ms):44.1213 600 iterations
N:5 M:31 M+N:36 ~p:0.138889 Travelled dist:615.669 Probability:0.1 Avg cost:0.433417 time(ms):45.1828 700 iterations
N:5 M:37 M+N:42 ~p:0.119048 Travelled dist:719.804 Probability:0.1 Avg cost:0.370658 time(ms):41.6052 800 iterations
N:5 M:43 M+N:48 ~p:0.104167 Travelled dist:825.814 Probability:0.1 Avg cost:0.323126 time(ms):38.0837 900 iterations
N:6 M:47 M+N:53 ~p:0.113208 Travelled dist:931.166 Probability:0.1 Avg cost:0.291936 time(ms):37.8255 1000 iterations
N:7 M:52 M+N:59 ~p:0.118644 Travelled dist:1035.02 Probability:0.1 Avg cost:0.294901 time(ms):38.9093 1100 iterations
N:8 M:58 M+N:66 ~p:0.121212 Travelled dist:1140.07 Probability:0.1 Avg cost:0.327906 time(ms):40.1816 1200 iterations
N:8 M:65 M+N:73 ~p:0.109589 Travelled dist:1244.75 Probability:0.1 Avg cost:0.311978 time(ms):38.6505 1300 iterations
N:8 M:70 M+N:78 ~p:0.102564 Travelled dist:1350.48 Probability:0.1 Avg cost:0.287627 time(ms):37.1854 1400 iterations
N:8 M:76 M+N:84 ~p:0.0952381 Travelled dist:1456.69 Probability:0.1 Avg cost:0.266776 time(ms):35.9224 1500 iterations
N:8 M:82 M+N:90 ~p:0.0888889 Travelled dist:1562.95 Probability:0.1 Avg cost:0.248741 time(ms):34.4509 1600 iterations
N:8 M:87 M+N:95 ~p:0.0842105 Travelled dist:1669.53 Probability:0.1 Avg cost:0.23299 time(ms):33.2952 1700 iterations
N:8 M:93 M+N:101 ~p:0.0792079 Travelled dist:1775.88 Probability:0.1 Avg cost:0.219115 time(ms):32.4806 1800 iterations
N:10 M:97 M+N:107 ~p:0.0934579 Travelled dist:1880.94 Probability:0.1 Avg cost:0.23842 time(ms):33.3601 1900 iterations
N:10 M:103 M+N:113 ~p:0.0884956 Travelled dist:1985.98 Probability:0.1 Avg cost:0.226296 time(ms):32.5272 2000 iterations
N:12 M:107 M+N:119 ~p:0.10084 Travelled dist:2091.05 Probability:0.1 Avg cost:0.216946 time(ms):33.1785 2100 iterations
N:12 M:113 M+N:125 ~p:0.096 Travelled dist:2193.31 Probability:0.1 Avg cost:0.249237 time(ms):33.596 2200 iterations
N:14 M:117 M+N:131 ~p:0.10687 Travelled dist:2297.51 Probability:0.1 Avg cost:0.239479 time(ms):34.275 2300 iterations
N:14 M:123 M+N:137 ~p:0.10219 Travelled dist:2402.15 Probability:0.1 Avg cost:0.255672 time(ms):34.4479 2400 iterations
N:14 M:128 M+N:142 ~p:0.0985915 Travelled dist:2507.58 Probability:0.1 Avg cost:0.244962 time(ms):33.9165 2500 iterations
N:14 M:134 M+N:148 ~p:0.0945946 Travelled dist:2613.63 Probability:0.1 Avg cost:0.235085 time(ms):33.3327 2600 iterations
N:14 M:139 M+N:153 ~p:0.0915033 Travelled dist:2720.08 Probability:0.1 Avg cost:0.225971 time(ms):32.7832 2700 iterations
N:16 M:145 M+N:161 ~p:0.0993789 Travelled dist:2826.51 Probability:0.1 Avg cost:0.251828 time(ms):33.2684 2800 iterations
N:16 M:149 M+N:165 ~p:0.0969697 Travelled dist:2932.5 Probability:0.1 Avg cost:0.242958 time(ms):32.7707 2900 iterations
N:16 M:155 M+N:171 ~p:0.0935673 Travelled dist:3039.09 Probability:0.1 Avg cost:0.234521 time(ms):32.0515 3000 iterations
N:16 M:162 M+N:178 ~p:0.0898876 Travelled dist:3145.69 Probability:0.1 Avg cost:0.226649 time(ms):31.4633 3100 iterations
N:17 M:166 M+N:183 ~p:0.0928962 Travelled dist:3251.64 Probability:0.1 Avg cost:0.22157 time(ms):31.735 3200 iterations
N:17 M:171 M+N:188 ~p:0.0904255 Travelled dist:3355.24 Probability:0.1 Avg cost:0.238212 time(ms):31.7542 3300 iterations
N:18 M:176 M+N:194 ~p:0.0927835 Travelled dist:3460.69 Probability:0.1 Avg cost:0.231333 time(ms):31.7382 3400 iterations
N:19 M:181 M+N:200 ~p:0.095 Travelled dist:3566.18 Probability:0.1 Avg cost:0.256183 time(ms):32.6196 3500 iterations
N:21 M:186 M+N:207 ~p:0.101449 Travelled dist:3673.16 Probability:0.1 Avg cost:0.257012 time(ms):33.0021 3600 iterations
N:21 M:191 M+N:212 ~p:0.0990566 Travelled dist:3773.01 Probability:0.1 Avg cost:0.274349 time(ms):33.3619 3700 iterations
N:22 M:196 M+N:218 ~p:0.100917 Travelled dist:3876.28 Probability:0.1 Avg cost:0.276553 time(ms):33.6733 3800 iterations
N:23 M:201 M+N:224 ~p:0.102679 Travelled dist:3976.95 Probability:0.1 Avg cost:0.284698 time(ms):34.1136 3900 iterations
N:23 M:206 M+N:229 ~p:0.100437 Travelled dist:4080.6 Probability:0.1 Avg cost:0.277686 time(ms):33.6509 4000 iterations
N:23 M:212 M+N:235 ~p:0.0978723 Travelled dist:4186.12 Probability:0.1 Avg cost:0.270749 time(ms):33.2315 4100 iterations
N:24 M:216 M+N:240 ~p:0.1 Travelled dist:4291.29 Probability:0.1 Avg cost:0.266763 time(ms):33.4785 4200 iterations
N:24 M:221 M+N:245 ~p:0.0979592 Travelled dist:4393.63 Probability:0.1 Avg cost:0.272908 time(ms):33.3477 4300 iterations
N:26 M:226 M+N:252 ~p:0.103175 Travelled dist:4499.06 Probability:0.1 Avg cost:0.27208 time(ms):33.5893 4400 iterations
N:27 M:230 M+N:257 ~p:0.105058 Travelled dist:4593.27 Probability:0.1 Avg cost:0.311066 time(ms):34.0577 4500 iterations
N:27 M:236 M+N:263 ~p:0.102662 Travelled dist:4692.58 Probability:0.1 Avg cost:0.305939 time(ms):33.8154 4600 iterations
N:27 M:242 M+N:269 ~p:0.100372 Travelled dist:4796.35 Probability:0.1 Avg cost:0.299498 time(ms):33.585 4700 iterations
N:27 M:247 M+N:274 ~p:0.0985401 Travelled dist:4901.49 Probability:0.1 Avg cost:0.29313 time(ms):33.3562 4800 iterations
N:27 M:253 M+N:280 ~p:0.0964286 Travelled dist:5007.56 Probability:0.1 Avg cost:0.287001 time(ms):33.115 4900 iterations
N:27 M:260 M+N:287 ~p:0.0940767 Travelled dist:5113.67 Probability:0.1 Avg cost:0.281119 time(ms):32.8829 5000 iterations
N:28 M:264 M+N:292 ~p:0.0958904 Travelled dist:5218.54 Probability:0.1 Avg cost:0.286029 time(ms):33.2181 5100 iterations
N:29 M:269 M+N:298 ~p:0.0973154 Travelled dist:5321.44 Probability:0.1 Avg cost:0.285284 time(ms):33.3883 5200 iterations
N:31 M:273 M+N:304 ~p:0.101974 Travelled dist:5423.94 Probability:0.1 Avg cost:0.301707 time(ms):34.2245 5300 iterations
N:31 M:278 M+N:309 ~p:0.100324 Travelled dist:5527.89 Probability:0.1 Avg cost:0.297706 time(ms):34.0052 5400 iterations
N:32 M:283 M+N:315 ~p:0.101587 Travelled dist:5630.13 Probability:0.1 Avg cost:0.306053 time(ms):34.4131 5500 iterations
N:32 M:288 M+N:320 ~p:0.1 Travelled dist:5732.76 Probability:0.1 Avg cost:0.30125 time(ms):34.2259 5600 iterations
N:32 M:294 M+N:326 ~p:0.0981595 Travelled dist:5837.47 Probability:0.1 Avg cost:0.295904 time(ms):34.038 5700 iterations
N:32 M:299 M+N:331 ~p:0.0966767 Travelled dist:5943.4 Probability:0.1 Avg cost:0.290701 time(ms):33.8224 5800 iterations
N:33 M:304 M+N:337 ~p:0.0979228 Travelled dist:6049.09 Probability:0.1 Avg cost:0.289493 time(ms):34.1656 5900 iterations
N:33 M:309 M+N:342 ~p:0.0964912 Travelled dist:6154.25 Probability:0.1 Avg cost:0.287973 time(ms):34.0249 6000 iterations
N:33 M:315 M+N:348 ~p:0.0948276 Travelled dist:6260 Probability:0.1 Avg cost:0.283162 time(ms):33.8159 6100 iterations
N:33 M:321 M+N:354 ~p:0.0932203 Travelled dist:6366.17 Probability:0.1 Avg cost:0.278504 time(ms):33.5888 6200 iterations
N:33 M:326 M+N:359 ~p:0.091922 Travelled dist:6472.41 Probability:0.1 Avg cost:0.273998 time(ms):33.3716 6300 iterations
N:34 M:331 M+N:365 ~p:0.0931507 Travelled dist:6577.83 Probability:0.1 Avg cost:0.272287 time(ms):33.6439 6400 iterations
N:34 M:336 M+N:370 ~p:0.0918919 Travelled dist:6683.58 Probability:0.1 Avg cost:0.268029 time(ms):33.4157 6500 iterations
N:34 M:341 M+N:375 ~p:0.0906667 Travelled dist:6789.89 Probability:0.1 Avg cost:0.263893 time(ms):33.1882 6600 iterations
N:34 M:348 M+N:382 ~p:0.0890052 Travelled dist:6896.15 Probability:0.1 Avg cost:0.259882 time(ms):32.9652 6700 iterations
N:34 M:354 M+N:388 ~p:0.0876289 Travelled dist:7002.28 Probability:0.1 Avg cost:0.255992 time(ms):32.7891 6800 iterations
N:36 M:358 M+N:394 ~p:0.0913706 Travelled dist:7108.37 Probability:0.1 Avg cost:0.25295 time(ms):32.8729 6900 iterations
N:36 M:363 M+N:399 ~p:0.0902256 Travelled dist:7199.8 Probability:0.1 Avg cost:0.274705 time(ms):33.2693 7000 iterations
N:36 M:370 M+N:406 ~p:0.08867 Travelled dist:7298.92 Probability:0.1 Avg cost:0.271991 time(ms):33.1736 7100 iterations
N:37 M:374 M+N:411 ~p:0.0900243 Travelled dist:7402.35 Probability:0.1 Avg cost:0.268393 time(ms):33.1732 7200 iterations
N:37 M:380 M+N:417 ~p:0.088729 Travelled dist:7506.22 Probability:0.1 Avg cost:0.267188 time(ms):33.2336 7300 iterations
N:38 M:385 M+N:423 ~p:0.0898345 Travelled dist:7611.43 Probability:0.1 Avg cost:0.263773 time(ms):33.2066 7400 iterations
N:38 M:390 M+N:428 ~p:0.088785 Travelled dist:7715.84 Probability:0.1 Avg cost:0.265624 time(ms):33.2334 7500 iterations
N:40 M:394 M+N:434 ~p:0.0921659 Travelled dist:7807.89 Probability:0.1 Avg cost:0.290774 time(ms):33.6752 7600 iterations
N:41 M:397 M+N:438 ~p:0.0936073 Travelled dist:7890.11 Probability:0.1 Avg cost:0.303637 time(ms):33.7561 7700 iterations
N:41 M:402 M+N:443 ~p:0.0925508 Travelled dist:7983.75 Probability:0.1 Avg cost:0.313209 time(ms):33.8198 7800 iterations
N:41 M:407 M+N:448 ~p:0.0915179 Travelled dist:8085.37 Probability:0.1 Avg cost:0.309682 time(ms):33.5577 7900 iterations
N:42 M:412 M+N:454 ~p:0.092511 Travelled dist:8190.45 Probability:0.1 Avg cost:0.307473 time(ms):33.6971 8000 iterations
N:44 M:415 M+N:459 ~p:0.0958606 Travelled dist:8297.89 Probability:0.1 Avg cost:0.305395 time(ms):33.9515 8100 iterations
N:44 M:421 M+N:465 ~p:0.0946237 Travelled dist:8404.93 Probability:0.1 Avg cost:0.30164 time(ms):33.7331 8200 iterations
N:45 M:425 M+N:470 ~p:0.0957447 Travelled dist:8511.66 Probability:0.1 Avg cost:0.29927 time(ms):33.7967 8300 iterations
N:45 M:432 M+N:477 ~p:0.0943396 Travelled dist:8618.32 Probability:0.1 Avg cost:0.298063 time(ms):33.6436 8400 iterations
N:45 M:438 M+N:483 ~p:0.0931677 Travelled dist:8724.68 Probability:0.1 Avg cost:0.294506 time(ms):33.402 8500 iterations
N:45 M:444 M+N:489 ~p:0.0920245 Travelled dist:8830.87 Probability:0.1 Avg cost:0.291033 time(ms):33.2221 8600 iterations
N:46 M:449 M+N:495 ~p:0.0929293 Travelled dist:8936.89 Probability:0.1 Avg cost:0.289294 time(ms):33.3076 8700 iterations
N:46 M:455 M+N:501 ~p:0.0918164 Travelled dist:9042.61 Probability:0.1 Avg cost:0.28764 time(ms):33.1375 8800 iterations
N:46 M:460 M+N:506 ~p:0.0909091 Travelled dist:9148.97 Probability:0.1 Avg cost:0.284365 time(ms):32.8632 8900 iterations
N:48 M:463 M+N:511 ~p:0.0939335 Travelled dist:9248.18 Probability:0.1 Avg cost:0.302369 time(ms):33.2016 9000 iterations
N:48 M:468 M+N:516 ~p:0.0930233 Travelled dist:9336.36 Probability:0.1 Avg cost:0.304845 time(ms):33.1171 9100 iterations
N:49 M:472 M+N:521 ~p:0.0940499 Travelled dist:9431.73 Probability:0.1 Avg cost:0.302235 time(ms):33.1449 9200 iterations
N:49 M:477 M+N:526 ~p:0.0931559 Travelled dist:9528.69 Probability:0.1 Avg cost:0.299958 time(ms):33.0771 9300 iterations
N:51 M:481 M+N:532 ~p:0.0958647 Travelled dist:9630.59 Probability:0.1 Avg cost:0.301834 time(ms):33.4227 9400 iterations
N:54 M:484 M+N:538 ~p:0.100372 Travelled dist:9734.49 Probability:0.1 Avg cost:0.302458 time(ms):33.8755 9500 iterations
N:55 M:489 M+N:544 ~p:0.101103 Travelled dist:9839.86 Probability:0.1 Avg cost:0.302331 time(ms):34.0968 9600 iterations
N:55 M:496 M+N:551 ~p:0.0998185 Travelled dist:9945.51 Probability:0.1 Avg cost:0.299288 time(ms):33.9702 9700 iterations
N:56 M:500 M+N:556 ~p:0.100719 Travelled dist:10051.4 Probability:0.1 Avg cost:0.296197 time(ms):33.8524 9800 iterations
N:56 M:506 M+N:562 ~p:0.0996441 Travelled dist:10157.5 Probability:0.1 Avg cost:0.29749 time(ms):33.9291 9900 iterations
N:57 M:511 M+N:568 ~p:0.100352 Travelled dist:10263.8 Probability:0.1 Avg cost:0.294482 time(ms):33.8229 10000 iterations
N:57 M:515 M+N:572 ~p:0.0996503 Travelled dist:10368.4 Probability:0.1 Avg cost:0.295211 time(ms):33.9998 10100 iterations
N:57 M:521 M+N:578 ~p:0.0986159 Travelled dist:10474 Probability:0.1 Avg cost:0.292296 time(ms):33.8554 10200 iterations
N:57 M:527 M+N:584 ~p:0.0976027 Travelled dist:10580 Probability:0.1 Avg cost:0.289426 time(ms):33.6986 10300 iterations
N:57 M:533 M+N:590 ~p:0.0966102 Travelled dist:10686.3 Probability:0.1 Avg cost:0.286611 time(ms):33.4725 10400 iterations
N:57 M:539 M+N:596 ~p:0.0956376 Travelled dist:10792.2 Probability:0.1 Avg cost:0.28385 time(ms):33.2877 10500 iterations
N:58 M:544 M+N:602 ~p:0.0963455 Travelled dist:10898.6 Probability:0.1 Avg cost:0.287814 time(ms):33.3907 10600 iterations
N:58 M:551 M+N:609 ~p:0.0952381 Travelled dist:11004.7 Probability:0.1 Avg cost:0.285109 time(ms):33.165 10700 iterations
N:58 M:558 M+N:616 ~p:0.0941558 Travelled dist:11110.8 Probability:0.1 Avg cost:0.28244 time(ms):32.9914 10800 iterations
N:59 M:562 M+N:621 ~p:0.0950081 Travelled dist:11216.7 Probability:0.1 Avg cost:0.280176 time(ms):33.0384 10900 iterations
N:59 M:567 M+N:626 ~p:0.0942492 Travelled dist:11320.6 Probability:0.1 Avg cost:0.283997 time(ms):33.0316 11000 iterations
N:60 M:572 M+N:632 ~p:0.0949367 Travelled dist:11425.9 Probability:0.1 Avg cost:0.281478 time(ms):32.9518 11100 iterations
N:62 M:575 M+N:637 ~p:0.0973312 Travelled dist:11527.5 Probability:0.1 Avg cost:0.297308 time(ms):33.3369 11200 iterations
N:63 M:580 M+N:643 ~p:0.0979782 Travelled dist:11631.2 Probability:0.1 Avg cost:0.295846 time(ms):33.3816 11300 iterations
N:63 M:585 M+N:648 ~p:0.0972222 Travelled dist:11736.3 Probability:0.1 Avg cost:0.298806 time(ms):33.3248 11400 iterations
N:63 M:591 M+N:654 ~p:0.0963303 Travelled dist:11841.8 Probability:0.1 Avg cost:0.296185 time(ms):33.2037 11500 iterations
N:64 M:596 M+N:660 ~p:0.0969697 Travelled dist:11947.2 Probability:0.1 Avg cost:0.296814 time(ms):33.3456 11600 iterations
N:64 M:602 M+N:666 ~p:0.0960961 Travelled dist:12052.3 Probability:0.1 Avg cost:0.295114 time(ms):33.1865 11700 iterations
N:64 M:607 M+N:671 ~p:0.09538 Travelled dist:12158.2 Probability:0.1 Avg cost:0.29259 time(ms):33.0612 11800 iterations
N:64 M:613 M+N:677 ~p:0.0945347 Travelled dist:12264.6 Probability:0.1 Avg cost:0.290107 time(ms):32.8792 11900 iterations
N:66 M:617 M+N:683 ~p:0.0966325 Travelled dist:12369.5 Probability:0.1 Avg cost:0.290725 time(ms):33.2113 12000 iterations
N:67 M:622 M+N:689 ~p:0.0972424 Travelled dist:12473.5 Probability:0.1 Avg cost:0.293966 time(ms):33.333 12100 iterations
N:68 M:627 M+N:695 ~p:0.0978417 Travelled dist:12579.3 Probability:0.1 Avg cost:0.299749 time(ms):33.4776 12200 iterations
N:68 M:632 M+N:700 ~p:0.0971429 Travelled dist:12684.7 Probability:0.1 Avg cost:0.297605 time(ms):33.3577 12300 iterations
N:68 M:638 M+N:706 ~p:0.0963173 Travelled dist:12790.7 Probability:0.1 Avg cost:0.295183 time(ms):33.2483 12400 iterations
N:68 M:644 M+N:712 ~p:0.0955056 Travelled dist:12896.9 Probability:0.1 Avg cost:0.292799 time(ms):33.1187 12500 iterations
N:68 M:650 M+N:718 ~p:0.0947075 Travelled dist:13003.4 Probability:0.1 Avg cost:0.290453 time(ms):32.9716 12600 iterations
N:68 M:655 M+N:723 ~p:0.0940526 Travelled dist:13109.6 Probability:0.1 Avg cost:0.288144 time(ms):32.8748 12700 iterations
N:69 M:660 M+N:729 ~p:0.0946502 Travelled dist:13214.9 Probability:0.1 Avg cost:0.286444 time(ms):32.9856 12800 iterations
N:70 M:664 M+N:734 ~p:0.0953678 Travelled dist:13316.3 Probability:0.1 Avg cost:0.291112 time(ms):33.1613 12900 iterations
N:71 M:668 M+N:739 ~p:0.0960758 Travelled dist:13415.1 Probability:0.1 Avg cost:0.29564 time(ms):33.3528 13000 iterations
N:71 M:674 M+N:745 ~p:0.095302 Travelled dist:13518 Probability:0.1 Avg cost:0.293516 time(ms):33.244 13100 iterations
N:71 M:680 M+N:751 ~p:0.0945406 Travelled dist:13622.9 Probability:0.1 Avg cost:0.291291 time(ms):33.1311 13200 iterations
N:71 M:685 M+N:756 ~p:0.0939153 Travelled dist:13728.8 Probability:0.1 Avg cost:0.289084 time(ms):33.0323 13300 iterations
N:72 M:690 M+N:762 ~p:0.0944882 Travelled dist:13834.9 Probability:0.1 Avg cost:0.286908 time(ms):32.9656 13400 iterations
N:73 M:694 M+N:767 ~p:0.095176 Travelled dist:13936.3 Probability:0.1 Avg cost:0.290731 time(ms):33.2919 13500 iterations
N:73 M:700 M+N:773 ~p:0.0944373 Travelled dist:14038.2 Probability:0.1 Avg cost:0.2896 time(ms):33.2241 13600 iterations
N:74 M:704 M+N:778 ~p:0.0951157 Travelled dist:14142 Probability:0.1 Avg cost:0.288307 time(ms):33.2753 13700 iterations
N:76 M:708 M+N:784 ~p:0.0969388 Travelled dist:14248.2 Probability:0.1 Avg cost:0.293369 time(ms):33.592 13800 iterations
N:76 M:714 M+N:790 ~p:0.0962025 Travelled dist:14355.4 Probability:0.1 Avg cost:0.291535 time(ms):33.5063 13900 iterations
N:78 M:718 M+N:796 ~p:0.0979899 Travelled dist:14461.1 Probability:0.1 Avg cost:0.292927 time(ms):33.6245 14000 iterations
N:78 M:724 M+N:802 ~p:0.0972569 Travelled dist:14565.2 Probability:0.1 Avg cost:0.292989 time(ms):33.5529 14100 iterations
N:78 M:729 M+N:807 ~p:0.0966543 Travelled dist:14670.6 Probability:0.1 Avg cost:0.290915 time(ms):33.472 14200 iterations
N:79 M:735 M+N:814 ~p:0.0970516 Travelled dist:14774 Probability:0.1 Avg cost:0.292489 time(ms):33.5309 14300 iterations
N:79 M:740 M+N:819 ~p:0.0964591 Travelled dist:14878.9 Probability:0.1 Avg cost:0.290471 time(ms):33.3798 14400 iterations
N:79 M:746 M+N:825 ~p:0.0957576 Travelled dist:14985.1 Probability:0.1 Avg cost:0.288455 time(ms):33.2345 14500 iterations
N:79 M:751 M+N:830 ~p:0.0951807 Travelled dist:15091.4 Probability:0.1 Avg cost:0.286463 time(ms):33.1245 14600 iterations
N:79 M:758 M+N:837 ~p:0.0943847 Travelled dist:15197.6 Probability:0.1 Avg cost:0.284498 time(ms):33.0401 14700 iterations
N:80 M:763 M+N:843 ~p:0.0948992 Travelled dist:15304 Probability:0.1 Avg cost:0.28449 time(ms):33.1261 14800 iterations
N:82 M:767 M+N:849 ~p:0.0965842 Travelled dist:15410.5 Probability:0.1 Avg cost:0.283645 time(ms):33.2752 14900 iterations
N:84 M:771 M+N:855 ~p:0.0982456 Travelled dist:15502.9 Probability:0.1 Avg cost:0.297056 time(ms):33.5176 15000 iterations
N:85 M:774 M+N:859 ~p:0.0989523 Travelled dist:15581.2 Probability:0.1 Avg cost:0.306531 time(ms):33.5471 15100 iterations
N:85 M:779 M+N:864 ~p:0.0983796 Travelled dist:15675.2 Probability:0.1 Avg cost:0.308122 time(ms):33.6207 15200 iterations
N:85 M:784 M+N:869 ~p:0.0978136 Travelled dist:15777 Probability:0.1 Avg cost:0.306325 time(ms):33.5283 15300 iterations
N:86 M:790 M+N:876 ~p:0.0981735 Travelled dist:15881.4 Probability:0.1 Avg cost:0.305413 time(ms):33.6025 15400 iterations
N:86 M:796 M+N:882 ~p:0.0975057 Travelled dist:15986.9 Probability:0.1 Avg cost:0.303721 time(ms):33.538 15500 iterations
N:86 M:802 M+N:888 ~p:0.0968468 Travelled dist:16093 Probability:0.1 Avg cost:0.30176 time(ms):33.4147 15600 iterations
N:87 M:807 M+N:894 ~p:0.0973154 Travelled dist:16198.9 Probability:0.1 Avg cost:0.300288 time(ms):33.4498 15700 iterations
N:89 M:811 M+N:900 ~p:0.0988889 Travelled dist:16303.8 Probability:0.1 Avg cost:0.300081 time(ms):33.5984 15800 iterations
N:90 M:815 M+N:905 ~p:0.0994475 Travelled dist:16408.4 Probability:0.1 Avg cost:0.304666 time(ms):33.6868 15900 iterations
N:90 M:821 M+N:911 ~p:0.0987925 Travelled dist:16514.2 Probability:0.1 Avg cost:0.302753 time(ms):33.6043 16000 iterations
N:90 M:827 M+N:917 ~p:0.0981461 Travelled dist:16620.3 Probability:0.1 Avg cost:0.300859 time(ms):33.5039 16100 iterations
N:92 M:831 M+N:923 ~p:0.099675 Travelled dist:16726.2 Probability:0.1 Avg cost:0.299318 time(ms):33.5097 16200 iterations
N:92 M:836 M+N:928 ~p:0.0991379 Travelled dist:16814 Probability:0.1 Avg cost:0.308534 time(ms):33.603 16300 iterations
N:92 M:842 M+N:934 ~p:0.0985011 Travelled dist:16912.2 Probability:0.1 Avg cost:0.307286 time(ms):33.538 16400 iterations
N:93 M:847 M+N:940 ~p:0.0989362 Travelled dist:17015.8 Probability:0.1 Avg cost:0.3062 time(ms):33.6121 16500 iterations
N:94 M:853 M+N:947 ~p:0.0992608 Travelled dist:17121.4 Probability:0.1 Avg cost:0.305258 time(ms):33.6453 16600 iterations
N:94 M:858 M+N:952 ~p:0.0987395 Travelled dist:17227.5 Probability:0.1 Avg cost:0.303852 time(ms):33.5712 16700 iterations
N:96 M:862 M+N:958 ~p:0.100209 Travelled dist:17333.1 Probability:0.1 Avg cost:0.304808 time(ms):33.7883 16800 iterations
N:96 M:868 M+N:964 ~p:0.0995851 Travelled dist:17439.3 Probability:0.1 Avg cost:0.30511 time(ms):33.7251 16900 iterations
N:97 M:873 M+N:970 ~p:0.1 Travelled dist:17545.5 Probability:0.1 Avg cost:0.303558 time(ms):33.6701 17000 iterations
N:98 M:877 M+N:975 ~p:0.100513 Travelled dist:17650.2 Probability:0.1 Avg cost:0.306085 time(ms):33.7512 17100 iterations
N:98 M:882 M+N:980 ~p:0.1 Travelled dist:17753.2 Probability:0.1 Avg cost:0.307782 time(ms):33.775 17200 iterations
N:98 M:888 M+N:986 ~p:0.0993915 Travelled dist:17858 Probability:0.1 Avg cost:0.306004 time(ms):33.7032 17300 iterations
N:99 M:892 M+N:991 ~p:0.0998991 Travelled dist:17961.5 Probability:0.1 Avg cost:0.30934 time(ms):33.8055 17400 iterations
N:99 M:898 M+N:997 ~p:0.0992979 Travelled dist:18066.1 Probability:0.1 Avg cost:0.307599 time(ms):33.7141 17500 iterations
N:99 M:903 M+N:1002 ~p:0.0988024 Travelled dist:18171.8 Probability:0.1 Avg cost:0.305843 time(ms):33.6098 17600 iterations
N:100 M:908 M+N:1008 ~p:0.0992063 Travelled dist:18277.6 Probability:0.1 Avg cost:0.304123 time(ms):33.584 17700 iterations
N:101 M:914 M+N:1015 ~p:0.0995074 Travelled dist:18383.6 Probability:0.1 Avg cost:0.304592 time(ms):33.7713 17800 iterations
N:101 M:920 M+N:1021 ~p:0.0989226 Travelled dist:18490.2 Probability:0.1 Avg cost:0.302889 time(ms):33.6456 17900 iterations
N:102 M:924 M+N:1026 ~p:0.0994152 Travelled dist:18596.8 Probability:0.1 Avg cost:0.302343 time(ms):33.6924 18000 iterations


==> plots/gen_obstacles/shift_smooth_paper_timings/data-0.250000-linear-2--offset-10-1603637971.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:30.6189 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:3 M+N:5 ~p:0.4 Travelled dist:68.0357 Probability:0.25 Avg cost:8.82133 time(ms):58.2921 200 iterations
N:3 M:5 M+N:8 ~p:0.375 Travelled dist:112.426 Probability:0.25 Avg cost:7.36744 time(ms):32.7376 300 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:190.837 Probability:0.25 Avg cost:5.37414 time(ms):35.1379 400 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:270.531 Probability:0.25 Avg cost:4.28557 time(ms):37.4432 500 iterations
N:6 M:15 M+N:21 ~p:0.285714 Travelled dist:353.703 Probability:0.25 Avg cost:3.75919 time(ms):37.24 600 iterations
N:8 M:18 M+N:26 ~p:0.307692 Travelled dist:433.094 Probability:0.25 Avg cost:3.36111 time(ms):37.9979 700 iterations
N:10 M:21 M+N:31 ~p:0.322581 Travelled dist:521.569 Probability:0.25 Avg cost:3.09904 time(ms):39.3839 800 iterations
N:11 M:25 M+N:36 ~p:0.305556 Travelled dist:614.493 Probability:0.25 Avg cost:2.79619 time(ms):39.2849 900 iterations
N:11 M:30 M+N:41 ~p:0.268293 Travelled dist:703.361 Probability:0.25 Avg cost:2.57523 time(ms):39.5252 1000 iterations
N:13 M:33 M+N:46 ~p:0.282609 Travelled dist:794.449 Probability:0.25 Avg cost:2.37321 time(ms):40.2308 1100 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:887.525 Probability:0.25 Avg cost:2.21023 time(ms):39.215 1200 iterations
N:15 M:41 M+N:56 ~p:0.267857 Travelled dist:968.675 Probability:0.25 Avg cost:2.18985 time(ms):39.6514 1300 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1058.61 Probability:0.25 Avg cost:2.09986 time(ms):39.1346 1400 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1154.12 Probability:0.25 Avg cost:1.99262 time(ms):38.9404 1500 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1252.39 Probability:0.25 Avg cost:1.89588 time(ms):38.6933 1600 iterations
N:18 M:60 M+N:78 ~p:0.230769 Travelled dist:1353.84 Probability:0.25 Avg cost:1.77977 time(ms):37.176 1700 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1458.25 Probability:0.25 Avg cost:1.67601 time(ms):35.9829 1800 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1562.64 Probability:0.25 Avg cost:1.58966 time(ms):34.9429 1900 iterations
N:18 M:77 M+N:95 ~p:0.189474 Travelled dist:1665.99 Probability:0.25 Avg cost:1.51119 time(ms):34.3961 2000 iterations
N:18 M:82 M+N:100 ~p:0.18 Travelled dist:1754.56 Probability:0.25 Avg cost:1.48815 time(ms):34.9045 2100 iterations
N:20 M:85 M+N:105 ~p:0.190476 Travelled dist:1841.01 Probability:0.25 Avg cost:1.45413 time(ms):34.4567 2200 iterations
N:20 M:90 M+N:110 ~p:0.181818 Travelled dist:1936.64 Probability:0.25 Avg cost:1.42575 time(ms):34.1802 2300 iterations
N:20 M:96 M+N:116 ~p:0.172414 Travelled dist:2034.92 Probability:0.25 Avg cost:1.38357 time(ms):34.2099 2400 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2132.57 Probability:0.25 Avg cost:1.36558 time(ms):34.4363 2500 iterations
N:23 M:105 M+N:128 ~p:0.179688 Travelled dist:2233.37 Probability:0.25 Avg cost:1.32778 time(ms):34.3232 2600 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2329.33 Probability:0.25 Avg cost:1.30763 time(ms):34.7059 2700 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2418.83 Probability:0.25 Avg cost:1.31378 time(ms):34.6982 2800 iterations
N:27 M:114 M+N:141 ~p:0.191489 Travelled dist:2488.57 Probability:0.25 Avg cost:1.36463 time(ms):34.4297 2900 iterations
N:29 M:116 M+N:145 ~p:0.2 Travelled dist:2569.12 Probability:0.25 Avg cost:1.36576 time(ms):34.777 3000 iterations
N:29 M:121 M+N:150 ~p:0.193333 Travelled dist:2659.39 Probability:0.25 Avg cost:1.35095 time(ms):34.5658 3100 iterations
N:31 M:125 M+N:156 ~p:0.198718 Travelled dist:2756.29 Probability:0.25 Avg cost:1.32329 time(ms):34.5575 3200 iterations
N:32 M:130 M+N:162 ~p:0.197531 Travelled dist:2853.32 Probability:0.25 Avg cost:1.32188 time(ms):34.668 3300 iterations
N:32 M:134 M+N:166 ~p:0.192771 Travelled dist:2938.84 Probability:0.25 Avg cost:1.31332 time(ms):34.6736 3400 iterations
N:32 M:137 M+N:169 ~p:0.189349 Travelled dist:3017.43 Probability:0.25 Avg cost:1.32326 time(ms):34.5901 3500 iterations
N:33 M:141 M+N:174 ~p:0.189655 Travelled dist:3093.65 Probability:0.25 Avg cost:1.33752 time(ms):34.4517 3600 iterations
N:34 M:145 M+N:179 ~p:0.189944 Travelled dist:3176.49 Probability:0.25 Avg cost:1.34278 time(ms):34.5656 3700 iterations
N:37 M:147 M+N:184 ~p:0.201087 Travelled dist:3266.63 Probability:0.25 Avg cost:1.32775 time(ms):34.4499 3800 iterations
N:37 M:151 M+N:188 ~p:0.196809 Travelled dist:3354.99 Probability:0.25 Avg cost:1.33519 time(ms):34.4975 3900 iterations
N:38 M:155 M+N:193 ~p:0.196891 Travelled dist:3429.76 Probability:0.25 Avg cost:1.3508 time(ms):34.3542 4000 iterations
N:40 M:157 M+N:197 ~p:0.203046 Travelled dist:3508.88 Probability:0.25 Avg cost:1.36479 time(ms):34.3231 4100 iterations
N:41 M:161 M+N:202 ~p:0.20297 Travelled dist:3592.52 Probability:0.25 Avg cost:1.37758 time(ms):34.508 4200 iterations
N:43 M:165 M+N:208 ~p:0.206731 Travelled dist:3684.91 Probability:0.25 Avg cost:1.36349 time(ms):34.652 4300 iterations
N:43 M:169 M+N:212 ~p:0.20283 Travelled dist:3774.28 Probability:0.25 Avg cost:1.36135 time(ms):34.5407 4400 iterations
N:44 M:173 M+N:217 ~p:0.202765 Travelled dist:3868.12 Probability:0.25 Avg cost:1.34592 time(ms):34.6743 4500 iterations
N:46 M:177 M+N:223 ~p:0.206278 Travelled dist:3957.88 Probability:0.25 Avg cost:1.33812 time(ms):34.7537 4600 iterations
N:46 M:182 M+N:228 ~p:0.201754 Travelled dist:4052.42 Probability:0.25 Avg cost:1.3198 time(ms):34.9325 4700 iterations
N:47 M:185 M+N:232 ~p:0.202586 Travelled dist:4143.54 Probability:0.25 Avg cost:1.31638 time(ms):34.7551 4800 iterations
N:47 M:190 M+N:237 ~p:0.198312 Travelled dist:4225.97 Probability:0.25 Avg cost:1.31565 time(ms):34.7773 4900 iterations
N:49 M:192 M+N:241 ~p:0.20332 Travelled dist:4307.33 Probability:0.25 Avg cost:1.32448 time(ms):34.7865 5000 iterations
N:49 M:196 M+N:245 ~p:0.2 Travelled dist:4386.6 Probability:0.25 Avg cost:1.34544 time(ms):34.7468 5100 iterations
N:51 M:200 M+N:251 ~p:0.203187 Travelled dist:4473.31 Probability:0.25 Avg cost:1.34655 time(ms):34.6744 5200 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4546.83 Probability:0.25 Avg cost:1.38969 time(ms):34.6483 5300 iterations
N:55 M:202 M+N:257 ~p:0.214008 Travelled dist:4570.91 Probability:0.25 Avg cost:1.5576 time(ms):34.8918 5400 iterations
N:55 M:205 M+N:260 ~p:0.211538 Travelled dist:4625.58 Probability:0.25 Avg cost:1.60895 time(ms):34.8756 5500 iterations
N:55 M:209 M+N:264 ~p:0.208333 Travelled dist:4705.34 Probability:0.25 Avg cost:1.60185 time(ms):34.6165 5600 iterations
N:57 M:211 M+N:268 ~p:0.212687 Travelled dist:4787 Probability:0.25 Avg cost:1.60473 time(ms):34.547 5700 iterations
N:57 M:213 M+N:270 ~p:0.211111 Travelled dist:4812.68 Probability:0.25 Avg cost:1.74454 time(ms):34.7394 5800 iterations
N:57 M:215 M+N:272 ~p:0.209559 Travelled dist:4860.59 Probability:0.25 Avg cost:1.79126 time(ms):34.6399 5900 iterations
N:58 M:218 M+N:276 ~p:0.210145 Travelled dist:4936.08 Probability:0.25 Avg cost:1.79033 time(ms):34.3088 6000 iterations
N:58 M:223 M+N:281 ~p:0.206406 Travelled dist:5031.01 Probability:0.25 Avg cost:1.76467 time(ms):34.0231 6100 iterations
N:59 M:229 M+N:288 ~p:0.204861 Travelled dist:5132.06 Probability:0.25 Avg cost:1.74632 time(ms):34.0986 6200 iterations
N:61 M:232 M+N:293 ~p:0.208191 Travelled dist:5229.33 Probability:0.25 Avg cost:1.73014 time(ms):34.1029 6300 iterations
N:64 M:234 M+N:298 ~p:0.214765 Travelled dist:5310.52 Probability:0.25 Avg cost:1.73736 time(ms):34.2703 6400 iterations
N:68 M:234 M+N:302 ~p:0.225166 Travelled dist:5377.05 Probability:0.25 Avg cost:1.76647 time(ms):34.4049 6500 iterations
N:68 M:236 M+N:304 ~p:0.223684 Travelled dist:5406.77 Probability:0.25 Avg cost:1.88305 time(ms):34.6271 6600 iterations
N:69 M:238 M+N:307 ~p:0.224756 Travelled dist:5463.4 Probability:0.25 Avg cost:1.91773 time(ms):34.4634 6700 iterations
N:69 M:242 M+N:311 ~p:0.221865 Travelled dist:5542.01 Probability:0.25 Avg cost:1.91116 time(ms):34.4213 6800 iterations
N:70 M:245 M+N:315 ~p:0.222222 Travelled dist:5630.37 Probability:0.25 Avg cost:1.901 time(ms):34.3734 6900 iterations
N:71 M:249 M+N:320 ~p:0.221875 Travelled dist:5726.23 Probability:0.25 Avg cost:1.88528 time(ms):34.383 7000 iterations
N:71 M:254 M+N:325 ~p:0.218462 Travelled dist:5824.84 Probability:0.25 Avg cost:1.86316 time(ms):34.2008 7100 iterations
N:72 M:258 M+N:330 ~p:0.218182 Travelled dist:5920.8 Probability:0.25 Avg cost:1.84335 time(ms):34.2035 7200 iterations
N:74 M:261 M+N:335 ~p:0.220896 Travelled dist:6014.4 Probability:0.25 Avg cost:1.82883 time(ms):34.1431 7300 iterations
N:74 M:264 M+N:338 ~p:0.218935 Travelled dist:6080.66 Probability:0.25 Avg cost:1.84963 time(ms):34.1932 7400 iterations
N:74 M:268 M+N:342 ~p:0.216374 Travelled dist:6157.04 Probability:0.25 Avg cost:1.84414 time(ms):34.137 7500 iterations
N:74 M:274 M+N:348 ~p:0.212644 Travelled dist:6243.48 Probability:0.25 Avg cost:1.82863 time(ms):33.9031 7600 iterations
N:74 M:278 M+N:352 ~p:0.210227 Travelled dist:6337.2 Probability:0.25 Avg cost:1.80891 time(ms):33.8813 7700 iterations
N:74 M:284 M+N:358 ~p:0.206704 Travelled dist:6435.59 Probability:0.25 Avg cost:1.7875 time(ms):33.7406 7800 iterations
N:75 M:287 M+N:362 ~p:0.207182 Travelled dist:6536.49 Probability:0.25 Avg cost:1.76697 time(ms):33.6556 7900 iterations
N:76 M:292 M+N:368 ~p:0.206522 Travelled dist:6637.42 Probability:0.25 Avg cost:1.74807 time(ms):33.6666 8000 iterations
N:76 M:297 M+N:373 ~p:0.203753 Travelled dist:6732.66 Probability:0.25 Avg cost:1.73424 time(ms):33.6431 8100 iterations
N:77 M:301 M+N:378 ~p:0.203704 Travelled dist:6833.5 Probability:0.25 Avg cost:1.7205 time(ms):33.5999 8200 iterations
N:77 M:307 M+N:384 ~p:0.200521 Travelled dist:6935.3 Probability:0.25 Avg cost:1.70677 time(ms):33.5049 8300 iterations
N:79 M:310 M+N:389 ~p:0.203085 Travelled dist:7015.2 Probability:0.25 Avg cost:1.73655 time(ms):33.6535 8400 iterations
N:80 M:313 M+N:393 ~p:0.203562 Travelled dist:7092.78 Probability:0.25 Avg cost:1.73882 time(ms):33.5267 8500 iterations
N:81 M:316 M+N:397 ~p:0.20403 Travelled dist:7165.89 Probability:0.25 Avg cost:1.75331 time(ms):33.6292 8600 iterations
N:81 M:321 M+N:402 ~p:0.201493 Travelled dist:7249.08 Probability:0.25 Avg cost:1.74482 time(ms):33.5757 8700 iterations
N:83 M:325 M+N:408 ~p:0.203431 Travelled dist:7339.87 Probability:0.25 Avg cost:1.73398 time(ms):33.6751 8800 iterations
N:84 M:329 M+N:413 ~p:0.20339 Travelled dist:7433.16 Probability:0.25 Avg cost:1.72162 time(ms):33.6628 8900 iterations
N:85 M:333 M+N:418 ~p:0.203349 Travelled dist:7523.57 Probability:0.25 Avg cost:1.70891 time(ms):33.6906 9000 iterations
N:86 M:337 M+N:423 ~p:0.20331 Travelled dist:7616.03 Probability:0.25 Avg cost:1.69695 time(ms):33.6152 9100 iterations
N:87 M:341 M+N:428 ~p:0.203271 Travelled dist:7705.8 Probability:0.25 Avg cost:1.69016 time(ms):33.7292 9200 iterations
N:89 M:344 M+N:433 ~p:0.205543 Travelled dist:7793.47 Probability:0.25 Avg cost:1.69053 time(ms):33.691 9300 iterations
N:89 M:347 M+N:436 ~p:0.204128 Travelled dist:7852.81 Probability:0.25 Avg cost:1.71686 time(ms):33.5908 9400 iterations
N:91 M:348 M+N:439 ~p:0.207289 Travelled dist:7907.41 Probability:0.25 Avg cost:1.75044 time(ms):33.6019 9500 iterations
N:92 M:349 M+N:441 ~p:0.208617 Travelled dist:7942.06 Probability:0.25 Avg cost:1.81782 time(ms):33.7466 9600 iterations
N:92 M:353 M+N:445 ~p:0.206742 Travelled dist:8011.71 Probability:0.25 Avg cost:1.82585 time(ms):33.7027 9700 iterations
N:93 M:355 M+N:448 ~p:0.207589 Travelled dist:8079.55 Probability:0.25 Avg cost:1.8325 time(ms):33.617 9800 iterations
N:95 M:357 M+N:452 ~p:0.210177 Travelled dist:8165.76 Probability:0.25 Avg cost:1.82458 time(ms):33.6494 9900 iterations
N:97 M:360 M+N:457 ~p:0.212254 Travelled dist:8261.05 Probability:0.25 Avg cost:1.81336 time(ms):33.7669 10000 iterations
N:99 M:364 M+N:463 ~p:0.213823 Travelled dist:8355.81 Probability:0.25 Avg cost:1.80055 time(ms):33.7939 10100 iterations
N:99 M:369 M+N:468 ~p:0.211538 Travelled dist:8447.79 Probability:0.25 Avg cost:1.79177 time(ms):33.7804 10200 iterations
N:100 M:372 M+N:472 ~p:0.211864 Travelled dist:8529.98 Probability:0.25 Avg cost:1.78751 time(ms):33.8336 10300 iterations
N:101 M:377 M+N:478 ~p:0.211297 Travelled dist:8621.8 Probability:0.25 Avg cost:1.77389 time(ms):33.6154 10400 iterations
N:101 M:381 M+N:482 ~p:0.209544 Travelled dist:8708.92 Probability:0.25 Avg cost:1.76806 time(ms):33.5758 10500 iterations
N:102 M:385 M+N:487 ~p:0.209446 Travelled dist:8804.44 Probability:0.25 Avg cost:1.76196 time(ms):33.4448 10600 iterations
N:103 M:390 M+N:493 ~p:0.208925 Travelled dist:8906.8 Probability:0.25 Avg cost:1.74825 time(ms):33.3609 10700 iterations
N:103 M:396 M+N:499 ~p:0.206413 Travelled dist:9009.9 Probability:0.25 Avg cost:1.73477 time(ms):33.3065 10800 iterations
N:103 M:401 M+N:504 ~p:0.204365 Travelled dist:9111.77 Probability:0.25 Avg cost:1.71953 time(ms):33.2315 10900 iterations
N:106 M:403 M+N:509 ~p:0.208251 Travelled dist:9212.79 Probability:0.25 Avg cost:1.70736 time(ms):33.2188 11000 iterations
N:107 M:406 M+N:513 ~p:0.208577 Travelled dist:9279.59 Probability:0.25 Avg cost:1.72649 time(ms):33.1524 11100 iterations
N:107 M:410 M+N:517 ~p:0.206963 Travelled dist:9358.43 Probability:0.25 Avg cost:1.72334 time(ms):33.139 11200 iterations
N:108 M:414 M+N:522 ~p:0.206897 Travelled dist:9446.85 Probability:0.25 Avg cost:1.71332 time(ms):33.1834 11300 iterations
N:110 M:417 M+N:527 ~p:0.208729 Travelled dist:9540.99 Probability:0.25 Avg cost:1.7036 time(ms):33.2595 11400 iterations
N:113 M:419 M+N:532 ~p:0.212406 Travelled dist:9632.85 Probability:0.25 Avg cost:1.70029 time(ms):33.3722 11500 iterations
N:115 M:421 M+N:536 ~p:0.214552 Travelled dist:9704.86 Probability:0.25 Avg cost:1.70563 time(ms):33.3995 11600 iterations
N:118 M:424 M+N:542 ~p:0.217712 Travelled dist:9787.28 Probability:0.25 Avg cost:1.70732 time(ms):33.4151 11700 iterations
N:119 M:428 M+N:547 ~p:0.21755 Travelled dist:9882.35 Probability:0.25 Avg cost:1.69734 time(ms):33.5007 11800 iterations
N:119 M:434 M+N:553 ~p:0.21519 Travelled dist:9984.31 Probability:0.25 Avg cost:1.6836 time(ms):33.4144 11900 iterations
N:124 M:434 M+N:558 ~p:0.222222 Travelled dist:10082.2 Probability:0.25 Avg cost:1.67505 time(ms):33.5245 12000 iterations
N:125 M:437 M+N:562 ~p:0.22242 Travelled dist:10160.5 Probability:0.25 Avg cost:1.68976 time(ms):33.4945 12100 iterations
N:126 M:440 M+N:566 ~p:0.222615 Travelled dist:10233.3 Probability:0.25 Avg cost:1.7012 time(ms):33.5539 12200 iterations
N:128 M:442 M+N:570 ~p:0.224561 Travelled dist:10302 Probability:0.25 Avg cost:1.71138 time(ms):33.5528 12300 iterations
N:128 M:444 M+N:572 ~p:0.223776 Travelled dist:10368.9 Probability:0.25 Avg cost:1.72138 time(ms):33.4455 12400 iterations
N:128 M:448 M+N:576 ~p:0.222222 Travelled dist:10429.5 Probability:0.25 Avg cost:1.73587 time(ms):33.3335 12500 iterations
N:129 M:451 M+N:580 ~p:0.222414 Travelled dist:10508 Probability:0.25 Avg cost:1.73297 time(ms):33.2014 12600 iterations
N:130 M:455 M+N:585 ~p:0.222222 Travelled dist:10595.9 Probability:0.25 Avg cost:1.72675 time(ms):33.2438 12700 iterations
N:131 M:459 M+N:590 ~p:0.222034 Travelled dist:10686.8 Probability:0.25 Avg cost:1.71972 time(ms):33.2954 12800 iterations
N:131 M:464 M+N:595 ~p:0.220168 Travelled dist:10779.7 Probability:0.25 Avg cost:1.71303 time(ms):33.2954 12900 iterations
N:133 M:467 M+N:600 ~p:0.221667 Travelled dist:10860.7 Probability:0.25 Avg cost:1.72 time(ms):33.2587 13000 iterations
N:133 M:472 M+N:605 ~p:0.219835 Travelled dist:10933.5 Probability:0.25 Avg cost:1.72299 time(ms):33.2063 13100 iterations
N:133 M:478 M+N:611 ~p:0.217676 Travelled dist:11023.5 Probability:0.25 Avg cost:1.71384 time(ms):33.0958 13200 iterations
N:134 M:482 M+N:616 ~p:0.217532 Travelled dist:11114.4 Probability:0.25 Avg cost:1.70888 time(ms):33.0528 13300 iterations
N:136 M:485 M+N:621 ~p:0.219002 Travelled dist:11206.9 Probability:0.25 Avg cost:1.70008 time(ms):33.1089 13400 iterations
N:136 M:487 M+N:623 ~p:0.218299 Travelled dist:11254.7 Probability:0.25 Avg cost:1.73626 time(ms):33.0898 13500 iterations
N:136 M:490 M+N:626 ~p:0.217252 Travelled dist:11301.6 Probability:0.25 Avg cost:1.7649 time(ms):33.0144 13600 iterations
N:136 M:493 M+N:629 ~p:0.216216 Travelled dist:11371.4 Probability:0.25 Avg cost:1.76828 time(ms):32.9051 13700 iterations
N:138 M:494 M+N:632 ~p:0.218354 Travelled dist:11444.9 Probability:0.25 Avg cost:1.77177 time(ms):33.0014 13800 iterations
N:140 M:496 M+N:636 ~p:0.220126 Travelled dist:11505.9 Probability:0.25 Avg cost:1.78915 time(ms):33.0216 13900 iterations
N:140 M:500 M+N:640 ~p:0.21875 Travelled dist:11584.8 Probability:0.25 Avg cost:1.78669 time(ms):32.9531 14000 iterations
N:141 M:502 M+N:643 ~p:0.219285 Travelled dist:11637.8 Probability:0.25 Avg cost:1.81396 time(ms):33.0305 14100 iterations
N:141 M:503 M+N:644 ~p:0.218944 Travelled dist:11669.3 Probability:0.25 Avg cost:1.85474 time(ms):32.9475 14200 iterations
N:142 M:506 M+N:648 ~p:0.219136 Travelled dist:11741.1 Probability:0.25 Avg cost:1.85211 time(ms):32.9025 14300 iterations
N:142 M:510 M+N:652 ~p:0.217791 Travelled dist:11821.8 Probability:0.25 Avg cost:1.84567 time(ms):32.9166 14400 iterations
N:144 M:513 M+N:657 ~p:0.219178 Travelled dist:11909.3 Probability:0.25 Avg cost:1.83821 time(ms):32.9326 14500 iterations
N:144 M:519 M+N:663 ~p:0.217195 Travelled dist:12003.1 Probability:0.25 Avg cost:1.83022 time(ms):32.8796 14600 iterations
N:145 M:523 M+N:668 ~p:0.217066 Travelled dist:12098.4 Probability:0.25 Avg cost:1.82106 time(ms):32.8615 14700 iterations
N:146 M:527 M+N:673 ~p:0.216939 Travelled dist:12184.5 Probability:0.25 Avg cost:1.81465 time(ms):32.8358 14800 iterations
N:147 M:532 M+N:679 ~p:0.216495 Travelled dist:12281.4 Probability:0.25 Avg cost:1.80468 time(ms):32.7815 14900 iterations
N:149 M:534 M+N:683 ~p:0.218155 Travelled dist:12369.9 Probability:0.25 Avg cost:1.80028 time(ms):32.8637 15000 iterations
N:151 M:536 M+N:687 ~p:0.219796 Travelled dist:12437.4 Probability:0.25 Avg cost:1.80936 time(ms):32.8882 15100 iterations
N:152 M:537 M+N:689 ~p:0.22061 Travelled dist:12466.8 Probability:0.25 Avg cost:1.85879 time(ms):33.0034 15200 iterations
N:153 M:539 M+N:692 ~p:0.221098 Travelled dist:12521.3 Probability:0.25 Avg cost:1.87674 time(ms):32.9894 15300 iterations
N:153 M:541 M+N:694 ~p:0.220461 Travelled dist:12556.6 Probability:0.25 Avg cost:1.92033 time(ms):33.0939 15400 iterations
N:153 M:543 M+N:696 ~p:0.219828 Travelled dist:12605.4 Probability:0.25 Avg cost:1.94311 time(ms):33.0201 15500 iterations
N:153 M:547 M+N:700 ~p:0.218571 Travelled dist:12679.4 Probability:0.25 Avg cost:1.94157 time(ms):32.9421 15600 iterations
N:154 M:551 M+N:705 ~p:0.21844 Travelled dist:12768.6 Probability:0.25 Avg cost:1.93452 time(ms):32.9758 15700 iterations
N:156 M:554 M+N:710 ~p:0.219718 Travelled dist:12858.4 Probability:0.25 Avg cost:1.92794 time(ms):33.0827 15800 iterations
N:156 M:560 M+N:716 ~p:0.217877 Travelled dist:12951.7 Probability:0.25 Avg cost:1.92155 time(ms):33.0218 15900 iterations
N:156 M:563 M+N:719 ~p:0.216968 Travelled dist:13031.7 Probability:0.25 Avg cost:1.91902 time(ms):33.0196 16000 iterations
N:156 M:568 M+N:724 ~p:0.21547 Travelled dist:13111.1 Probability:0.25 Avg cost:1.91499 time(ms):32.9362 16100 iterations
N:157 M:571 M+N:728 ~p:0.215659 Travelled dist:13206.2 Probability:0.25 Avg cost:1.90637 time(ms):32.9567 16200 iterations
N:159 M:575 M+N:734 ~p:0.216621 Travelled dist:13303.6 Probability:0.25 Avg cost:1.90096 time(ms):32.9504 16300 iterations
N:160 M:578 M+N:738 ~p:0.216802 Travelled dist:13399 Probability:0.25 Avg cost:1.89542 time(ms):33.0036 16400 iterations
N:160 M:583 M+N:743 ~p:0.215343 Travelled dist:13491.5 Probability:0.25 Avg cost:1.88711 time(ms):32.9763 16500 iterations
N:161 M:588 M+N:749 ~p:0.214953 Travelled dist:13590.7 Probability:0.25 Avg cost:1.87777 time(ms):32.9164 16600 iterations
N:161 M:592 M+N:753 ~p:0.213811 Travelled dist:13686.5 Probability:0.25 Avg cost:1.86917 time(ms):32.9039 16700 iterations
N:161 M:598 M+N:759 ~p:0.212121 Travelled dist:13783.5 Probability:0.25 Avg cost:1.85967 time(ms):32.8394 16800 iterations
N:163 M:601 M+N:764 ~p:0.213351 Travelled dist:13884.8 Probability:0.25 Avg cost:1.84988 time(ms):32.8241 16900 iterations
N:165 M:604 M+N:769 ~p:0.214564 Travelled dist:13976.2 Probability:0.25 Avg cost:1.84688 time(ms):32.8766 17000 iterations
N:167 M:606 M+N:773 ~p:0.216041 Travelled dist:14060.9 Probability:0.25 Avg cost:1.84319 time(ms):32.9374 17100 iterations
N:169 M:609 M+N:778 ~p:0.217224 Travelled dist:14136.1 Probability:0.25 Avg cost:1.84973 time(ms):32.9485 17200 iterations
N:171 M:611 M+N:782 ~p:0.21867 Travelled dist:14221.4 Probability:0.25 Avg cost:1.84642 time(ms):32.983 17300 iterations
N:171 M:616 M+N:787 ~p:0.217281 Travelled dist:14306.9 Probability:0.25 Avg cost:1.84318 time(ms):32.9407 17400 iterations
N:172 M:621 M+N:793 ~p:0.216898 Travelled dist:14403 Probability:0.25 Avg cost:1.83401 time(ms):32.8544 17500 iterations
N:174 M:625 M+N:799 ~p:0.217772 Travelled dist:14502.4 Probability:0.25 Avg cost:1.83282 time(ms):32.8591 17600 iterations
N:174 M:629 M+N:803 ~p:0.216687 Travelled dist:14605 Probability:0.25 Avg cost:1.82291 time(ms):32.7998 17700 iterations
N:175 M:634 M+N:809 ~p:0.216316 Travelled dist:14705.6 Probability:0.25 Avg cost:1.81448 time(ms):32.7679 17800 iterations
N:175 M:639 M+N:814 ~p:0.214988 Travelled dist:14796.4 Probability:0.25 Avg cost:1.81062 time(ms):32.799 17900 iterations
N:177 M:643 M+N:820 ~p:0.215854 Travelled dist:14893.1 Probability:0.25 Avg cost:1.80263 time(ms):32.8158 18000 iterations


==> plots/gen_obstacles/shift_smooth_paper_timings/data-0.250000-tree-2--offset-10-1603636166.txt <==
N:1 M:2 M+N:3 ~p:0.333333 Travelled dist:30.6771 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:95.1859 Probability:0.25 Avg cost:3.61092 time(ms):60.9474 200 iterations
N:4 M:8 M+N:12 ~p:0.333333 Travelled dist:183.222 Probability:0.25 Avg cost:2.2072 time(ms):70.8621 300 iterations
N:5 M:12 M+N:17 ~p:0.294118 Travelled dist:275.686 Probability:0.25 Avg cost:1.60863 time(ms):80.7855 400 iterations
N:7 M:16 M+N:23 ~p:0.304348 Travelled dist:374.117 Probability:0.25 Avg cost:1.64052 time(ms):83.6496 500 iterations
N:9 M:20 M+N:29 ~p:0.310345 Travelled dist:478.503 Probability:0.25 Avg cost:1.54857 time(ms):82.2807 600 iterations
N:11 M:23 M+N:34 ~p:0.323529 Travelled dist:579.168 Probability:0.25 Avg cost:1.3845 time(ms):85.3661 700 iterations
N:11 M:29 M+N:40 ~p:0.275 Travelled dist:678.469 Probability:0.25 Avg cost:1.23507 time(ms):84.246 800 iterations
N:13 M:32 M+N:45 ~p:0.288889 Travelled dist:781.517 Probability:0.25 Avg cost:1.09205 time(ms):86.5574 900 iterations
N:14 M:37 M+N:51 ~p:0.27451 Travelled dist:886.168 Probability:0.25 Avg cost:0.985579 time(ms):84.2755 1000 iterations
N:15 M:41 M+N:56 ~p:0.267857 Travelled dist:981.608 Probability:0.25 Avg cost:1.01853 time(ms):84.6958 1100 iterations
N:16 M:47 M+N:63 ~p:0.253968 Travelled dist:1080.45 Probability:0.25 Avg cost:0.98385 time(ms):83.6137 1200 iterations
N:18 M:51 M+N:69 ~p:0.26087 Travelled dist:1187.46 Probability:0.25 Avg cost:0.926393 time(ms):84.0396 1300 iterations
N:18 M:57 M+N:75 ~p:0.24 Travelled dist:1291.86 Probability:0.25 Avg cost:0.885706 time(ms):81.4457 1400 iterations
N:18 M:62 M+N:80 ~p:0.225 Travelled dist:1396.88 Probability:0.25 Avg cost:0.822317 time(ms):78.1752 1500 iterations
N:18 M:68 M+N:86 ~p:0.209302 Travelled dist:1502.51 Probability:0.25 Avg cost:0.769603 time(ms):75.8186 1600 iterations
N:18 M:74 M+N:92 ~p:0.195652 Travelled dist:1607.42 Probability:0.25 Avg cost:0.721573 time(ms):72.8212 1700 iterations
N:18 M:79 M+N:97 ~p:0.185567 Travelled dist:1711.34 Probability:0.25 Avg cost:0.683213 time(ms):73.561 1800 iterations
N:18 M:85 M+N:103 ~p:0.174757 Travelled dist:1813.87 Probability:0.25 Avg cost:0.664428 time(ms):72.9741 1900 iterations
N:20 M:89 M+N:109 ~p:0.183486 Travelled dist:1915.85 Probability:0.25 Avg cost:0.666461 time(ms):73.3915 2000 iterations
N:20 M:95 M+N:115 ~p:0.173913 Travelled dist:2018.4 Probability:0.25 Avg cost:0.636845 time(ms):73.0487 2100 iterations
N:23 M:98 M+N:121 ~p:0.190083 Travelled dist:2120.3 Probability:0.25 Avg cost:0.635893 time(ms):73.1242 2200 iterations
N:23 M:104 M+N:127 ~p:0.181102 Travelled dist:2220.14 Probability:0.25 Avg cost:0.62966 time(ms):72.5272 2300 iterations
N:25 M:108 M+N:133 ~p:0.18797 Travelled dist:2322.46 Probability:0.25 Avg cost:0.619144 time(ms):73.3894 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2417.83 Probability:0.25 Avg cost:0.657139 time(ms):73.9086 2500 iterations
N:27 M:114 M+N:141 ~p:0.191489 Travelled dist:2491.73 Probability:0.25 Avg cost:0.723706 time(ms):73.6695 2600 iterations
N:29 M:117 M+N:146 ~p:0.19863 Travelled dist:2581.42 Probability:0.25 Avg cost:0.743945 time(ms):74.181 2700 iterations
N:29 M:122 M+N:151 ~p:0.192053 Travelled dist:2675.6 Probability:0.25 Avg cost:0.733935 time(ms):73.4386 2800 iterations
N:32 M:125 M+N:157 ~p:0.203822 Travelled dist:2774.59 Probability:0.25 Avg cost:0.724728 time(ms):74.0391 2900 iterations
N:32 M:131 M+N:163 ~p:0.196319 Travelled dist:2875.55 Probability:0.25 Avg cost:0.745025 time(ms):74.2397 3000 iterations
N:32 M:136 M+N:168 ~p:0.190476 Travelled dist:2977.61 Probability:0.25 Avg cost:0.722723 time(ms):73.9721 3100 iterations
N:33 M:140 M+N:173 ~p:0.190751 Travelled dist:3079.16 Probability:0.25 Avg cost:0.702676 time(ms):73.9137 3200 iterations
N:34 M:145 M+N:179 ~p:0.189944 Travelled dist:3173.64 Probability:0.25 Avg cost:0.720279 time(ms):73.8251 3300 iterations
N:37 M:147 M+N:184 ~p:0.201087 Travelled dist:3272.04 Probability:0.25 Avg cost:0.716595 time(ms):73.6305 3400 iterations
N:37 M:152 M+N:189 ~p:0.195767 Travelled dist:3374.13 Probability:0.25 Avg cost:0.70914 time(ms):74.0046 3500 iterations
N:39 M:156 M+N:195 ~p:0.2 Travelled dist:3474.11 Probability:0.25 Avg cost:0.705728 time(ms):74.3288 3600 iterations
N:41 M:160 M+N:201 ~p:0.20398 Travelled dist:3568.73 Probability:0.25 Avg cost:0.726831 time(ms):74.5429 3700 iterations
N:43 M:164 M+N:207 ~p:0.207729 Travelled dist:3667.17 Probability:0.25 Avg cost:0.724668 time(ms):74.4758 3800 iterations
N:43 M:169 M+N:212 ~p:0.20283 Travelled dist:3762.61 Probability:0.25 Avg cost:0.737572 time(ms):74.3681 3900 iterations
N:44 M:173 M+N:217 ~p:0.202765 Travelled dist:3861.36 Probability:0.25 Avg cost:0.731419 time(ms):74.2156 4000 iterations
N:46 M:177 M+N:223 ~p:0.206278 Travelled dist:3960.18 Probability:0.25 Avg cost:0.7284 time(ms):74.4943 4100 iterations
N:46 M:183 M+N:229 ~p:0.200873 Travelled dist:4059.82 Probability:0.25 Avg cost:0.717343 time(ms):74.5567 4200 iterations
N:47 M:186 M+N:233 ~p:0.201717 Travelled dist:4161.12 Probability:0.25 Avg cost:0.713531 time(ms):74.4967 4300 iterations
N:48 M:191 M+N:239 ~p:0.200837 Travelled dist:4261.17 Probability:0.25 Avg cost:0.706511 time(ms):74.5857 4400 iterations
N:49 M:195 M+N:244 ~p:0.20082 Travelled dist:4360.6 Probability:0.25 Avg cost:0.730498 time(ms):75.1414 4500 iterations
N:51 M:199 M+N:250 ~p:0.204 Travelled dist:4459.44 Probability:0.25 Avg cost:0.723943 time(ms):75.0043 4600 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4545.41 Probability:0.25 Avg cost:0.77509 time(ms):75.7347 4700 iterations
N:54 M:202 M+N:256 ~p:0.210938 Travelled dist:4561.75 Probability:0.25 Avg cost:1.0095 time(ms):76.2679 4800 iterations
N:55 M:204 M+N:259 ~p:0.212355 Travelled dist:4611.68 Probability:0.25 Avg cost:1.07639 time(ms):76.3521 4900 iterations
N:55 M:208 M+N:263 ~p:0.209125 Travelled dist:4688.74 Probability:0.25 Avg cost:1.07449 time(ms):75.9378 5000 iterations
N:57 M:211 M+N:268 ~p:0.212687 Travelled dist:4777.67 Probability:0.25 Avg cost:1.07008 time(ms):75.7913 5100 iterations
N:58 M:215 M+N:273 ~p:0.212454 Travelled dist:4870.35 Probability:0.25 Avg cost:1.075 time(ms):76.0622 5200 iterations
N:58 M:220 M+N:278 ~p:0.208633 Travelled dist:4967.9 Probability:0.25 Avg cost:1.06806 time(ms):75.3032 5300 iterations
N:59 M:225 M+N:284 ~p:0.207746 Travelled dist:5069.11 Probability:0.25 Avg cost:1.05271 time(ms):74.9186 5400 iterations
N:60 M:230 M+N:290 ~p:0.206897 Travelled dist:5169.01 Probability:0.25 Avg cost:1.03962 time(ms):74.6963 5500 iterations
N:62 M:233 M+N:295 ~p:0.210169 Travelled dist:5263.9 Probability:0.25 Avg cost:1.03898 time(ms):75.1468 5600 iterations
N:66 M:234 M+N:300 ~p:0.22 Travelled dist:5347.11 Probability:0.25 Avg cost:1.06198 time(ms):75.47 5700 iterations
N:68 M:237 M+N:305 ~p:0.222951 Travelled dist:5434.09 Probability:0.25 Avg cost:1.08342 time(ms):75.8089 5800 iterations
N:69 M:241 M+N:310 ~p:0.222581 Travelled dist:5532.54 Probability:0.25 Avg cost:1.07167 time(ms):75.8726 5900 iterations
N:70 M:245 M+N:315 ~p:0.222222 Travelled dist:5632.71 Probability:0.25 Avg cost:1.06642 time(ms):75.5808 6000 iterations
N:71 M:249 M+N:320 ~p:0.221875 Travelled dist:5732.15 Probability:0.25 Avg cost:1.06181 time(ms):75.4943 6100 iterations
N:71 M:255 M+N:326 ~p:0.217791 Travelled dist:5833.62 Probability:0.25 Avg cost:1.04807 time(ms):75.0722 6200 iterations
N:72 M:259 M+N:331 ~p:0.217523 Travelled dist:5935.32 Probability:0.25 Avg cost:1.03988 time(ms):75.1275 6300 iterations
N:74 M:262 M+N:336 ~p:0.220238 Travelled dist:6033.37 Probability:0.25 Avg cost:1.03214 time(ms):75.1058 6400 iterations
N:74 M:266 M+N:340 ~p:0.217647 Travelled dist:6113.03 Probability:0.25 Avg cost:1.04538 time(ms):75.1848 6500 iterations
N:74 M:271 M+N:345 ~p:0.214493 Travelled dist:6200.16 Probability:0.25 Avg cost:1.03843 time(ms):74.7814 6600 iterations
N:74 M:276 M+N:350 ~p:0.211429 Travelled dist:6296.17 Probability:0.25 Avg cost:1.02528 time(ms):74.5356 6700 iterations
N:74 M:282 M+N:356 ~p:0.207865 Travelled dist:6396.59 Probability:0.25 Avg cost:1.01085 time(ms):74.0676 6800 iterations
N:75 M:285 M+N:360 ~p:0.208333 Travelled dist:6498.75 Probability:0.25 Avg cost:0.996636 time(ms):73.6385 6900 iterations
N:75 M:290 M+N:365 ~p:0.205479 Travelled dist:6601.62 Probability:0.25 Avg cost:0.986072 time(ms):73.5753 7000 iterations
N:76 M:294 M+N:370 ~p:0.205405 Travelled dist:6699.31 Probability:0.25 Avg cost:0.97857 time(ms):73.6974 7100 iterations
N:77 M:299 M+N:376 ~p:0.204787 Travelled dist:6799.88 Probability:0.25 Avg cost:0.966132 time(ms):73.074 7200 iterations
N:77 M:305 M+N:382 ~p:0.201571 Travelled dist:6901.11 Probability:0.25 Avg cost:0.962831 time(ms):72.939 7300 iterations
N:79 M:309 M+N:388 ~p:0.203608 Travelled dist:6999.45 Probability:0.25 Avg cost:0.989663 time(ms):73.2731 7400 iterations
N:80 M:313 M+N:393 ~p:0.203562 Travelled dist:7099.9 Probability:0.25 Avg cost:0.981614 time(ms):73.1457 7500 iterations
N:81 M:317 M+N:398 ~p:0.203518 Travelled dist:7187.9 Probability:0.25 Avg cost:0.994149 time(ms):73.2457 7600 iterations
N:82 M:323 M+N:405 ~p:0.202469 Travelled dist:7282.64 Probability:0.25 Avg cost:0.985813 time(ms):73.3281 7700 iterations
N:83 M:327 M+N:410 ~p:0.202439 Travelled dist:7376.9 Probability:0.25 Avg cost:0.980838 time(ms):73.2218 7800 iterations
N:84 M:331 M+N:415 ~p:0.20241 Travelled dist:7478.17 Probability:0.25 Avg cost:0.971358 time(ms):73.4151 7900 iterations
N:85 M:336 M+N:421 ~p:0.2019 Travelled dist:7578.56 Probability:0.25 Avg cost:0.964585 time(ms):73.3841 8000 iterations
N:86 M:340 M+N:426 ~p:0.201878 Travelled dist:7676.17 Probability:0.25 Avg cost:0.959718 time(ms):73.507 8100 iterations
N:89 M:343 M+N:432 ~p:0.206019 Travelled dist:7775.98 Probability:0.25 Avg cost:0.951528 time(ms):73.5386 8200 iterations
N:89 M:347 M+N:436 ~p:0.204128 Travelled dist:7848.52 Probability:0.25 Avg cost:0.981536 time(ms):73.6398 8300 iterations
N:92 M:348 M+N:440 ~p:0.209091 Travelled dist:7930.03 Probability:0.25 Avg cost:0.990635 time(ms):73.864 8400 iterations
N:92 M:353 M+N:445 ~p:0.206742 Travelled dist:8020.55 Probability:0.25 Avg cost:0.987139 time(ms):74.0251 8500 iterations
N:94 M:356 M+N:450 ~p:0.208889 Travelled dist:8119.08 Probability:0.25 Avg cost:0.980348 time(ms):74.0898 8600 iterations
N:96 M:359 M+N:455 ~p:0.210989 Travelled dist:8220.63 Probability:0.25 Avg cost:0.977486 time(ms):74.0848 8700 iterations
N:98 M:363 M+N:461 ~p:0.212581 Travelled dist:8323.11 Probability:0.25 Avg cost:0.970817 time(ms):74.3986 8800 iterations
N:99 M:367 M+N:466 ~p:0.212446 Travelled dist:8423.26 Probability:0.25 Avg cost:0.96573 time(ms):74.2423 8900 iterations
N:100 M:372 M+N:472 ~p:0.211864 Travelled dist:8521.88 Probability:0.25 Avg cost:0.960005 time(ms):74.3656 9000 iterations
N:101 M:377 M+N:478 ~p:0.211297 Travelled dist:8623.76 Probability:0.25 Avg cost:0.95089 time(ms):73.9031 9100 iterations
N:101 M:382 M+N:483 ~p:0.20911 Travelled dist:8724.87 Probability:0.25 Avg cost:0.946193 time(ms):73.7527 9200 iterations
N:102 M:387 M+N:489 ~p:0.208589 Travelled dist:8826.13 Probability:0.25 Avg cost:0.947304 time(ms):73.4456 9300 iterations
N:103 M:392 M+N:495 ~p:0.208081 Travelled dist:8933.83 Probability:0.25 Avg cost:0.94096 time(ms):73.4582 9400 iterations
N:103 M:398 M+N:501 ~p:0.205589 Travelled dist:9040.76 Probability:0.25 Avg cost:0.933311 time(ms):73.0742 9500 iterations
N:103 M:403 M+N:506 ~p:0.203557 Travelled dist:9146.74 Probability:0.25 Avg cost:0.923696 time(ms):72.844 9600 iterations
N:106 M:405 M+N:511 ~p:0.207436 Travelled dist:9243.2 Probability:0.25 Avg cost:0.933644 time(ms):73.1594 9700 iterations
N:107 M:408 M+N:515 ~p:0.207767 Travelled dist:9325.74 Probability:0.25 Avg cost:0.938196 time(ms):73.1326 9800 iterations
N:108 M:413 M+N:521 ~p:0.207294 Travelled dist:9420.21 Probability:0.25 Avg cost:0.931339 time(ms):73.0647 9900 iterations
N:110 M:416 M+N:526 ~p:0.209125 Travelled dist:9520.39 Probability:0.25 Avg cost:0.925558 time(ms):73.1474 10000 iterations
N:113 M:418 M+N:531 ~p:0.212806 Travelled dist:9622.87 Probability:0.25 Avg cost:0.92359 time(ms):73.3937 10100 iterations
N:114 M:421 M+N:535 ~p:0.213084 Travelled dist:9686.88 Probability:0.25 Avg cost:0.953268 time(ms):73.5538 10200 iterations
N:117 M:423 M+N:540 ~p:0.216667 Travelled dist:9764.86 Probability:0.25 Avg cost:0.965886 time(ms):73.7466 10300 iterations
N:119 M:426 M+N:545 ~p:0.218349 Travelled dist:9859.54 Probability:0.25 Avg cost:0.960879 time(ms):73.8369 10400 iterations
N:119 M:432 M+N:551 ~p:0.215971 Travelled dist:9960.65 Probability:0.25 Avg cost:0.95332 time(ms):73.5655 10500 iterations
N:122 M:434 M+N:556 ~p:0.219424 Travelled dist:10062.9 Probability:0.25 Avg cost:0.946101 time(ms):73.6015 10600 iterations
N:125 M:437 M+N:562 ~p:0.22242 Travelled dist:10160.5 Probability:0.25 Avg cost:0.961925 time(ms):73.7284 10700 iterations
N:127 M:440 M+N:567 ~p:0.223986 Travelled dist:10245.1 Probability:0.25 Avg cost:0.973191 time(ms):73.8223 10800 iterations
N:128 M:443 M+N:571 ~p:0.224168 Travelled dist:10333.3 Probability:0.25 Avg cost:0.983171 time(ms):73.9566 10900 iterations
N:128 M:448 M+N:576 ~p:0.222222 Travelled dist:10424.1 Probability:0.25 Avg cost:0.979902 time(ms):73.8636 11000 iterations
N:130 M:451 M+N:581 ~p:0.223752 Travelled dist:10522.3 Probability:0.25 Avg cost:0.97204 time(ms):73.684 11100 iterations
N:130 M:456 M+N:586 ~p:0.221843 Travelled dist:10621.4 Probability:0.25 Avg cost:0.967481 time(ms):73.7527 11200 iterations
N:131 M:460 M+N:591 ~p:0.221658 Travelled dist:10721.9 Probability:0.25 Avg cost:0.967273 time(ms):73.6436 11300 iterations
N:133 M:465 M+N:598 ~p:0.222408 Travelled dist:10822 Probability:0.25 Avg cost:0.959849 time(ms):73.5896 11400 iterations
N:133 M:469 M+N:602 ~p:0.22093 Travelled dist:10902.1 Probability:0.25 Avg cost:0.993153 time(ms):73.6931 11500 iterations
N:133 M:476 M+N:609 ~p:0.218391 Travelled dist:10994.8 Probability:0.25 Avg cost:0.987341 time(ms):73.4684 11600 iterations
N:133 M:481 M+N:614 ~p:0.216612 Travelled dist:11085.5 Probability:0.25 Avg cost:0.991497 time(ms):73.3692 11700 iterations
N:134 M:485 M+N:619 ~p:0.216478 Travelled dist:11181.2 Probability:0.25 Avg cost:0.985818 time(ms):73.374 11800 iterations
N:136 M:488 M+N:624 ~p:0.217949 Travelled dist:11265.1 Probability:0.25 Avg cost:1.00691 time(ms):73.6209 11900 iterations
N:136 M:490 M+N:626 ~p:0.217252 Travelled dist:11323 Probability:0.25 Avg cost:1.03059 time(ms):73.679 12000 iterations
N:137 M:493 M+N:630 ~p:0.21746 Travelled dist:11404.8 Probability:0.25 Avg cost:1.0303 time(ms):73.5657 12100 iterations
N:140 M:495 M+N:635 ~p:0.220472 Travelled dist:11492.7 Probability:0.25 Avg cost:1.03602 time(ms):73.9449 12200 iterations
N:140 M:500 M+N:640 ~p:0.21875 Travelled dist:11584.1 Probability:0.25 Avg cost:1.04175 time(ms):73.7927 12300 iterations
N:141 M:504 M+N:645 ~p:0.218605 Travelled dist:11677.2 Probability:0.25 Avg cost:1.04153 time(ms):73.8982 12400 iterations
N:142 M:508 M+N:650 ~p:0.218462 Travelled dist:11775.8 Probability:0.25 Avg cost:1.03514 time(ms):73.9167 12500 iterations
N:143 M:513 M+N:656 ~p:0.217988 Travelled dist:11873.4 Probability:0.25 Avg cost:1.03014 time(ms):74.0006 12600 iterations
N:144 M:517 M+N:661 ~p:0.217852 Travelled dist:11973 Probability:0.25 Avg cost:1.02655 time(ms):73.8808 12700 iterations
N:145 M:522 M+N:667 ~p:0.217391 Travelled dist:12075.4 Probability:0.25 Avg cost:1.01888 time(ms):73.7394 12800 iterations
N:146 M:527 M+N:673 ~p:0.216939 Travelled dist:12176 Probability:0.25 Avg cost:1.01241 time(ms):73.7212 12900 iterations
N:147 M:532 M+N:679 ~p:0.216495 Travelled dist:12278.2 Probability:0.25 Avg cost:1.00627 time(ms):73.5467 13000 iterations
N:149 M:535 M+N:684 ~p:0.217836 Travelled dist:12377.3 Probability:0.25 Avg cost:1.00345 time(ms):73.6624 13100 iterations
N:152 M:537 M+N:689 ~p:0.22061 Travelled dist:12466.3 Probability:0.25 Avg cost:1.00961 time(ms):74.0483 13200 iterations
N:153 M:540 M+N:693 ~p:0.220779 Travelled dist:12548.9 Probability:0.25 Avg cost:1.01354 time(ms):73.9648 13300 iterations
N:153 M:545 M+N:698 ~p:0.219198 Travelled dist:12635.3 Probability:0.25 Avg cost:1.0165 time(ms):73.938 13400 iterations
N:154 M:549 M+N:703 ~p:0.219061 Travelled dist:12731.2 Probability:0.25 Avg cost:1.01086 time(ms):73.881 13500 iterations
N:155 M:553 M+N:708 ~p:0.218927 Travelled dist:12828.5 Probability:0.25 Avg cost:1.00699 time(ms):73.9514 13600 iterations
N:156 M:558 M+N:714 ~p:0.218487 Travelled dist:12921 Probability:0.25 Avg cost:1.008 time(ms):73.8403 13700 iterations
N:156 M:563 M+N:719 ~p:0.216968 Travelled dist:13019.5 Probability:0.25 Avg cost:1.00229 time(ms):73.9201 13800 iterations
N:156 M:568 M+N:724 ~p:0.21547 Travelled dist:13118.3 Probability:0.25 Avg cost:0.996048 time(ms):73.725 13900 iterations
N:158 M:571 M+N:729 ~p:0.216735 Travelled dist:13219.7 Probability:0.25 Avg cost:0.990662 time(ms):73.7529 14000 iterations
N:160 M:575 M+N:735 ~p:0.217687 Travelled dist:13318.4 Probability:0.25 Avg cost:0.989945 time(ms):73.7539 14100 iterations
N:160 M:579 M+N:739 ~p:0.216509 Travelled dist:13414.3 Probability:0.25 Avg cost:0.989456 time(ms):73.773 14200 iterations
N:160 M:584 M+N:744 ~p:0.215054 Travelled dist:13510.3 Probability:0.25 Avg cost:0.984079 time(ms):73.6287 14300 iterations
N:161 M:588 M+N:749 ~p:0.214953 Travelled dist:13610.4 Probability:0.25 Avg cost:0.980228 time(ms):73.5207 14400 iterations
N:161 M:594 M+N:755 ~p:0.213245 Travelled dist:13709.3 Probability:0.25 Avg cost:0.974489 time(ms):73.521 14500 iterations
N:161 M:600 M+N:761 ~p:0.211564 Travelled dist:13810.4 Probability:0.25 Avg cost:0.968771 time(ms):73.1849 14600 iterations
N:164 M:602 M+N:766 ~p:0.214099 Travelled dist:13914.8 Probability:0.25 Avg cost:0.964255 time(ms):73.2997 14700 iterations
N:166 M:605 M+N:771 ~p:0.215305 Travelled dist:14009.2 Probability:0.25 Avg cost:0.965639 time(ms):73.3284 14800 iterations
N:169 M:607 M+N:776 ~p:0.217784 Travelled dist:14101.2 Probability:0.25 Avg cost:0.970244 time(ms):73.5307 14900 iterations
N:171 M:610 M+N:781 ~p:0.21895 Travelled dist:14193.7 Probability:0.25 Avg cost:0.969106 time(ms):73.5808 15000 iterations
N:171 M:615 M+N:786 ~p:0.217557 Travelled dist:14293.3 Probability:0.25 Avg cost:0.969509 time(ms):73.5155 15100 iterations
N:172 M:620 M+N:792 ~p:0.217172 Travelled dist:14397.2 Probability:0.25 Avg cost:0.9633 time(ms):73.2446 15200 iterations
N:174 M:625 M+N:799 ~p:0.217772 Travelled dist:14504 Probability:0.25 Avg cost:0.967389 time(ms):73.2858 15300 iterations
N:174 M:630 M+N:804 ~p:0.216418 Travelled dist:14609.8 Probability:0.25 Avg cost:0.961176 time(ms):73.0327 15400 iterations
N:175 M:635 M+N:810 ~p:0.216049 Travelled dist:14713.3 Probability:0.25 Avg cost:0.957191 time(ms):72.9353 15500 iterations
N:176 M:640 M+N:816 ~p:0.215686 Travelled dist:14811.9 Probability:0.25 Avg cost:0.953786 time(ms):72.954 15600 iterations
N:177 M:644 M+N:821 ~p:0.215591 Travelled dist:14912.8 Probability:0.25 Avg cost:0.950316 time(ms):73.0723 15700 iterations
N:178 M:648 M+N:826 ~p:0.215496 Travelled dist:15011.4 Probability:0.25 Avg cost:0.954653 time(ms):73.168 15800 iterations
N:180 M:651 M+N:831 ~p:0.216606 Travelled dist:15110.2 Probability:0.25 Avg cost:0.952362 time(ms):73.2139 15900 iterations
N:181 M:656 M+N:837 ~p:0.216249 Travelled dist:15201.9 Probability:0.25 Avg cost:0.953199 time(ms):73.1818 16000 iterations
N:184 M:658 M+N:842 ~p:0.218527 Travelled dist:15295.9 Probability:0.25 Avg cost:0.95503 time(ms):73.4922 16100 iterations
N:186 M:661 M+N:847 ~p:0.219599 Travelled dist:15386.3 Probability:0.25 Avg cost:0.964722 time(ms):73.5443 16200 iterations
N:189 M:664 M+N:853 ~p:0.221571 Travelled dist:15483.8 Probability:0.25 Avg cost:0.962574 time(ms):73.6455 16300 iterations
N:191 M:666 M+N:857 ~p:0.22287 Travelled dist:15558.7 Probability:0.25 Avg cost:0.978159 time(ms):73.8546 16400 iterations
N:192 M:670 M+N:862 ~p:0.222738 Travelled dist:15646.1 Probability:0.25 Avg cost:0.980128 time(ms):73.9002 16500 iterations
N:194 M:673 M+N:867 ~p:0.22376 Travelled dist:15737.2 Probability:0.25 Avg cost:0.979675 time(ms):74.0387 16600 iterations
N:194 M:678 M+N:872 ~p:0.222477 Travelled dist:15830.8 Probability:0.25 Avg cost:0.980275 time(ms):74.0443 16700 iterations
N:196 M:682 M+N:878 ~p:0.223235 Travelled dist:15937.5 Probability:0.25 Avg cost:0.978683 time(ms):74.0954 16800 iterations
N:197 M:688 M+N:885 ~p:0.222599 Travelled dist:16041.4 Probability:0.25 Avg cost:0.975309 time(ms):74.0121 16900 iterations
N:198 M:693 M+N:891 ~p:0.222222 Travelled dist:16139.9 Probability:0.25 Avg cost:0.971314 time(ms):73.9754 17000 iterations
N:201 M:696 M+N:897 ~p:0.22408 Travelled dist:16240.7 Probability:0.25 Avg cost:0.969709 time(ms):74.0268 17100 iterations
N:204 M:698 M+N:902 ~p:0.226164 Travelled dist:16338 Probability:0.25 Avg cost:0.984729 time(ms):74.3089 17200 iterations
N:205 M:702 M+N:907 ~p:0.22602 Travelled dist:16434.3 Probability:0.25 Avg cost:0.983238 time(ms):74.19 17300 iterations
N:205 M:707 M+N:912 ~p:0.224781 Travelled dist:16532.9 Probability:0.25 Avg cost:0.979085 time(ms):74.1253 17400 iterations
N:205 M:713 M+N:918 ~p:0.223312 Travelled dist:16635.5 Probability:0.25 Avg cost:0.973692 time(ms):73.9738 17500 iterations
N:208 M:716 M+N:924 ~p:0.225108 Travelled dist:16740.6 Probability:0.25 Avg cost:0.97219 time(ms):73.8672 17600 iterations
N:209 M:721 M+N:930 ~p:0.224731 Travelled dist:16845.2 Probability:0.25 Avg cost:0.978244 time(ms):74.0131 17700 iterations
N:211 M:726 M+N:937 ~p:0.225187 Travelled dist:16954.3 Probability:0.25 Avg cost:0.975353 time(ms):74.0857 17800 iterations
N:213 M:730 M+N:943 ~p:0.225875 Travelled dist:17060.8 Probability:0.25 Avg cost:0.971908 time(ms):74.1137 17900 iterations
N:215 M:734 M+N:949 ~p:0.226554 Travelled dist:17159.9 Probability:0.25 Avg cost:0.972454 time(ms):74.2075 18000 iterations


==> plots/gen_obstacles/shift_smooth_paper_timings/data-0.250000-tree-2--offset-200-1603639775.txt <==
N:1 M:1 M+N:2 ~p:0.5 Travelled dist:30.6732 Probability:0.25 Avg cost:0 time(ms):0 100 iterations
N:2 M:5 M+N:7 ~p:0.285714 Travelled dist:92.8574 Probability:0.25 Avg cost:3.96585 time(ms):71.1681 200 iterations
N:4 M:7 M+N:11 ~p:0.363636 Travelled dist:170.008 Probability:0.25 Avg cost:2.79723 time(ms):82.6333 300 iterations
N:5 M:11 M+N:16 ~p:0.3125 Travelled dist:260.33 Probability:0.25 Avg cost:2.02589 time(ms):71.0959 400 iterations
N:6 M:15 M+N:21 ~p:0.285714 Travelled dist:357.899 Probability:0.25 Avg cost:1.66583 time(ms):68.2783 500 iterations
N:8 M:20 M+N:28 ~p:0.285714 Travelled dist:457.905 Probability:0.25 Avg cost:1.45312 time(ms):68.4882 600 iterations
N:11 M:22 M+N:33 ~p:0.333333 Travelled dist:556.201 Probability:0.25 Avg cost:1.39076 time(ms):70.8976 700 iterations
N:11 M:27 M+N:38 ~p:0.289474 Travelled dist:656.569 Probability:0.25 Avg cost:1.22681 time(ms):67.0963 800 iterations
N:12 M:32 M+N:44 ~p:0.272727 Travelled dist:760.505 Probability:0.25 Avg cost:1.07093 time(ms):61.51 900 iterations
N:13 M:36 M+N:49 ~p:0.265306 Travelled dist:864.162 Probability:0.25 Avg cost:0.980518 time(ms):60.7618 1000 iterations
N:15 M:40 M+N:55 ~p:0.272727 Travelled dist:962.25 Probability:0.25 Avg cost:0.989407 time(ms):62.8275 1100 iterations
N:16 M:45 M+N:61 ~p:0.262295 Travelled dist:1061.02 Probability:0.25 Avg cost:0.954213 time(ms):62.1625 1200 iterations
N:17 M:50 M+N:67 ~p:0.253731 Travelled dist:1161.94 Probability:0.25 Avg cost:0.902311 time(ms):61.0963 1300 iterations
N:18 M:55 M+N:73 ~p:0.246575 Travelled dist:1264.83 Probability:0.25 Avg cost:0.867895 time(ms):60.2515 1400 iterations
N:18 M:61 M+N:79 ~p:0.227848 Travelled dist:1369.48 Probability:0.25 Avg cost:0.805356 time(ms):57.449 1500 iterations
N:18 M:66 M+N:84 ~p:0.214286 Travelled dist:1475.14 Probability:0.25 Avg cost:0.751008 time(ms):54.9555 1600 iterations
N:18 M:72 M+N:90 ~p:0.2 Travelled dist:1581.3 Probability:0.25 Avg cost:0.70351 time(ms):52.8184 1700 iterations
N:18 M:78 M+N:96 ~p:0.1875 Travelled dist:1687.51 Probability:0.25 Avg cost:0.661661 time(ms):50.8809 1800 iterations
N:18 M:84 M+N:102 ~p:0.176471 Travelled dist:1793.8 Probability:0.25 Avg cost:0.624511 time(ms):49.1543 1900 iterations
N:20 M:89 M+N:109 ~p:0.183486 Travelled dist:1899.33 Probability:0.25 Avg cost:0.621651 time(ms):49.0869 2000 iterations
N:20 M:94 M+N:114 ~p:0.175439 Travelled dist:2004.88 Probability:0.25 Avg cost:0.590373 time(ms):47.6891 2100 iterations
N:22 M:98 M+N:120 ~p:0.183333 Travelled dist:2110.43 Probability:0.25 Avg cost:0.571462 time(ms):48.326 2200 iterations
N:23 M:103 M+N:126 ~p:0.18254 Travelled dist:2212.08 Probability:0.25 Avg cost:0.586959 time(ms):48.1869 2300 iterations
N:25 M:107 M+N:132 ~p:0.189394 Travelled dist:2315.89 Probability:0.25 Avg cost:0.571369 time(ms):48.7723 2400 iterations
N:27 M:111 M+N:138 ~p:0.195652 Travelled dist:2415.68 Probability:0.25 Avg cost:0.601042 time(ms):49.6195 2500 iterations
N:28 M:114 M+N:142 ~p:0.197183 Travelled dist:2512.98 Probability:0.25 Avg cost:0.612232 time(ms):50.0984 2600 iterations
N:29 M:118 M+N:147 ~p:0.197279 Travelled dist:2609.29 Probability:0.25 Avg cost:0.626522 time(ms):50.8276 2700 iterations
N:30 M:123 M+N:153 ~p:0.196078 Travelled dist:2709.93 Probability:0.25 Avg cost:0.605384 time(ms):50.1258 2800 iterations
N:32 M:127 M+N:159 ~p:0.201258 Travelled dist:2811.17 Probability:0.25 Avg cost:0.621579 time(ms):50.7226 2900 iterations
N:32 M:133 M+N:165 ~p:0.193939 Travelled dist:2914.82 Probability:0.25 Avg cost:0.601873 time(ms):49.7765 3000 iterations
N:32 M:138 M+N:170 ~p:0.188235 Travelled dist:3020.27 Probability:0.25 Avg cost:0.581725 time(ms):48.8455 3100 iterations
N:34 M:143 M+N:177 ~p:0.19209 Travelled dist:3123.97 Probability:0.25 Avg cost:0.583705 time(ms):49.3267 3200 iterations
N:35 M:147 M+N:182 ~p:0.192308 Travelled dist:3224.42 Probability:0.25 Avg cost:0.585959 time(ms):48.6066 3300 iterations
N:37 M:150 M+N:187 ~p:0.197861 Travelled dist:3327.36 Probability:0.25 Avg cost:0.593545 time(ms):49.6175 3400 iterations
N:38 M:155 M+N:193 ~p:0.196891 Travelled dist:3432.16 Probability:0.25 Avg cost:0.577599 time(ms):49.4294 3500 iterations
N:40 M:158 M+N:198 ~p:0.20202 Travelled dist:3531.02 Probability:0.25 Avg cost:0.592229 time(ms):50.4744 3600 iterations
N:42 M:163 M+N:205 ~p:0.204878 Travelled dist:3628.77 Probability:0.25 Avg cost:0.603227 time(ms):50.4641 3700 iterations
N:43 M:167 M+N:210 ~p:0.204762 Travelled dist:3723.13 Probability:0.25 Avg cost:0.626873 time(ms):51.3406 3800 iterations
N:44 M:171 M+N:215 ~p:0.204651 Travelled dist:3820.27 Probability:0.25 Avg cost:0.615188 time(ms):50.7345 3900 iterations
N:45 M:175 M+N:220 ~p:0.204545 Travelled dist:3920.9 Probability:0.25 Avg cost:0.613182 time(ms):51.2432 4000 iterations
N:46 M:181 M+N:227 ~p:0.202643 Travelled dist:4020.74 Probability:0.25 Avg cost:0.611828 time(ms):51.2871 4100 iterations
N:47 M:184 M+N:231 ~p:0.203463 Travelled dist:4122.77 Probability:0.25 Avg cost:0.600204 time(ms):51.2093 4200 iterations
N:47 M:190 M+N:237 ~p:0.198312 Travelled dist:4224.17 Probability:0.25 Avg cost:0.59837 time(ms):50.7031 4300 iterations
N:49 M:193 M+N:242 ~p:0.202479 Travelled dist:4329.06 Probability:0.25 Avg cost:0.622068 time(ms):50.9489 4400 iterations
N:50 M:198 M+N:248 ~p:0.201613 Travelled dist:4434.92 Probability:0.25 Avg cost:0.611905 time(ms):50.3571 4500 iterations
N:54 M:201 M+N:255 ~p:0.211765 Travelled dist:4535.91 Probability:0.25 Avg cost:0.63781 time(ms):51.3981 4600 iterations
N:55 M:205 M+N:260 ~p:0.211538 Travelled dist:4626.98 Probability:0.25 Avg cost:0.652319 time(ms):51.6061 4700 iterations
N:55 M:209 M+N:264 ~p:0.208333 Travelled dist:4723.73 Probability:0.25 Avg cost:0.639098 time(ms):50.9142 4800 iterations
N:57 M:213 M+N:270 ~p:0.211111 Travelled dist:4822.85 Probability:0.25 Avg cost:0.65329 time(ms):51.4318 4900 iterations
N:58 M:217 M+N:275 ~p:0.210909 Travelled dist:4923.22 Probability:0.25 Avg cost:0.652807 time(ms):51.4435 5000 iterations
N:58 M:223 M+N:281 ~p:0.206406 Travelled dist:5026.33 Probability:0.25 Avg cost:0.640751 time(ms):50.7377 5100 iterations
N:59 M:229 M+N:288 ~p:0.204861 Travelled dist:5130.47 Probability:0.25 Avg cost:0.636892 time(ms):50.592 5200 iterations
N:61 M:232 M+N:293 ~p:0.208191 Travelled dist:5231.67 Probability:0.25 Avg cost:0.636213 time(ms):50.946 5300 iterations
N:64 M:234 M+N:298 ~p:0.214765 Travelled dist:5326.22 Probability:0.25 Avg cost:0.657101 time(ms):51.3836 5400 iterations
N:68 M:236 M+N:304 ~p:0.223684 Travelled dist:5413.2 Probability:0.25 Avg cost:0.689048 time(ms):52.2231 5500 iterations
N:69 M:240 M+N:309 ~p:0.223301 Travelled dist:5507.5 Probability:0.25 Avg cost:0.68811 time(ms):52.3186 5600 iterations
N:70 M:244 M+N:314 ~p:0.22293 Travelled dist:5606.34 Probability:0.25 Avg cost:0.684414 time(ms):52.3298 5700 iterations
N:71 M:247 M+N:318 ~p:0.22327 Travelled dist:5705.27 Probability:0.25 Avg cost:0.681403 time(ms):52.2258 5800 iterations
N:71 M:254 M+N:325 ~p:0.218462 Travelled dist:5806.92 Probability:0.25 Avg cost:0.681579 time(ms):51.8925 5900 iterations
N:72 M:257 M+N:329 ~p:0.218845 Travelled dist:5910.59 Probability:0.25 Avg cost:0.671271 time(ms):51.6825 6000 iterations
N:74 M:261 M+N:335 ~p:0.220896 Travelled dist:6013.73 Probability:0.25 Avg cost:0.669886 time(ms):51.6432 6100 iterations
N:74 M:265 M+N:339 ~p:0.218289 Travelled dist:6100.43 Probability:0.25 Avg cost:0.6875 time(ms):51.7542 6200 iterations
N:74 M:271 M+N:345 ~p:0.214493 Travelled dist:6197.42 Probability:0.25 Avg cost:0.67874 time(ms):51.2864 6300 iterations
N:74 M:277 M+N:351 ~p:0.210826 Travelled dist:6300.22 Probability:0.25 Avg cost:0.668249 time(ms):50.7735 6400 iterations
N:74 M:282 M+N:356 ~p:0.207865 Travelled dist:6405.23 Probability:0.25 Avg cost:0.65782 time(ms):50.3236 6500 iterations
N:75 M:286 M+N:361 ~p:0.207756 Travelled dist:6511.13 Probability:0.25 Avg cost:0.648 time(ms):50.1606 6600 iterations
N:75 M:291 M+N:366 ~p:0.204918 Travelled dist:6615.47 Probability:0.25 Avg cost:0.640155 time(ms):49.7924 6700 iterations
N:76 M:296 M+N:372 ~p:0.204301 Travelled dist:6718.28 Probability:0.25 Avg cost:0.633231 time(ms):49.8619 6800 iterations
N:77 M:300 M+N:377 ~p:0.204244 Travelled dist:6822.12 Probability:0.25 Avg cost:0.629034 time(ms):49.8615 6900 iterations
N:77 M:306 M+N:383 ~p:0.201044 Travelled dist:6925.97 Probability:0.25 Avg cost:0.621386 time(ms):49.4794 7000 iterations
N:79 M:310 M+N:389 ~p:0.203085 Travelled dist:7028.23 Probability:0.25 Avg cost:0.623862 time(ms):49.7663 7100 iterations
N:81 M:314 M+N:395 ~p:0.205063 Travelled dist:7130.03 Probability:0.25 Avg cost:0.625687 time(ms):49.9005 7200 iterations
N:81 M:320 M+N:401 ~p:0.201995 Travelled dist:7219.63 Probability:0.25 Avg cost:0.632904 time(ms):49.7387 7300 iterations
N:83 M:324 M+N:407 ~p:0.203931 Travelled dist:7319.56 Probability:0.25 Avg cost:0.627202 time(ms):49.8003 7400 iterations
N:84 M:328 M+N:412 ~p:0.203883 Travelled dist:7422.54 Probability:0.25 Avg cost:0.62351 time(ms):49.9127 7500 iterations
N:85 M:333 M+N:418 ~p:0.203349 Travelled dist:7525.83 Probability:0.25 Avg cost:0.617556 time(ms):49.8446 7600 iterations
N:86 M:338 M+N:424 ~p:0.20283 Travelled dist:7630.19 Probability:0.25 Avg cost:0.615637 time(ms):49.8919 7700 iterations
N:87 M:342 M+N:429 ~p:0.202797 Travelled dist:7734.24 Probability:0.25 Avg cost:0.612768 time(ms):49.8792 7800 iterations
N:89 M:346 M+N:435 ~p:0.204598 Travelled dist:7826.66 Probability:0.25 Avg cost:0.634528 time(ms):50.1231 7900 iterations
N:92 M:348 M+N:440 ~p:0.209091 Travelled dist:7913.48 Probability:0.25 Avg cost:0.63593 time(ms):50.3461 8000 iterations
N:92 M:353 M+N:445 ~p:0.206742 Travelled dist:8014.16 Probability:0.25 Avg cost:0.635894 time(ms):50.3793 8100 iterations
N:94 M:356 M+N:450 ~p:0.208889 Travelled dist:8117.72 Probability:0.25 Avg cost:0.632279 time(ms):50.633 8200 iterations
N:96 M:359 M+N:455 ~p:0.210989 Travelled dist:8221.44 Probability:0.25 Avg cost:0.631321 time(ms):50.7994 8300 iterations
N:98 M:363 M+N:461 ~p:0.212581 Travelled dist:8325.99 Probability:0.25 Avg cost:0.628625 time(ms):51.1376 8400 iterations
N:99 M:367 M+N:466 ~p:0.212446 Travelled dist:8428.27 Probability:0.25 Avg cost:0.627763 time(ms):51.1855 8500 iterations
N:100 M:372 M+N:472 ~p:0.211864 Travelled dist:8531.24 Probability:0.25 Avg cost:0.624006 time(ms):51.1536 8600 iterations
N:101 M:377 M+N:478 ~p:0.211297 Travelled dist:8635.05 Probability:0.25 Avg cost:0.617576 time(ms):51.0001 8700 iterations
N:102 M:382 M+N:484 ~p:0.210744 Travelled dist:8739.3 Probability:0.25 Avg cost:0.615942 time(ms):50.767 8800 iterations
N:102 M:388 M+N:490 ~p:0.208163 Travelled dist:8843.27 Probability:0.25 Avg cost:0.616858 time(ms):50.7244 8900 iterations
N:103 M:393 M+N:496 ~p:0.207661 Travelled dist:8948.01 Probability:0.25 Avg cost:0.612824 time(ms):50.6819 9000 iterations
N:103 M:398 M+N:501 ~p:0.205589 Travelled dist:9052.33 Probability:0.25 Avg cost:0.606691 time(ms):50.3535 9100 iterations
N:104 M:403 M+N:507 ~p:0.205128 Travelled dist:9157.88 Probability:0.25 Avg cost:0.600022 time(ms):50.0738 9200 iterations
N:106 M:405 M+N:511 ~p:0.207436 Travelled dist:9250.75 Probability:0.25 Avg cost:0.61888 time(ms):50.5098 9300 iterations
N:107 M:409 M+N:516 ~p:0.207364 Travelled dist:9339.38 Probability:0.25 Avg cost:0.620638 time(ms):50.5358 9400 iterations
N:108 M:414 M+N:522 ~p:0.206897 Travelled dist:9438.56 Probability:0.25 Avg cost:0.615337 time(ms):50.4293 9500 iterations
N:110 M:417 M+N:527 ~p:0.208729 Travelled dist:9541.54 Probability:0.25 Avg cost:0.611668 time(ms):50.5686 9600 iterations
N:113 M:419 M+N:532 ~p:0.212406 Travelled dist:9637.69 Probability:0.25 Avg cost:0.61779 time(ms):50.9644 9700 iterations
N:116 M:421 M+N:537 ~p:0.216015 Travelled dist:9722.71 Probability:0.25 Avg cost:0.623702 time(ms):51.1619 9800 iterations
N:119 M:424 M+N:543 ~p:0.219153 Travelled dist:9820.13 Probability:0.25 Avg cost:0.626965 time(ms):51.3866 9900 iterations
N:119 M:430 M+N:549 ~p:0.216758 Travelled dist:9920.11 Probability:0.25 Avg cost:0.623577 time(ms):51.2995 10000 iterations
N:121 M:434 M+N:555 ~p:0.218018 Travelled dist:10023.7 Probability:0.25 Avg cost:0.6175 time(ms):51.1473 10100 iterations
N:124 M:436 M+N:560 ~p:0.221429 Travelled dist:10122.3 Probability:0.25 Avg cost:0.637223 time(ms):51.6387 10200 iterations
N:126 M:439 M+N:565 ~p:0.223009 Travelled dist:10209.3 Probability:0.25 Avg cost:0.652664 time(ms):51.9803 10300 iterations
N:128 M:440 M+N:568 ~p:0.225352 Travelled dist:10286.9 Probability:0.25 Avg cost:0.666211 time(ms):52.2104 10400 iterations
N:128 M:444 M+N:572 ~p:0.223776 Travelled dist:10355.5 Probability:0.25 Avg cost:0.68854 time(ms):52.1436 10500 iterations
N:128 M:449 M+N:577 ~p:0.221837 Travelled dist:10447.3 Probability:0.25 Avg cost:0.685242 time(ms):51.9111 10600 iterations
N:130 M:451 M+N:581 ~p:0.223752 Travelled dist:10548 Probability:0.25 Avg cost:0.680306 time(ms):51.9368 10700 iterations
N:131 M:457 M+N:588 ~p:0.222789 Travelled dist:10652.1 Probability:0.25 Avg cost:0.676082 time(ms):51.7044 10800 iterations
N:131 M:462 M+N:593 ~p:0.220911 Travelled dist:10751.8 Probability:0.25 Avg cost:0.678391 time(ms):51.7296 10900 iterations
N:133 M:466 M+N:599 ~p:0.222037 Travelled dist:10851.3 Probability:0.25 Avg cost:0.682468 time(ms):51.8285 11000 iterations
N:133 M:472 M+N:605 ~p:0.219835 Travelled dist:10935.3 Probability:0.25 Avg cost:0.687948 time(ms):51.6331 11100 iterations
N:133 M:478 M+N:611 ~p:0.217676 Travelled dist:11034 Probability:0.25 Avg cost:0.682692 time(ms):51.3237 11200 iterations
N:134 M:483 M+N:617 ~p:0.21718 Travelled dist:11138.1 Probability:0.25 Avg cost:0.676791 time(ms):51.2255 11300 iterations
N:136 M:486 M+N:622 ~p:0.21865 Travelled dist:11239.4 Probability:0.25 Avg cost:0.678004 time(ms):51.4682 11400 iterations
N:136 M:492 M+N:628 ~p:0.216561 Travelled dist:11337.1 Probability:0.25 Avg cost:0.690821 time(ms):51.2806 11500 iterations
N:138 M:494 M+N:632 ~p:0.218354 Travelled dist:11437.5 Probability:0.25 Avg cost:0.6895 time(ms):51.4208 11600 iterations
N:140 M:496 M+N:636 ~p:0.220126 Travelled dist:11515.2 Probability:0.25 Avg cost:0.710115 time(ms):51.7315 11700 iterations
N:141 M:501 M+N:642 ~p:0.219626 Travelled dist:11601.1 Probability:0.25 Avg cost:0.710369 time(ms):51.5071 11800 iterations
N:142 M:504 M+N:646 ~p:0.219814 Travelled dist:11695 Probability:0.25 Avg cost:0.712302 time(ms):51.6022 11900 iterations
N:142 M:509 M+N:651 ~p:0.218126 Travelled dist:11794.6 Probability:0.25 Avg cost:0.708427 time(ms):51.5673 12000 iterations
N:144 M:513 M+N:657 ~p:0.219178 Travelled dist:11897.8 Probability:0.25 Avg cost:0.703444 time(ms):51.5308 12100 iterations
N:144 M:519 M+N:663 ~p:0.217195 Travelled dist:12000.8 Probability:0.25 Avg cost:0.701223 time(ms):51.4977 12200 iterations
N:145 M:524 M+N:669 ~p:0.216741 Travelled dist:12104.9 Probability:0.25 Avg cost:0.695974 time(ms):51.3971 12300 iterations
N:146 M:528 M+N:674 ~p:0.216617 Travelled dist:12207.4 Probability:0.25 Avg cost:0.692366 time(ms):51.411 12400 iterations
N:149 M:532 M+N:681 ~p:0.218796 Travelled dist:12311 Probability:0.25 Avg cost:0.687492 time(ms):51.3673 12500 iterations
N:150 M:536 M+N:686 ~p:0.218659 Travelled dist:12412.1 Probability:0.25 Avg cost:0.68619 time(ms):51.576 12600 iterations
N:152 M:538 M+N:690 ~p:0.22029 Travelled dist:12505.9 Probability:0.25 Avg cost:0.693212 time(ms):51.6993 12700 iterations
N:153 M:543 M+N:696 ~p:0.219828 Travelled dist:12601.9 Probability:0.25 Avg cost:0.695504 time(ms):51.7286 12800 iterations
N:154 M:547 M+N:701 ~p:0.219686 Travelled dist:12703.1 Probability:0.25 Avg cost:0.690449 time(ms):51.5841 12900 iterations
N:155 M:552 M+N:707 ~p:0.219236 Travelled dist:12805.9 Probability:0.25 Avg cost:0.686515 time(ms):51.5039 13000 iterations
N:156 M:557 M+N:713 ~p:0.218794 Travelled dist:12904.4 Probability:0.25 Avg cost:0.687983 time(ms):51.6493 13100 iterations
N:156 M:562 M+N:718 ~p:0.21727 Travelled dist:13006.3 Probability:0.25 Avg cost:0.682996 time(ms):51.4154 13200 iterations
N:156 M:568 M+N:724 ~p:0.21547 Travelled dist:13111 Probability:0.25 Avg cost:0.677848 time(ms):51.1767 13300 iterations
N:158 M:571 M+N:729 ~p:0.216735 Travelled dist:13215.4 Probability:0.25 Avg cost:0.673411 time(ms):51.1646 13400 iterations
N:160 M:575 M+N:735 ~p:0.217687 Travelled dist:13318.3 Probability:0.25 Avg cost:0.674912 time(ms):51.2076 13500 iterations
N:160 M:579 M+N:739 ~p:0.216509 Travelled dist:13418.1 Probability:0.25 Avg cost:0.676641 time(ms):51.2612 13600 iterations
N:160 M:585 M+N:745 ~p:0.214765 Travelled dist:13521.2 Probability:0.25 Avg cost:0.671781 time(ms):51.0444 13700 iterations
N:161 M:590 M+N:751 ~p:0.214381 Travelled dist:13625.2 Probability:0.25 Avg cost:0.668904 time(ms):51.0157 13800 iterations
N:161 M:595 M+N:756 ~p:0.212963 Travelled dist:13730.4 Probability:0.25 Avg cost:0.664066 time(ms):50.8028 13900 iterations
N:162 M:600 M+N:762 ~p:0.212598 Travelled dist:13836.4 Probability:0.25 Avg cost:0.659287 time(ms):50.6052 14000 iterations
N:165 M:603 M+N:768 ~p:0.214844 Travelled dist:13941.8 Probability:0.25 Avg cost:0.660595 time(ms):50.9635 14100 iterations
N:167 M:606 M+N:773 ~p:0.216041 Travelled dist:14040.8 Probability:0.25 Avg cost:0.659312 time(ms):51.1331 14200 iterations
N:169 M:609 M+N:778 ~p:0.217224 Travelled dist:14138.3 Probability:0.25 Avg cost:0.665672 time(ms):51.409 14300 iterations
N:171 M:613 M+N:784 ~p:0.218112 Travelled dist:14237.2 Probability:0.25 Avg cost:0.668407 time(ms):51.5989 14400 iterations
N:171 M:618 M+N:789 ~p:0.21673 Travelled dist:14338.9 Probability:0.25 Avg cost:0.664926 time(ms):51.3818 14500 iterations
N:174 M:621 M+N:795 ~p:0.218868 Travelled dist:14441.4 Probability:0.25 Avg cost:0.667289 time(ms):51.5262 14600 iterations
N:174 M:627 M+N:801 ~p:0.217228 Travelled dist:14547.4 Probability:0.25 Avg cost:0.667963 time(ms):51.431 14700 iterations
N:174 M:632 M+N:806 ~p:0.215881 Travelled dist:14653.8 Probability:0.25 Avg cost:0.663414 time(ms):51.1811 14800 iterations
N:175 M:638 M+N:813 ~p:0.215252 Travelled dist:14759.1 Probability:0.25 Avg cost:0.662407 time(ms):51.1351 14900 iterations
N:176 M:643 M+N:819 ~p:0.214896 Travelled dist:14864.2 Probability:0.25 Avg cost:0.658914 time(ms):51.118 15000 iterations
N:178 M:646 M+N:824 ~p:0.216019 Travelled dist:14964.1 Probability:0.25 Avg cost:0.660899 time(ms):51.2967 15100 iterations
N:179 M:650 M+N:829 ~p:0.215923 Travelled dist:15062.4 Probability:0.25 Avg cost:0.661651 time(ms):51.2048 15200 iterations
N:181 M:653 M+N:834 ~p:0.217026 Travelled dist:15159.6 Probability:0.25 Avg cost:0.664684 time(ms):51.5189 15300 iterations
N:183 M:657 M+N:840 ~p:0.217857 Travelled dist:15255 Probability:0.25 Avg cost:0.663877 time(ms):51.5563 15400 iterations
N:185 M:660 M+N:845 ~p:0.218935 Travelled dist:15353.3 Probability:0.25 Avg cost:0.675718 time(ms):51.8164 15500 iterations
N:188 M:664 M+N:852 ~p:0.220657 Travelled dist:15454 Probability:0.25 Avg cost:0.675516 time(ms):51.9566 15600 iterations
N:190 M:665 M+N:855 ~p:0.222222 Travelled dist:15515.5 Probability:0.25 Avg cost:0.709687 time(ms):52.3281 15700 iterations
N:191 M:666 M+N:857 ~p:0.22287 Travelled dist:15542.4 Probability:0.25 Avg cost:0.763557 time(ms):52.4578 15800 iterations
N:192 M:668 M+N:860 ~p:0.223256 Travelled dist:15605.9 Probability:0.25 Avg cost:0.777796 time(ms):52.694 15900 iterations
N:193 M:672 M+N:865 ~p:0.223121 Travelled dist:15691.5 Probability:0.25 Avg cost:0.77827 time(ms):52.6126 16000 iterations
N:194 M:675 M+N:869 ~p:0.223245 Travelled dist:15785.3 Probability:0.25 Avg cost:0.782544 time(ms):52.7832 16100 iterations
N:196 M:680 M+N:876 ~p:0.223744 Travelled dist:15886.7 Probability:0.25 Avg cost:0.779233 time(ms):52.749 16200 iterations
N:197 M:685 M+N:882 ~p:0.223356 Travelled dist:15990.5 Probability:0.25 Avg cost:0.778264 time(ms):52.8453 16300 iterations
N:197 M:691 M+N:888 ~p:0.221847 Travelled dist:16094.4 Probability:0.25 Avg cost:0.774584 time(ms):52.6571 16400 iterations
N:199 M:695 M+N:894 ~p:0.222595 Travelled dist:16198.4 Probability:0.25 Avg cost:0.77053 time(ms):52.7081 16500 iterations
N:203 M:697 M+N:900 ~p:0.225556 Travelled dist:16296.7 Probability:0.25 Avg cost:0.779251 time(ms):52.9651 16600 iterations
N:204 M:701 M+N:905 ~p:0.225414 Travelled dist:16398.5 Probability:0.25 Avg cost:0.78873 time(ms):52.9791 16700 iterations
N:205 M:705 M+N:910 ~p:0.225275 Travelled dist:16501.3 Probability:0.25 Avg cost:0.784938 time(ms):52.9284 16800 iterations
N:205 M:711 M+N:916 ~p:0.223799 Travelled dist:16606.1 Probability:0.25 Avg cost:0.780285 time(ms):52.7408 16900 iterations
N:206 M:716 M+N:922 ~p:0.223427 Travelled dist:16711.9 Probability:0.25 Avg cost:0.775673 time(ms):52.5823 17000 iterations
N:209 M:719 M+N:928 ~p:0.225216 Travelled dist:16815 Probability:0.25 Avg cost:0.782853 time(ms):52.6986 17100 iterations
N:210 M:725 M+N:935 ~p:0.224599 Travelled dist:16916.7 Probability:0.25 Avg cost:0.782553 time(ms):52.7432 17200 iterations
N:212 M:729 M+N:941 ~p:0.225292 Travelled dist:17020.8 Probability:0.25 Avg cost:0.779216 time(ms):52.8071 17300 iterations
N:214 M:733 M+N:947 ~p:0.225977 Travelled dist:17122.6 Probability:0.25 Avg cost:0.780004 time(ms):52.9115 17400 iterations
N:215 M:737 M+N:952 ~p:0.22584 Travelled dist:17223.7 Probability:0.25 Avg cost:0.777053 time(ms):52.8988 17500 iterations
N:217 M:741 M+N:958 ~p:0.226514 Travelled dist:17326 Probability:0.25 Avg cost:0.775003 time(ms):52.9798 17600 iterations
N:218 M:745 M+N:963 ~p:0.226376 Travelled dist:17424.7 Probability:0.25 Avg cost:0.77795 time(ms):53.0124 17700 iterations
N:219 M:749 M+N:968 ~p:0.22624 Travelled dist:17522.9 Probability:0.25 Avg cost:0.77787 time(ms):53.0381 17800 iterations
N:220 M:754 M+N:974 ~p:0.225873 Travelled dist:17622.1 Probability:0.25 Avg cost:0.778164 time(ms):53.0193 17900 iterations
N:222 M:757 M+N:979 ~p:0.226762 Travelled dist:17719.9 Probability:0.25 Avg cost:0.780892 time(ms):53.2178 18000 iterations

